Analyzing the Sample Complexity of Self-Supervised Image Reconstruction Methods

Supervised training of deep neural networks on pairs of clean image and noisy measurement achieves state-of-the-art performance for many image reconstruction tasks, but such training pairs are difficult to collect. Self-supervised methods enable training based on noisy measurements only, without clean images. In this work, we investigate the cost of self-supervised training in terms of sample complexity for a class of self-supervised methods that enable the computation of unbiased estimates of gradients of the supervised loss, including noise2noise methods. We analytically show that a model trained with such self-supervised training is as good as the same model trained in a supervised fashion, but self-supervised training requires more examples than supervised training. We then study self-supervised denoising and accelerated MRI empirically and characterize the cost of self-supervised training in terms of the number of additional samples required, and find that the performance gap between self-supervised and supervised training vanishes as a function of the training examples, at a problem-dependent rate, as predicted by our theory.

==> histogram_data/CS_imgNet_ss_grad_diffs_30.dat <==
2.627828121185302734e-01
2.655692398548126221e-01
2.729221284389495850e-01
2.825069725513458252e-01
2.932648956775665283e-01
2.996624410152435303e-01
3.139713108539581299e-01
3.174000084400177002e-01
3.222495913505554199e-01
3.222542107105255127e-01
3.239754736423492432e-01
3.297299146652221680e-01
3.356921374797821045e-01
3.369448184967041016e-01
3.369883298873901367e-01
3.441932201385498047e-01
3.447730243206024170e-01
3.453593850135803223e-01
3.498156666755676270e-01
3.509957790374755859e-01
3.531160950660705566e-01
3.550076186656951904e-01
3.553470373153686523e-01
3.584944009780883789e-01
3.586863875389099121e-01
3.620105683803558350e-01
3.632479012012481689e-01
3.660372197628021240e-01
3.682792782783508301e-01
3.709437251091003418e-01
3.712681531906127930e-01
3.730830848217010498e-01
3.731760978698730469e-01
3.735143840312957764e-01
3.752965331077575684e-01
3.771451711654663086e-01
3.786351680755615234e-01
3.794945478439331055e-01
3.808079361915588379e-01
3.829708695411682129e-01
3.848945796489715576e-01
3.874161243438720703e-01
3.907012045383453369e-01
3.910315930843353271e-01
3.914206922054290771e-01
3.936744928359985352e-01
3.947683572769165039e-01
3.960676193237304688e-01
3.981115818023681641e-01
4.003132879734039307e-01
4.024143517017364502e-01
4.049541354179382324e-01
4.063025712966918945e-01
4.068049192428588867e-01
4.069258272647857666e-01
4.079689085483551025e-01
4.083388149738311768e-01
4.088377058506011963e-01
4.100468456745147705e-01
4.121229946613311768e-01
4.174052476882934570e-01
4.205047190189361572e-01
4.207953214645385742e-01
4.219472408294677734e-01
4.258426129817962646e-01
4.306566417217254639e-01
4.313686788082122803e-01
4.329037368297576904e-01
4.339870214462280273e-01
4.351204931735992432e-01
4.359828233718872070e-01
4.370740950107574463e-01
4.373633861541748047e-01
4.385899305343627930e-01
4.387211799621582031e-01
4.388397932052612305e-01
4.393209218978881836e-01
4.400160610675811768e-01
4.409589469432830811e-01
4.427244067192077637e-01
4.436532557010650635e-01
4.437590539455413818e-01
4.450381100177764893e-01
4.459690749645233154e-01
4.471762180328369141e-01
4.480083584785461426e-01
4.504206776618957520e-01
4.504857063293457031e-01
4.540491402149200439e-01
4.542379975318908691e-01
4.583627581596374512e-01
4.597275853157043457e-01
4.612070918083190918e-01
4.615730345249176025e-01
4.622690677642822266e-01
4.642225205898284912e-01
4.648151695728302002e-01
4.655122756958007812e-01
4.665574729442596436e-01
4.672349989414215088e-01
4.674043953418731689e-01
4.678169190883636475e-01
4.702507257461547852e-01
4.703783392906188965e-01
4.705124199390411377e-01
4.718329906463623047e-01
4.725581109523773193e-01
4.736040532588958740e-01
4.746541976928710938e-01
4.753967225551605225e-01
4.760702848434448242e-01
4.762916862964630127e-01
4.765287935733795166e-01
4.777341187000274658e-01
4.805813431739807129e-01
4.825499951839447021e-01
4.832079112529754639e-01
4.832445979118347168e-01
4.849435389041900635e-01
4.861681759357452393e-01
4.877100884914398193e-01
4.885212481021881104e-01
4.887326359748840332e-01
4.894330203533172607e-01
4.898169934749603271e-01
4.903853833675384521e-01
4.914209246635437012e-01
4.921616613864898682e-01
4.929591417312622070e-01
4.934918880462646484e-01
4.943544566631317139e-01
4.970300495624542236e-01
4.982126057147979736e-01
4.982228875160217285e-01
4.996332824230194092e-01
4.996819198131561279e-01
5.002613663673400879e-01
5.017777085304260254e-01
5.024963617324829102e-01
5.030992627143859863e-01
5.032521486282348633e-01
5.033221840858459473e-01
5.047079324722290039e-01
5.051458477973937988e-01
5.052033662796020508e-01
5.054333209991455078e-01
5.060115456581115723e-01
5.068646669387817383e-01
5.095669031143188477e-01
5.100494027137756348e-01
5.114477872848510742e-01
5.116053819656372070e-01
5.116881132125854492e-01
5.121961832046508789e-01
5.122069716453552246e-01
5.144782066345214844e-01
5.152218341827392578e-01
5.168533325195312500e-01
5.168564319610595703e-01
5.179726481437683105e-01
5.190881490707397461e-01
5.193978548049926758e-01
5.199694037437438965e-01
5.202016234397888184e-01
5.204628705978393555e-01
5.212612748146057129e-01
5.220672488212585449e-01
5.241933465003967285e-01
5.245150923728942871e-01
5.245434045791625977e-01
5.250552296638488770e-01
5.252538323402404785e-01
5.254872441291809082e-01
5.255691409111022949e-01
5.258200764656066895e-01
5.259095430374145508e-01
5.269128084182739258e-01
5.269266963005065918e-01
5.276582837104797363e-01
5.276656150817871094e-01
5.285311341285705566e-01
5.293930172920227051e-01
5.299869775772094727e-01
5.318415164947509766e-01
5.318672060966491699e-01
5.323985219001770020e-01
5.328676104545593262e-01
5.329646468162536621e-01
5.335751175880432129e-01
5.340378880500793457e-01
5.343635082244873047e-01
5.351728200912475586e-01
5.355628132820129395e-01
5.374593734741210938e-01
5.386774539947509766e-01
5.389019250869750977e-01
5.393278598785400391e-01
5.403811335563659668e-01
5.408332943916320801e-01
5.409110188484191895e-01
5.409173369407653809e-01
5.415372848510742188e-01
5.429466962814331055e-01
5.431593656539916992e-01
5.441150069236755371e-01
5.444497466087341309e-01
5.449558496475219727e-01
5.451347231864929199e-01
5.458984375000000000e-01
5.459656715393066406e-01
5.463570356369018555e-01
5.473443269729614258e-01
5.476367473602294922e-01
5.483241677284240723e-01
5.488154292106628418e-01
5.489686727523803711e-01
5.495100617408752441e-01
5.501826405525207520e-01
5.503813624382019043e-01
5.505568981170654297e-01
5.513011217117309570e-01
5.514535903930664062e-01
5.516433119773864746e-01
5.519126653671264648e-01
5.530492663383483887e-01
5.530881881713867188e-01
5.552428364753723145e-01
5.555496215820312500e-01
5.558954477310180664e-01
5.562179088592529297e-01
5.562323927879333496e-01
5.568152070045471191e-01
5.571566224098205566e-01
5.572629570960998535e-01
5.573796033859252930e-01
5.579509139060974121e-01
5.580057501792907715e-01
5.584051012992858887e-01
5.593295693397521973e-01
5.594353675842285156e-01
5.598075985908508301e-01
5.604164600372314453e-01
5.611041784286499023e-01
5.613352656364440918e-01
5.614183545112609863e-01
5.614593625068664551e-01
5.617827773094177246e-01
5.619745850563049316e-01
5.624030232429504395e-01
5.643830895423889160e-01
5.655770897865295410e-01
5.656659603118896484e-01
5.658693909645080566e-01
5.661094784736633301e-01
5.662135481834411621e-01
5.681923031806945801e-01
5.686060786247253418e-01
5.702082514762878418e-01
5.709022879600524902e-01
5.709736347198486328e-01
5.714361667633056641e-01
5.716401934623718262e-01
5.716840624809265137e-01
5.723446607589721680e-01
5.727027654647827148e-01
5.734997391700744629e-01
5.746018290519714355e-01
5.748463273048400879e-01
5.751213431358337402e-01
5.757695436477661133e-01
5.761649012565612793e-01
5.765070915222167969e-01
5.767024755477905273e-01
5.768625140190124512e-01
5.772415995597839355e-01
5.772937536239624023e-01
5.773539543151855469e-01
5.774957537651062012e-01
5.776432752609252930e-01
5.783294439315795898e-01
5.814719796180725098e-01
5.820548534393310547e-01
5.822527408599853516e-01
5.822588801383972168e-01
5.826746225357055664e-01
5.829614996910095215e-01
5.848197340965270996e-01
5.848276615142822266e-01
5.861276388168334961e-01
5.876275897026062012e-01
5.882450938224792480e-01
5.884187221527099609e-01
5.885720849037170410e-01
5.885817408561706543e-01
5.896126627922058105e-01
5.904091596603393555e-01
5.904466509819030762e-01
5.906489491462707520e-01
5.911309123039245605e-01
5.913065671920776367e-01
5.915780663490295410e-01
5.915859937667846680e-01
5.919514298439025879e-01
5.928595662117004395e-01
5.936198234558105469e-01
5.938312411308288574e-01
5.958355069160461426e-01
5.972378253936767578e-01
5.983319282531738281e-01
5.986751317977905273e-01
5.992369651794433594e-01
5.992850661277770996e-01
6.022021770477294922e-01
6.025620698928833008e-01
6.030828356742858887e-01
6.031613945960998535e-01
6.040722131729125977e-01
6.042436361312866211e-01
6.053082346916198730e-01
6.054201126098632812e-01
6.060037016868591309e-01
6.061238646507263184e-01
6.062133908271789551e-01
6.063966155052185059e-01
6.068468093872070312e-01
6.071772575378417969e-01
6.072594523429870605e-01
6.083360910415649414e-01
6.088364720344543457e-01
6.098392605781555176e-01
6.098442077636718750e-01
6.100258827209472656e-01
6.119142174720764160e-01
6.120607256889343262e-01
6.127471327781677246e-01
6.129036545753479004e-01
6.130484938621520996e-01
6.132713556289672852e-01
6.135620474815368652e-01
6.135641336441040039e-01
6.150308251380920410e-01
6.152811646461486816e-01
6.154797673225402832e-01
6.168519854545593262e-01
6.170814037322998047e-01
6.173606514930725098e-01
6.175842881202697754e-01
6.177843809127807617e-01
6.181572675704956055e-01
6.184259653091430664e-01
6.184911131858825684e-01
6.195144653320312500e-01
6.198951005935668945e-01
6.210262179374694824e-01
6.217240095138549805e-01
6.228248476982116699e-01
6.230089664459228516e-01
6.249434947967529297e-01
6.250972747802734375e-01
6.253764629364013672e-01
6.255195736885070801e-01
6.258420348167419434e-01
6.259186863899230957e-01
6.265224814414978027e-01
6.282782554626464844e-01
6.289496421813964844e-01
6.292470693588256836e-01
6.297639012336730957e-01
6.307058334350585938e-01
6.310089826583862305e-01
6.313579082489013672e-01
6.314643025398254395e-01
6.323299407958984375e-01
6.326577663421630859e-01
6.328610181808471680e-01
6.329578757286071777e-01
6.352637410163879395e-01
6.358603239059448242e-01
6.363791227340698242e-01
6.364592909812927246e-01
6.371129155158996582e-01
6.378663778305053711e-01
6.379202008247375488e-01
6.380690336227416992e-01
6.381101608276367188e-01
6.381565928459167480e-01
6.383302807807922363e-01
6.385293006896972656e-01
6.393274068832397461e-01
6.396164894104003906e-01
6.400002837181091309e-01
6.403898596763610840e-01
6.422815322875976562e-01
6.423780918121337891e-01
6.427854895591735840e-01
6.431959867477416992e-01
6.432498097419738770e-01
6.441308259963989258e-01
6.444717645645141602e-01
6.452624201774597168e-01
6.462526917457580566e-01
6.463139057159423828e-01
6.472011804580688477e-01
6.472318768501281738e-01
6.473877429962158203e-01
6.479210257530212402e-01
6.485252976417541504e-01
6.491026282310485840e-01
6.492159962654113770e-01
6.492230892181396484e-01
6.495485901832580566e-01
6.495963931083679199e-01
6.515935063362121582e-01
6.519092917442321777e-01
6.520745754241943359e-01
6.524578332901000977e-01
6.525585055351257324e-01
6.540752053260803223e-01
6.546209454536437988e-01
6.548445820808410645e-01
6.553839445114135742e-01
6.557697057723999023e-01
6.559454202651977539e-01
6.566315293312072754e-01
6.598643064498901367e-01
6.605412364006042480e-01
6.615835428237915039e-01
6.617517471313476562e-01
6.621978282928466797e-01
6.625144481658935547e-01
6.628421545028686523e-01
6.630615592002868652e-01
6.632232069969177246e-01
6.638442873954772949e-01
6.640027761459350586e-01
6.640923619270324707e-01
6.643964648246765137e-01
6.656559705734252930e-01
6.657289862632751465e-01
6.658195257186889648e-01
6.658453941345214844e-01
6.660335063934326172e-01
6.663479804992675781e-01
6.664175391197204590e-01
6.667370200157165527e-01
6.673937439918518066e-01
6.678517460823059082e-01
6.688643693923950195e-01
6.690970659255981445e-01
6.691232919692993164e-01
6.705392599105834961e-01
6.711339354515075684e-01
6.713910102844238281e-01
6.717078089714050293e-01
6.717657446861267090e-01
6.718230843544006348e-01
6.719962954521179199e-01
6.720244288444519043e-01
6.721181273460388184e-01
6.722077727317810059e-01
6.732349991798400879e-01
6.743216514587402344e-01
6.746107935905456543e-01
6.747603416442871094e-01
6.749475598335266113e-01
6.757095456123352051e-01
6.767954230308532715e-01
6.769124865531921387e-01
6.777430772781372070e-01
6.779906153678894043e-01
6.780640482902526855e-01
6.786824464797973633e-01
6.795933246612548828e-01
6.799904108047485352e-01
6.809243559837341309e-01
6.814528107643127441e-01
6.818601489067077637e-01
6.821359395980834961e-01
6.822195053100585938e-01
6.828064322471618652e-01
6.829688549041748047e-01
6.848043203353881836e-01
6.848502159118652344e-01
6.856516599655151367e-01
6.868271827697753906e-01
6.882949471473693848e-01
6.885203719139099121e-01
6.890965700149536133e-01
6.893987655639648438e-01
6.897358298301696777e-01
6.909363269805908203e-01
6.911389827728271484e-01
6.912620067596435547e-01
6.917665004730224609e-01
6.917707324028015137e-01
6.922161579132080078e-01
6.922986507415771484e-01
6.930833458900451660e-01
6.938679218292236328e-01
6.948943138122558594e-01
6.961233615875244141e-01
6.963492631912231445e-01
6.963668465614318848e-01
6.964086890220642090e-01
6.968297362327575684e-01
6.974049806594848633e-01
6.975862383842468262e-01
6.983416080474853516e-01
6.988550424575805664e-01
6.991000175476074219e-01
6.993910670280456543e-01
7.007948160171508789e-01
7.013232111930847168e-01
7.013855576515197754e-01
7.019786238670349121e-01
7.027128934860229492e-01
7.029589414596557617e-01
7.045506238937377930e-01
7.048332095146179199e-01
7.049579620361328125e-01
7.052088379859924316e-01
7.055997252464294434e-01
7.058404088020324707e-01
7.067788839340209961e-01
7.072994709014892578e-01
7.077429890632629395e-01
7.078611850738525391e-01
7.081962227821350098e-01
7.084370255470275879e-01
7.085940837860107422e-01
7.087804675102233887e-01
7.089551091194152832e-01
7.093916535377502441e-01
7.094695568084716797e-01
7.095752954483032227e-01
7.100005745887756348e-01
7.100256681442260742e-01
7.103157639503479004e-01
7.104305028915405273e-01
7.105081677436828613e-01
7.105259299278259277e-01
7.113772630691528320e-01
7.114922404289245605e-01
7.118963599205017090e-01
7.129145264625549316e-01
7.129294276237487793e-01
7.147194743156433105e-01
7.149025797843933105e-01
7.150856852531433105e-01
7.155681252479553223e-01
7.163100838661193848e-01
7.165436744689941406e-01
7.169425487518310547e-01
7.176665663719177246e-01
7.178040146827697754e-01
7.180724740028381348e-01
7.181816697120666504e-01
7.188315987586975098e-01
7.188901305198669434e-01
7.193923592567443848e-01
7.196345329284667969e-01
7.201293110847473145e-01
7.202714085578918457e-01
7.212983369827270508e-01
7.214174270629882812e-01
7.214352488517761230e-01
7.215852141380310059e-01
7.216234207153320312e-01
7.217024564743041992e-01
7.230317592620849609e-01
7.231602072715759277e-01
7.263722419738769531e-01
7.276462912559509277e-01
7.277817130088806152e-01
7.295822501182556152e-01
7.296473383903503418e-01
7.297787070274353027e-01
7.316026091575622559e-01
7.322154641151428223e-01
7.330994606018066406e-01
7.339360117912292480e-01
7.342532277107238770e-01
7.342592477798461914e-01
7.353360652923583984e-01
7.359284758567810059e-01
7.362104058265686035e-01
7.363715767860412598e-01
7.364376187324523926e-01
7.370728254318237305e-01
7.372823953628540039e-01
7.377983927726745605e-01
7.382188439369201660e-01
7.397224903106689453e-01
7.397791147232055664e-01
7.401373386383056641e-01
7.404532432556152344e-01
7.408018708229064941e-01
7.410168647766113281e-01
7.411470413208007812e-01
7.413625121116638184e-01
7.415791153907775879e-01
7.416686415672302246e-01
7.430646419525146484e-01
7.432692050933837891e-01
7.435383200645446777e-01
7.437080144882202148e-01
7.437837719917297363e-01
7.440577149391174316e-01
7.442626357078552246e-01
7.446245551109313965e-01
7.447497248649597168e-01
7.448166012763977051e-01
7.459662556648254395e-01
7.460536956787109375e-01
7.463568449020385742e-01
7.476444840431213379e-01
7.480332851409912109e-01
7.483627796173095703e-01
7.485101819038391113e-01
7.488276362419128418e-01
7.491760253906250000e-01
7.494376897811889648e-01
7.496631145477294922e-01
7.500594258308410645e-01
7.504581212997436523e-01
7.507781386375427246e-01
7.508659362792968750e-01
7.508776187896728516e-01
7.511466741561889648e-01
7.511476278305053711e-01
7.513739466667175293e-01
7.516210675239562988e-01
7.517999410629272461e-01
7.518242001533508301e-01
7.522438168525695801e-01
7.523015737533569336e-01
7.526507377624511719e-01
7.541610002517700195e-01
7.541754245758056641e-01
7.542973756790161133e-01
7.549495697021484375e-01
7.551548480987548828e-01
7.555742263793945312e-01
7.556849122047424316e-01
7.558288574218750000e-01
7.568677067756652832e-01
7.569175958633422852e-01
7.571038603782653809e-01
7.574493288993835449e-01
7.575678825378417969e-01
7.576655149459838867e-01
7.591720223426818848e-01
7.591840028762817383e-01
7.593328952789306641e-01
7.595390677452087402e-01
7.597897052764892578e-01
7.609545588493347168e-01
7.611542940139770508e-01
7.618979811668395996e-01
7.621592283248901367e-01
7.635561823844909668e-01
7.637218236923217773e-01
7.637373208999633789e-01
7.648072838783264160e-01
7.656924724578857422e-01
7.666175365447998047e-01
7.668741345405578613e-01
7.672691345214843750e-01
7.674118876457214355e-01
7.674866914749145508e-01
7.676246762275695801e-01
7.676434516906738281e-01
7.680151462554931641e-01
7.683427929878234863e-01
7.683457136154174805e-01
7.684116959571838379e-01
7.684486508369445801e-01
7.687115073204040527e-01
7.690035104751586914e-01
7.690870761871337891e-01
7.693054080009460449e-01
7.694438695907592773e-01
7.695214748382568359e-01
7.697598934173583984e-01
7.697996497154235840e-01
7.699143290519714355e-01
7.701276540756225586e-01
7.701341509819030762e-01
7.703999876976013184e-01
7.704603075981140137e-01
7.706485986709594727e-01
7.706656455993652344e-01
7.707772254943847656e-01
7.708423733711242676e-01
7.709029316902160645e-01
7.715626358985900879e-01
7.718023657798767090e-01
7.722099423408508301e-01
7.725085020065307617e-01
7.727182507514953613e-01
7.729829549789428711e-01
7.731365561485290527e-01
7.734856605529785156e-01
7.735628485679626465e-01
7.736719846725463867e-01
7.736908793449401855e-01
7.742930054664611816e-01
7.748857736587524414e-01
7.755212187767028809e-01
7.767734527587890625e-01
7.772054076194763184e-01
7.774142622947692871e-01
7.778044939041137695e-01
7.778519988059997559e-01
7.784094214439392090e-01
7.788050770759582520e-01
7.795835733413696289e-01
7.798048257827758789e-01
7.801424860954284668e-01
7.803140878677368164e-01
7.804281711578369141e-01
7.807839512825012207e-01
7.813374996185302734e-01
7.815341353416442871e-01
7.815502882003784180e-01
7.816457152366638184e-01
7.816548943519592285e-01
7.817041277885437012e-01
7.817218899726867676e-01
7.820274829864501953e-01
7.821141481399536133e-01
7.825927734375000000e-01
7.825932502746582031e-01
7.829157114028930664e-01
7.832976579666137695e-01
7.834789752960205078e-01
7.835401296615600586e-01
7.837052941322326660e-01
7.839921116828918457e-01
7.843769192695617676e-01
7.845159173011779785e-01
7.846912145614624023e-01
7.860630154609680176e-01
7.862432003021240234e-01
7.866276502609252930e-01
7.866340875625610352e-01
7.876204252243041992e-01
7.882339954376220703e-01
7.892440557479858398e-01
7.893073558807373047e-01
7.893542051315307617e-01
7.903173565864562988e-01
7.904502749443054199e-01
7.916209101676940918e-01
7.918638586997985840e-01
7.923449277877807617e-01
7.927180528640747070e-01
7.930817604064941406e-01
7.939141392707824707e-01
7.950956821441650391e-01
7.951451539993286133e-01
7.953396439552307129e-01
7.955931425094604492e-01
7.958067059516906738e-01
7.965276241302490234e-01
7.965587377548217773e-01
7.967543005943298340e-01
7.971043586730957031e-01
7.971175312995910645e-01
7.981590032577514648e-01
7.984489202499389648e-01
7.987427711486816406e-01
7.988353371620178223e-01
7.989648580551147461e-01
7.992216944694519043e-01
7.993638515472412109e-01
8.000298738479614258e-01
8.000414967536926270e-01
8.000534176826477051e-01
8.002586960792541504e-01
8.004367351531982422e-01
8.006185889244079590e-01
8.006201982498168945e-01
8.006227016448974609e-01
8.006649017333984375e-01
8.013893961906433105e-01
8.014158010482788086e-01
8.014541268348693848e-01
8.017130494117736816e-01
8.017718195915222168e-01
8.019776344299316406e-01
8.021970987319946289e-01
8.022070527076721191e-01
8.034183382987976074e-01
8.034321665763854980e-01
8.035467267036437988e-01
8.039468526840209961e-01
8.041989207267761230e-01
8.045480251312255859e-01
8.050411343574523926e-01
8.053236007690429688e-01
8.054932951927185059e-01
8.056963682174682617e-01
8.065925836563110352e-01
8.075078129768371582e-01
8.076968193054199219e-01
8.082100152969360352e-01
8.089948892593383789e-01
8.090481162071228027e-01
8.097285628318786621e-01
8.112481832504272461e-01
8.118165135383605957e-01
8.119810819625854492e-01
8.120313286781311035e-01
8.131998181343078613e-01
8.133387565612792969e-01
8.135234117507934570e-01
8.136681914329528809e-01
8.136985301971435547e-01
8.141059875488281250e-01
8.149048089981079102e-01
8.153541684150695801e-01
8.155356645584106445e-01
8.163221478462219238e-01
8.165563344955444336e-01
8.165816664695739746e-01
8.166069388389587402e-01
8.166827559471130371e-01
8.167120814323425293e-01
8.167774677276611328e-01
8.168144822120666504e-01
8.178517222404479980e-01
8.181373476982116699e-01
8.182142376899719238e-01
8.183963894844055176e-01
8.187264800071716309e-01
8.187894821166992188e-01
8.188542723655700684e-01
8.193370699882507324e-01
8.195980787277221680e-01
8.202273249626159668e-01
8.203989267349243164e-01
8.204692602157592773e-01
8.205149173736572266e-01
8.206410408020019531e-01
8.206530809402465820e-01
8.212099075317382812e-01
8.221995234489440918e-01
8.232286572456359863e-01
8.234362602233886719e-01
8.234872221946716309e-01
8.235520720481872559e-01
8.235712051391601562e-01
8.236773610115051270e-01
8.238140344619750977e-01
8.238769173622131348e-01
8.240808248519897461e-01
8.241383433341979980e-01
8.241407871246337891e-01
8.245803117752075195e-01
8.245882391929626465e-01
8.248288631439208984e-01
8.248760104179382324e-01
8.248804807662963867e-01
8.249939084053039551e-01
8.255722522735595703e-01
8.255826830863952637e-01
8.256222605705261230e-01
8.256439566612243652e-01
8.258322477340698242e-01
8.258327245712280273e-01
8.258984088897705078e-01
8.260379433631896973e-01
8.263838291168212891e-01
8.266195654869079590e-01
8.268836736679077148e-01
8.268958926200866699e-01
8.269137740135192871e-01
8.270369172096252441e-01
8.270790576934814453e-01
8.273998498916625977e-01
8.280185461044311523e-01
8.280823230743408203e-01
8.282384872436523438e-01
8.292627334594726562e-01
8.292896747589111328e-01
8.296747207641601562e-01
8.298369646072387695e-01
8.299662470817565918e-01
8.300604224205017090e-01
8.301805853843688965e-01
8.305413126945495605e-01
8.306424021720886230e-01
8.312358856201171875e-01
8.315991759300231934e-01
8.321137428283691406e-01
8.322191834449768066e-01
8.323345780372619629e-01
8.326321840286254883e-01
8.328126668930053711e-01
8.329811096191406250e-01
8.334322571754455566e-01
8.334487676620483398e-01
8.338019251823425293e-01
8.338848948478698730e-01
8.341863751411437988e-01
8.342959284782409668e-01
8.345012664794921875e-01
8.346768617630004883e-01
8.352955579757690430e-01
8.355526328086853027e-01
8.356789946556091309e-01
8.361749649047851562e-01
8.362275958061218262e-01
8.363081812858581543e-01
8.363665342330932617e-01
8.364586830139160156e-01
8.365628719329833984e-01
8.366118073463439941e-01
8.366932868957519531e-01
8.372637033462524414e-01
8.373470902442932129e-01
8.373704552650451660e-01
8.376374840736389160e-01
8.378774523735046387e-01
8.393533229827880859e-01
8.397397994995117188e-01
8.400701284408569336e-01
8.406261205673217773e-01
8.419157862663269043e-01
8.420380949974060059e-01
8.424186706542968750e-01
8.426644206047058105e-01
8.431976437568664551e-01
8.434355258941650391e-01
8.437783718109130859e-01
8.441799283027648926e-01
8.444978594779968262e-01
8.445030450820922852e-01
8.447063565254211426e-01
8.450713157653808594e-01
8.452155590057373047e-01
8.456449508666992188e-01
8.458769321441650391e-01
8.461611866950988770e-01
8.467483520507812500e-01
8.470791578292846680e-01
8.472425341606140137e-01
8.473579287528991699e-01
8.483139276504516602e-01
8.488559722900390625e-01
8.491705656051635742e-01
8.506503105163574219e-01
8.507054448127746582e-01
8.507331013679504395e-01
8.507901430130004883e-01
8.508183956146240234e-01
8.512763381004333496e-01
8.513504266738891602e-01
8.514260053634643555e-01
8.515691161155700684e-01
8.515941500663757324e-01
8.523417711257934570e-01
8.523585200309753418e-01
8.524175882339477539e-01
8.527101278305053711e-01
8.527156710624694824e-01
8.529124259948730469e-01
8.529202938079833984e-01
8.529429435729980469e-01
8.534355759620666504e-01
8.536891341209411621e-01
8.541749119758605957e-01
8.543058037757873535e-01
8.544557094573974609e-01
8.551861047744750977e-01
8.558275103569030762e-01
8.566583991050720215e-01
8.566679358482360840e-01
8.569813966751098633e-01
8.572133183479309082e-01
8.574998378753662109e-01
8.584103584289550781e-01
8.587646484375000000e-01
8.588187694549560547e-01
8.592634797096252441e-01
8.599383831024169922e-01
8.599963188171386719e-01
8.611197471618652344e-01
8.618769049644470215e-01
8.620116710662841797e-01
8.623302578926086426e-01
8.623496890068054199e-01
8.624604940414428711e-01
8.628637790679931641e-01
8.633264303207397461e-01
8.633272051811218262e-01
8.642106056213378906e-01
8.645062446594238281e-01
8.658586740493774414e-01
8.658922314643859863e-01
8.660697340965270996e-01
8.662453889846801758e-01
8.663587570190429688e-01
8.664299845695495605e-01
8.668875098228454590e-01
8.671455383300781250e-01
8.678466677665710449e-01
8.682767748832702637e-01
8.683137893676757812e-01
8.683611154556274414e-01
8.684107065200805664e-01
8.684680461883544922e-01
8.685313463211059570e-01
8.690755367279052734e-01
8.694693446159362793e-01
8.694711327552795410e-01
8.700321316719055176e-01
8.700785040855407715e-01
8.706301450729370117e-01
8.708859682083129883e-01
8.717709183692932129e-01
8.720795512199401855e-01
8.720948100090026855e-01
8.721928000450134277e-01
8.731741905212402344e-01
8.738451004028320312e-01
8.738977313041687012e-01
8.742697834968566895e-01
8.746583461761474609e-01
8.747688531875610352e-01
8.749046325683593750e-01
8.751453757286071777e-01
8.753169178962707520e-01
8.753311634063720703e-01
8.759727478027343750e-01
8.762035965919494629e-01
8.765933513641357422e-01
8.771693110466003418e-01
8.779364824295043945e-01
8.782498240470886230e-01
8.786165118217468262e-01
8.787181973457336426e-01
8.791654706001281738e-01
8.791860342025756836e-01
8.792509436607360840e-01
8.792695403099060059e-01
8.794817924499511719e-01
8.796082139015197754e-01
8.797633647918701172e-01
8.803673982620239258e-01
8.807289600372314453e-01
8.807491064071655273e-01
8.808795213699340820e-01
8.811929821968078613e-01
8.818234205245971680e-01
8.826155662536621094e-01
8.831203579902648926e-01
8.832340240478515625e-01
8.834868073463439941e-01
8.837236166000366211e-01
8.838996291160583496e-01
8.851310014724731445e-01
8.854371905326843262e-01
8.859125971794128418e-01
8.860411643981933594e-01
8.860521316528320312e-01
8.860995769500732422e-01
8.861339688301086426e-01
8.863174915313720703e-01
8.865357041358947754e-01
8.869361877441406250e-01
8.878688812255859375e-01
8.890452384948730469e-01
8.891806006431579590e-01
8.892339468002319336e-01
8.895074129104614258e-01
8.896037340164184570e-01
8.897702097892761230e-01
8.897742033004760742e-01
8.899464011192321777e-01
8.900863528251647949e-01
8.905090689659118652e-01
8.910895586013793945e-01
8.914688825607299805e-01
8.915349245071411133e-01
8.919574022293090820e-01
8.919726014137268066e-01
8.920341134071350098e-01
8.925128579139709473e-01
8.930214047431945801e-01
8.937534093856811523e-01
8.937690258026123047e-01
8.938611149787902832e-01
8.943553566932678223e-01
8.946501016616821289e-01
8.951619863510131836e-01
8.955307602882385254e-01
8.956655859947204590e-01
8.961672782897949219e-01
8.962609767913818359e-01
8.962883353233337402e-01
8.962931036949157715e-01
8.962953686714172363e-01
8.969069719314575195e-01
8.969476222991943359e-01
8.977681994438171387e-01
8.978333473205566406e-01
8.986972570419311523e-01
8.990812301635742188e-01
8.995360732078552246e-01
8.999021649360656738e-01
9.002776145935058594e-01
9.003351330757141113e-01
9.006906747817993164e-01
9.006961584091186523e-01
9.007145762443542480e-01
9.009660482406616211e-01
9.012130498886108398e-01
9.014129042625427246e-01
9.019705653190612793e-01
9.021239280700683594e-01
9.022475481033325195e-01
9.023322463035583496e-01
9.023674130439758301e-01
9.028658270835876465e-01
9.029361605644226074e-01
9.032498002052307129e-01
9.034355282783508301e-01
9.035004377365112305e-01
9.037814140319824219e-01
9.040650129318237305e-01
9.045573472976684570e-01
9.048443436622619629e-01
9.051080346107482910e-01
9.052322506904602051e-01
9.055261015892028809e-01
9.062876701354980469e-01
9.067867398262023926e-01
9.070507884025573730e-01
9.071394205093383789e-01
9.071981906890869141e-01
9.072661399841308594e-01
9.078440070152282715e-01
9.079153537750244141e-01
9.080933928489685059e-01
9.081416130065917969e-01
9.085730314254760742e-01
9.096040725708007812e-01
9.104689359664916992e-01
9.105867147445678711e-01
9.114153385162353516e-01
9.115734696388244629e-01
9.115954041481018066e-01
9.116204380989074707e-01
9.118823409080505371e-01
9.120707511901855469e-01
9.124654531478881836e-01
9.127735495567321777e-01
9.129411578178405762e-01
9.129813313484191895e-01
9.129933714866638184e-01
9.132676720619201660e-01
9.142591953277587891e-01
9.146171212196350098e-01
9.154458642005920410e-01
9.154598116874694824e-01
9.156064987182617188e-01
9.160369634628295898e-01
9.162247776985168457e-01
9.162998795509338379e-01
9.163290858268737793e-01
9.164363145828247070e-01
9.166606664657592773e-01
9.171894192695617676e-01
9.172708988189697266e-01
9.173552989959716797e-01
9.175621271133422852e-01
9.176149368286132812e-01
9.178112745285034180e-01
9.180823564529418945e-01
9.185448884963989258e-01
9.186266064643859863e-01
9.191953539848327637e-01
9.195001125335693359e-01
9.195011258125305176e-01
9.195392131805419922e-01
9.200949072837829590e-01
9.201232194900512695e-01
9.201565384864807129e-01
9.202467203140258789e-01
9.204567074775695801e-01
9.208773374557495117e-01
9.209260940551757812e-01
9.210215806961059570e-01
9.211376309394836426e-01
9.215819239616394043e-01
9.222421646118164062e-01
9.225868582725524902e-01
9.226222634315490723e-01
9.227873086929321289e-01
9.231910705566406250e-01
9.246857166290283203e-01
9.249468445777893066e-01
9.262102842330932617e-01
9.267452955245971680e-01
9.267910122871398926e-01
9.273189902305603027e-01
9.275266528129577637e-01
9.279348254203796387e-01
9.281845092773437500e-01
9.284553527832031250e-01
9.290708899497985840e-01
9.291232824325561523e-01
9.292318224906921387e-01
9.297128915786743164e-01
9.298202991485595703e-01
9.300544261932373047e-01
9.311093688011169434e-01
9.317599534988403320e-01
9.328082203865051270e-01
9.329965114593505859e-01
9.335466623306274414e-01
9.337819814682006836e-01
9.338926076889038086e-01
9.346595406532287598e-01
9.346851110458374023e-01
9.353495240211486816e-01
9.358923435211181641e-01
9.361944794654846191e-01
9.370985031127929688e-01
9.373021721839904785e-01
9.373026490211486816e-01
9.375147223472595215e-01
9.375741481781005859e-01
9.380034804344177246e-01
9.382399916648864746e-01
9.383865594863891602e-01
9.385851621627807617e-01
9.388828277587890625e-01
9.391856789588928223e-01
9.398162961006164551e-01
9.399037361145019531e-01
9.399124979972839355e-01
9.401200413703918457e-01
9.403709769248962402e-01
9.404465556144714355e-01
9.408897757530212402e-01
9.411150217056274414e-01
9.411758184432983398e-01
9.415822029113769531e-01
9.416101574897766113e-01
9.416435956954956055e-01
9.424352049827575684e-01
9.424880743026733398e-01
9.426392316818237305e-01
9.428494572639465332e-01
9.434053897857666016e-01
9.439223408699035645e-01
9.445707798004150391e-01
9.445893764495849609e-01
9.455696940422058105e-01
9.462395310401916504e-01
9.463067054748535156e-01
9.466016292572021484e-01
9.466726779937744141e-01
9.466801285743713379e-01
9.468215703964233398e-01
9.472077488899230957e-01
9.473817944526672363e-01
9.481192827224731445e-01
9.481620192527770996e-01
9.482242465019226074e-01
9.484282732009887695e-01
9.485124945640563965e-01
9.485716819763183594e-01
9.491479396820068359e-01
9.504524469375610352e-01
9.509897232055664062e-01
9.513971209526062012e-01
9.517097473144531250e-01
9.519489407539367676e-01
9.520832300186157227e-01
9.523286819458007812e-01
9.525022506713867188e-01
9.527820348739624023e-01
9.528438448905944824e-01
9.529615640640258789e-01
9.530290365219116211e-01
9.537976980209350586e-01
9.540387392044067383e-01
9.542896747589111328e-01
9.549747705459594727e-01
9.556280374526977539e-01
9.557573795318603516e-01
9.558421969413757324e-01
9.561426639556884766e-01
9.562760591506958008e-01
9.564397335052490234e-01
9.564573764801025391e-01
9.570646882057189941e-01
9.570694565773010254e-01
9.575058817863464355e-01
9.576053619384765625e-01
9.576407670974731445e-01
9.578844904899597168e-01
9.579564929008483887e-01
9.591770172119140625e-01
9.594441652297973633e-01
9.594589471817016602e-01
9.596785306930541992e-01
9.602138996124267578e-01
9.602261185646057129e-01
9.607554078102111816e-01
9.608781337738037109e-01
9.610186219215393066e-01
9.612958431243896484e-01
9.613507390022277832e-01
9.616078138351440430e-01
9.618083834648132324e-01
9.628958702087402344e-01
9.629154205322265625e-01
9.630271792411804199e-01
9.631847739219665527e-01
9.631949663162231445e-01
9.636493921279907227e-01
9.637311100959777832e-01
9.638184309005737305e-01
9.639782905578613281e-01
9.642056226730346680e-01
9.642507433891296387e-01
9.647298455238342285e-01
9.651569128036499023e-01
9.652556180953979492e-01
9.657003879547119141e-01
9.657095074653625488e-01
9.659852981567382812e-01
9.660743474960327148e-01
9.664319753646850586e-01
9.664358496665954590e-01
9.666922688484191895e-01
9.669712781906127930e-01
9.670780301094055176e-01
9.679169654846191406e-01
9.683827161788940430e-01
9.689655900001525879e-01
9.689916968345642090e-01
9.693644642829895020e-01
9.694632291793823242e-01
9.694785475730895996e-01
9.696184992790222168e-01
9.699785113334655762e-01
9.707252979278564453e-01
9.708672165870666504e-01
9.709385633468627930e-01
9.714100956916809082e-01
9.718499183654785156e-01
9.718844294548034668e-01
9.720580577850341797e-01
9.722111225128173828e-01
9.722431302070617676e-01
9.723482728004455566e-01
9.724697470664978027e-01
9.728113412857055664e-01
9.730840921401977539e-01
9.730935096740722656e-01
9.733009934425354004e-01
9.735048413276672363e-01
9.735259413719177246e-01
9.738614559173583984e-01
9.738748669624328613e-01
9.739939570426940918e-01
9.751445651054382324e-01
9.751788973808288574e-01
9.757511019706726074e-01
9.758596420288085938e-01
9.763416051864624023e-01
9.768275022506713867e-01
9.770391583442687988e-01
9.772927761077880859e-01
9.773262143135070801e-01
9.780578017234802246e-01
9.782081246376037598e-01
9.783357381820678711e-01
9.783729910850524902e-01
9.787235856056213379e-01
9.790377020835876465e-01
9.793765544891357422e-01
9.795519113540649414e-01
9.797093868255615234e-01
9.798082709312438965e-01
9.798113703727722168e-01
9.798184037208557129e-01
9.798576235771179199e-01
9.799943566322326660e-01
9.802299141883850098e-01
9.803770780563354492e-01
9.805210828781127930e-01
9.806667566299438477e-01
9.808414578437805176e-01
9.810065031051635742e-01
9.811279177665710449e-01
9.811425209045410156e-01
9.813086986541748047e-01
9.813466072082519531e-01
9.814168810844421387e-01
9.814455509185791016e-01
9.814544320106506348e-01
9.814963936805725098e-01
9.817253351211547852e-01
9.819178581237792969e-01
9.819449782371520996e-01
9.824641942977905273e-01
9.828103780746459961e-01
9.830946922302246094e-01
9.848416447639465332e-01
9.850133657455444336e-01
9.850590825080871582e-01
9.861861467361450195e-01
9.862962961196899414e-01
9.864772558212280273e-01
9.865858554840087891e-01
9.868801832199096680e-01
9.872179627418518066e-01
9.872958064079284668e-01
9.877759814262390137e-01
9.879222512245178223e-01
9.880108833312988281e-01
9.880481958389282227e-01
9.894953966140747070e-01
9.896516203880310059e-01
9.896969199180603027e-01
9.899702072143554688e-01
9.905372262001037598e-01
9.908331036567687988e-01
9.912338256835937500e-01
9.914528131484985352e-01
9.917676448822021484e-01
9.918331503868103027e-01
9.922483563423156738e-01
9.922488927841186523e-01
9.924635887145996094e-01
9.924656152725219727e-01
9.927254915237426758e-01
9.932679533958435059e-01
9.933695793151855469e-01
9.936348199844360352e-01
9.937757849693298340e-01
9.938008785247802734e-01
9.939980506896972656e-01
9.940129518508911133e-01
9.940866827964782715e-01
9.943235516548156738e-01
9.944267868995666504e-01
9.945855140686035156e-01
9.949868321418762207e-01
9.950004220008850098e-01
9.951615929603576660e-01
9.952360987663269043e-01
9.952958226203918457e-01
9.954192638397216797e-01
9.954837560653686523e-01
9.955041408538818359e-01
9.955558776855468750e-01
9.958528280258178711e-01
9.962643980979919434e-01
9.964179396629333496e-01
9.966005086898803711e-01
9.967831373214721680e-01
9.970118403434753418e-01
9.971812367439270020e-01
9.972219467163085938e-01
9.974291324615478516e-01
9.974672198295593262e-01
9.974850416183471680e-01
9.974977374076843262e-01
9.975138306617736816e-01
9.980071783065795898e-01
9.980946779251098633e-01
9.982758760452270508e-01
9.984531402587890625e-01
9.985621571540832520e-01
9.986973404884338379e-01
9.990189671516418457e-01
9.990913867950439453e-01
9.994429945945739746e-01
9.995643496513366699e-01
9.997892975807189941e-01
9.999743700027465820e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000323295593261719e+00
1.000354290008544922e+00
1.000469565391540527e+00
1.000822186470031738e+00
1.000854372978210449e+00
1.001239299774169922e+00
1.001570463180541992e+00
1.001838803291320801e+00
1.002014875411987305e+00
1.002268910408020020e+00
1.002463936805725098e+00
1.002512216567993164e+00
1.002943038940429688e+00
1.003589510917663574e+00
1.003759860992431641e+00
1.003939509391784668e+00
1.004138827323913574e+00
1.004556775093078613e+00
1.004687428474426270e+00
1.004988193511962891e+00
1.005819797515869141e+00
1.005946040153503418e+00
1.006007552146911621e+00
1.006388902664184570e+00
1.006477594375610352e+00
1.006608247756958008e+00
1.006787896156311035e+00
1.006864905357360840e+00
1.007029891014099121e+00
1.007284283638000488e+00
1.007462263107299805e+00
1.007470846176147461e+00
1.007480263710021973e+00
1.008236765861511230e+00
1.008783936500549316e+00
1.008803367614746094e+00
1.008894801139831543e+00
1.009137392044067383e+00
1.010148286819458008e+00
1.010554432868957520e+00
1.010867714881896973e+00
1.010917067527770996e+00
1.011088013648986816e+00
1.011191725730895996e+00
1.011369943618774414e+00
1.011473774909973145e+00
1.011833786964416504e+00
1.012028813362121582e+00
1.012060880661010742e+00
1.012377142906188965e+00
1.012575387954711914e+00
1.012717008590698242e+00
1.012771129608154297e+00
1.013424992561340332e+00
1.013464808464050293e+00
1.013826012611389160e+00
1.013927102088928223e+00
1.014528989791870117e+00
1.015218496322631836e+00
1.015247106552124023e+00
1.015437483787536621e+00
1.015690326690673828e+00
1.015753507614135742e+00
1.017009258270263672e+00
1.017052531242370605e+00
1.017494678497314453e+00
1.018934607505798340e+00
1.019200563430786133e+00
1.019408583641052246e+00
1.019675254821777344e+00
1.020148158073425293e+00
1.020359754562377930e+00
1.021965384483337402e+00
1.022055625915527344e+00
1.022125959396362305e+00
1.022453308105468750e+00
1.022496819496154785e+00
1.023537278175354004e+00
1.024317383766174316e+00
1.024777173995971680e+00
1.025410175323486328e+00
1.026213884353637695e+00
1.026897549629211426e+00
1.027270317077636719e+00
1.027595877647399902e+00
1.028538346290588379e+00
1.028560280799865723e+00
1.028722882270812988e+00
1.028739094734191895e+00
1.028858542442321777e+00
1.028998613357543945e+00
1.029069066047668457e+00
1.029450654983520508e+00
1.030480861663818359e+00
1.030757308006286621e+00
1.030945062637329102e+00
1.031118154525756836e+00
1.031288146972656250e+00
1.031858086585998535e+00
1.031967997550964355e+00
1.032671332359313965e+00
1.032704472541809082e+00
1.033105492591857910e+00
1.033851385116577148e+00
1.034483671188354492e+00
1.034881591796875000e+00
1.035061478614807129e+00
1.035378336906433105e+00
1.035490751266479492e+00
1.035926222801208496e+00
1.036019206047058105e+00
1.036098837852478027e+00
1.036664724349975586e+00
1.037033915519714355e+00
1.037179708480834961e+00
1.037269949913024902e+00
1.037989139556884766e+00
1.038262009620666504e+00
1.040256142616271973e+00
1.040808320045471191e+00
1.041108489036560059e+00
1.041143417358398438e+00
1.041274309158325195e+00
1.041274666786193848e+00
1.041300415992736816e+00
1.041457414627075195e+00
1.041855573654174805e+00
1.042433977127075195e+00
1.042670249938964844e+00
1.043112277984619141e+00
1.043307304382324219e+00
1.043401956558227539e+00
1.044109106063842773e+00
1.044242024421691895e+00
1.044394373893737793e+00
1.044469714164733887e+00
1.044538736343383789e+00
1.045739650726318359e+00
1.045946598052978516e+00
1.046002268791198730e+00
1.046474695205688477e+00
1.047397136688232422e+00
1.047510504722595215e+00
1.047698736190795898e+00
1.048353791236877441e+00
1.048485517501831055e+00
1.048602223396301270e+00
1.048908114433288574e+00
1.049229264259338379e+00
1.049879074096679688e+00
1.049983859062194824e+00
1.050088167190551758e+00
1.050147294998168945e+00
1.050458669662475586e+00
1.051181912422180176e+00
1.051844596862792969e+00
1.052018642425537109e+00
1.052388906478881836e+00
1.052509546279907227e+00
1.052652597427368164e+00
1.052718997001647949e+00
1.054535269737243652e+00
1.054886102676391602e+00
1.055012464523315430e+00
1.055115222930908203e+00
1.055168390274047852e+00
1.055245637893676758e+00
1.055942058563232422e+00
1.056162834167480469e+00
1.056766629219055176e+00
1.057035088539123535e+00
1.057734370231628418e+00
1.057878494262695312e+00
1.058028221130371094e+00
1.058043122291564941e+00
1.058936476707458496e+00
1.059582948684692383e+00
1.060723423957824707e+00
1.061214804649353027e+00
1.062497615814208984e+00
1.062506198883056641e+00
1.062649130821228027e+00
1.062654495239257812e+00
1.062985420227050781e+00
1.063187241554260254e+00
1.063353419303894043e+00
1.063446521759033203e+00
1.065526247024536133e+00
1.066259622573852539e+00
1.066872119903564453e+00
1.066959857940673828e+00
1.067059636116027832e+00
1.067456126213073730e+00
1.067912220954895020e+00
1.067950487136840820e+00
1.068880438804626465e+00
1.069708347320556641e+00
1.069753527641296387e+00
1.070051312446594238e+00
1.070538640022277832e+00
1.070592403411865234e+00
1.071010947227478027e+00
1.071638822555541992e+00
1.071866631507873535e+00
1.072364449501037598e+00
1.073007106781005859e+00
1.073414802551269531e+00
1.073867917060852051e+00
1.074652552604675293e+00
1.074997425079345703e+00
1.075613141059875488e+00
1.076770186424255371e+00
1.077541232109069824e+00
1.077846050262451172e+00
1.077923774719238281e+00
1.079122304916381836e+00
1.080332636833190918e+00
1.080688357353210449e+00
1.080785751342773438e+00
1.080986022949218750e+00
1.081392168998718262e+00
1.081647038459777832e+00
1.082469463348388672e+00
1.082757115364074707e+00
1.082799196243286133e+00
1.083406567573547363e+00
1.083580851554870605e+00
1.083940982818603516e+00
1.084204196929931641e+00
1.085834383964538574e+00
1.086660146713256836e+00
1.087227463722229004e+00
1.087418675422668457e+00
1.087481856346130371e+00
1.087583780288696289e+00
1.088113307952880859e+00
1.088622450828552246e+00
1.088729023933410645e+00
1.089013457298278809e+00
1.089089870452880859e+00
1.089200377464294434e+00
1.089362382888793945e+00
1.089397549629211426e+00
1.090133547782897949e+00
1.090576767921447754e+00
1.091093420982360840e+00
1.091317415237426758e+00
1.091409921646118164e+00
1.093302845954895020e+00
1.093661189079284668e+00
1.093946337699890137e+00
1.093955039978027344e+00
1.094295144081115723e+00
1.094570159912109375e+00
1.094914674758911133e+00
1.095183014869689941e+00
1.095211148262023926e+00
1.095772981643676758e+00
1.095806241035461426e+00
1.095900177955627441e+00
1.096961855888366699e+00
1.097712874412536621e+00
1.098080277442932129e+00
1.098936915397644043e+00
1.099076747894287109e+00
1.099117517471313477e+00
1.099804997444152832e+00
1.099972724914550781e+00
1.101028800010681152e+00
1.101399183273315430e+00
1.101497173309326172e+00
1.101689815521240234e+00
1.101860046386718750e+00
1.102102041244506836e+00
1.102493524551391602e+00
1.102555274963378906e+00
1.103610515594482422e+00
1.103911042213439941e+00
1.104135870933532715e+00
1.104348659515380859e+00
1.104549646377563477e+00
1.105007767677307129e+00
1.105030298233032227e+00
1.105045676231384277e+00
1.105634450912475586e+00
1.105901956558227539e+00
1.106371998786926270e+00
1.106571197509765625e+00
1.107326388359069824e+00
1.108486890792846680e+00
1.108980298042297363e+00
1.108982682228088379e+00
1.109060406684875488e+00
1.109507203102111816e+00
1.110018134117126465e+00
1.111399650573730469e+00
1.112105965614318848e+00
1.112636566162109375e+00
1.113112211227416992e+00
1.114397525787353516e+00
1.114399075508117676e+00
1.115541696548461914e+00
1.115867376327514648e+00
1.116403222084045410e+00
1.117261052131652832e+00
1.117479801177978516e+00
1.118571281433105469e+00
1.120505571365356445e+00
1.121077418327331543e+00
1.121301651000976562e+00
1.121451735496520996e+00
1.121624350547790527e+00
1.121675848960876465e+00
1.121791839599609375e+00
1.122267842292785645e+00
1.124146938323974609e+00
1.124264478683471680e+00
1.124598383903503418e+00
1.124645471572875977e+00
1.124838113784790039e+00
1.125517606735229492e+00
1.126070976257324219e+00
1.126713633537292480e+00
1.126946449279785156e+00
1.127023100852966309e+00
1.127052426338195801e+00
1.128115057945251465e+00
1.128522276878356934e+00
1.129545331001281738e+00
1.133618593215942383e+00
1.134554982185363770e+00
1.135089039802551270e+00
1.136827230453491211e+00
1.137530684471130371e+00
1.137591958045959473e+00
1.137622237205505371e+00
1.139013171195983887e+00
1.139344453811645508e+00
1.139609098434448242e+00
1.141032934188842773e+00
1.144074201583862305e+00
1.144306540489196777e+00
1.144835948944091797e+00
1.145292401313781738e+00
1.145834326744079590e+00
1.146641850471496582e+00
1.147360324859619141e+00
1.147437453269958496e+00
1.147819399833679199e+00
1.148846268653869629e+00
1.148924469947814941e+00
1.148990511894226074e+00
1.149363160133361816e+00
1.149854898452758789e+00
1.150411844253540039e+00
1.150506973266601562e+00
1.151013493537902832e+00
1.151359200477600098e+00
1.151446580886840820e+00
1.151446819305419922e+00
1.152179837226867676e+00
1.152346849441528320e+00
1.153293013572692871e+00
1.153330087661743164e+00
1.153344869613647461e+00
1.155148029327392578e+00
1.155680656433105469e+00
1.156574606895446777e+00
1.158075690269470215e+00
1.158582210540771484e+00
1.159221053123474121e+00
1.160166621208190918e+00
1.160344123840332031e+00
1.160849332809448242e+00
1.160970568656921387e+00
1.161526679992675781e+00
1.162140488624572754e+00
1.162882208824157715e+00
1.163076043128967285e+00
1.163231372833251953e+00
1.164198517799377441e+00
1.164400577545166016e+00
1.164542555809020996e+00
1.166011691093444824e+00
1.166418194770812988e+00
1.166709184646606445e+00
1.166893720626831055e+00
1.167086839675903320e+00
1.167399048805236816e+00
1.167836189270019531e+00
1.169267535209655762e+00
1.169919848442077637e+00
1.170120000839233398e+00
1.170629382133483887e+00
1.171232819557189941e+00
1.171732306480407715e+00
1.172062754631042480e+00
1.172113060951232910e+00
1.172194957733154297e+00
1.173047184944152832e+00
1.173226475715637207e+00
1.174223899841308594e+00
1.174770355224609375e+00
1.175539255142211914e+00
1.175702571868896484e+00
1.176415205001831055e+00
1.177012681961059570e+00
1.177114248275756836e+00
1.177618265151977539e+00
1.178772211074829102e+00
1.179049372673034668e+00
1.179586052894592285e+00
1.180593132972717285e+00
1.181303739547729492e+00
1.181442975997924805e+00
1.181494474411010742e+00
1.181498289108276367e+00
1.183426022529602051e+00
1.183430194854736328e+00
1.184064745903015137e+00
1.184368968009948730e+00
1.184761881828308105e+00
1.184859514236450195e+00
1.185275435447692871e+00
1.185469150543212891e+00
1.186083197593688965e+00
1.186447739601135254e+00
1.186567664146423340e+00
1.186711430549621582e+00
1.186749100685119629e+00
1.186869025230407715e+00
1.186950087547302246e+00
1.188163995742797852e+00
1.188459038734436035e+00
1.188531994819641113e+00
1.188539266586303711e+00
1.190443158149719238e+00
1.190639972686767578e+00
1.190769910812377930e+00
1.191298604011535645e+00
1.191424846649169922e+00
1.191684007644653320e+00
1.192877054214477539e+00
1.193413972854614258e+00
1.196434378623962402e+00
1.196449637413024902e+00
1.197132110595703125e+00
1.197803974151611328e+00
1.198457360267639160e+00
1.199155449867248535e+00
1.199519038200378418e+00
1.199677586555480957e+00
1.199695110321044922e+00
1.200011372566223145e+00
1.200245499610900879e+00
1.200736403465270996e+00
1.200924038887023926e+00
1.201393842697143555e+00
1.201543211936950684e+00
1.201738715171813965e+00
1.202098369598388672e+00
1.202901601791381836e+00
1.202965974807739258e+00
1.203124403953552246e+00
1.203806757926940918e+00
1.204742670059204102e+00
1.204833865165710449e+00
1.205107331275939941e+00
1.205853104591369629e+00
1.206410527229309082e+00
1.209781527519226074e+00
1.210688471794128418e+00
1.210774302482604980e+00
1.210951566696166992e+00
1.211888432502746582e+00
1.212956070899963379e+00
1.213065147399902344e+00
1.213204741477966309e+00
1.213214039802551270e+00
1.213361501693725586e+00
1.214749813079833984e+00
1.214778423309326172e+00
1.214949131011962891e+00
1.215181231498718262e+00
1.215981602668762207e+00
1.216150999069213867e+00
1.216347336769104004e+00
1.218542933464050293e+00
1.218985199928283691e+00
1.221582293510437012e+00
1.222272753715515137e+00
1.222573280334472656e+00
1.222687125205993652e+00
1.223878622055053711e+00
1.224138617515563965e+00
1.224722504615783691e+00
1.224919080734252930e+00
1.226659059524536133e+00
1.226988315582275391e+00
1.226992249488830566e+00
1.229883313179016113e+00
1.230003476142883301e+00
1.230274200439453125e+00
1.231115818023681641e+00
1.233078598976135254e+00
1.233591198921203613e+00
1.233866214752197266e+00
1.234489679336547852e+00
1.235075235366821289e+00
1.235657095909118652e+00
1.235784292221069336e+00
1.235802531242370605e+00
1.235995054244995117e+00
1.236183643341064453e+00
1.237410068511962891e+00
1.237993359565734863e+00
1.239046573638916016e+00
1.239052534103393555e+00
1.239672541618347168e+00
1.239835381507873535e+00
1.239889860153198242e+00
1.240574479103088379e+00
1.241225600242614746e+00
1.241273283958435059e+00
1.241562485694885254e+00
1.241615772247314453e+00
1.242222666740417480e+00
1.242375016212463379e+00
1.242502927780151367e+00
1.242742180824279785e+00
1.243293523788452148e+00
1.243543148040771484e+00
1.243704557418823242e+00
1.243863940238952637e+00
1.244935035705566406e+00
1.247688293457031250e+00
1.247876882553100586e+00
1.250315904617309570e+00
1.250452399253845215e+00
1.250578761100769043e+00
1.250845551490783691e+00
1.252033591270446777e+00
1.252657294273376465e+00
1.252776980400085449e+00
1.253030776977539062e+00
1.254483699798583984e+00
1.255180239677429199e+00
1.256027460098266602e+00
1.256211757659912109e+00
1.256746172904968262e+00
1.256767868995666504e+00
1.257192730903625488e+00
1.257220149040222168e+00
1.257954001426696777e+00
1.258724689483642578e+00
1.259303092956542969e+00
1.260727643966674805e+00
1.263026237487792969e+00
1.263130903244018555e+00
1.263409614562988281e+00
1.263418793678283691e+00
1.263626813888549805e+00
1.263797760009765625e+00
1.263809442520141602e+00
1.264306187629699707e+00
1.264670372009277344e+00
1.264956355094909668e+00
1.265068769454956055e+00
1.265198111534118652e+00
1.265265464782714844e+00
1.267008423805236816e+00
1.267154216766357422e+00
1.267556667327880859e+00
1.267566323280334473e+00
1.267943620681762695e+00
1.269494056701660156e+00
1.269798636436462402e+00
1.269931316375732422e+00
1.270279884338378906e+00
1.270281553268432617e+00
1.270635128021240234e+00
1.270711779594421387e+00
1.271122813224792480e+00
1.271149277687072754e+00
1.271180629730224609e+00
1.271191477775573730e+00
1.271616458892822266e+00
1.271858930587768555e+00
1.271974802017211914e+00
1.273375511169433594e+00
1.273431897163391113e+00
1.273665308952331543e+00
1.273848652839660645e+00
1.274141669273376465e+00
1.274687647819519043e+00
1.274971723556518555e+00
1.275542855262756348e+00
1.277237415313720703e+00
1.277340292930603027e+00
1.278080701828002930e+00
1.278144955635070801e+00
1.279171109199523926e+00
1.279947638511657715e+00
1.280104041099548340e+00
1.280691385269165039e+00
1.281671643257141113e+00
1.283300995826721191e+00
1.284856677055358887e+00
1.285527467727661133e+00
1.285928487777709961e+00
1.285970926284790039e+00
1.286010742187500000e+00
1.286282062530517578e+00
1.286288142204284668e+00
1.286888003349304199e+00
1.287385821342468262e+00
1.288472890853881836e+00
1.289415478706359863e+00
1.289530158042907715e+00
1.290057778358459473e+00
1.290502071380615234e+00
1.290565729141235352e+00
1.292208194732666016e+00
1.292358517646789551e+00
1.292430520057678223e+00
1.293439626693725586e+00
1.294184088706970215e+00
1.294942140579223633e+00
1.295600414276123047e+00
1.296206831932067871e+00
1.297735333442687988e+00
1.298111796379089355e+00
1.298268914222717285e+00
1.298514604568481445e+00
1.298628449440002441e+00
1.298738002777099609e+00
1.298780560493469238e+00
1.299196481704711914e+00
1.299322366714477539e+00
1.301926374435424805e+00
1.302502870559692383e+00
1.303450584411621094e+00
1.305034279823303223e+00
1.305231094360351562e+00
1.305498003959655762e+00
1.306217670440673828e+00
1.306482791900634766e+00
1.306674480438232422e+00
1.306798815727233887e+00
1.307812213897705078e+00
1.308139681816101074e+00
1.310451984405517578e+00
1.310499310493469238e+00
1.310781836509704590e+00
1.311724901199340820e+00
1.312202215194702148e+00
1.313334584236145020e+00
1.313926219940185547e+00
1.314799904823303223e+00
1.314951896667480469e+00
1.314960479736328125e+00
1.315187096595764160e+00
1.315987467765808105e+00
1.316344618797302246e+00
1.318066120147705078e+00
1.318387985229492188e+00
1.318660140037536621e+00
1.319062590599060059e+00
1.319252014160156250e+00
1.320969104766845703e+00
1.321159243583679199e+00
1.321966767311096191e+00
1.322227835655212402e+00
1.323324680328369141e+00
1.323647618293762207e+00
1.323820114135742188e+00
1.324110865592956543e+00
1.325200319290161133e+00
1.325662255287170410e+00
1.326107025146484375e+00
1.326510190963745117e+00
1.326644182205200195e+00
1.328346252441406250e+00
1.328964591026306152e+00
1.330093026161193848e+00
1.330412507057189941e+00
1.330786943435668945e+00
1.330954909324645996e+00
1.331315994262695312e+00
1.332025885581970215e+00
1.332111477851867676e+00
1.332522630691528320e+00
1.332657575607299805e+00
1.333588480949401855e+00
1.334953546524047852e+00
1.336605429649353027e+00
1.338918566703796387e+00
1.338939309120178223e+00
1.340129613876342773e+00
1.343567490577697754e+00
1.345150113105773926e+00
1.345284938812255859e+00
1.345779299736022949e+00
1.345975518226623535e+00
1.346482396125793457e+00
1.346615195274353027e+00
1.346897363662719727e+00
1.347936868667602539e+00
1.348154902458190918e+00
1.348262429237365723e+00
1.348574161529541016e+00
1.348865866661071777e+00
1.348884344100952148e+00
1.348953723907470703e+00
1.349259018898010254e+00
1.350041627883911133e+00
1.350611686706542969e+00
1.350677251815795898e+00
1.350931525230407715e+00
1.351345181465148926e+00
1.351571679115295410e+00
1.352541685104370117e+00
1.352822184562683105e+00
1.352871060371398926e+00
1.353038430213928223e+00
1.354753851890563965e+00
1.355609893798828125e+00
1.357204794883728027e+00
1.357517004013061523e+00
1.357985973358154297e+00
1.358221769332885742e+00
1.359204173088073730e+00
1.359428405761718750e+00
1.359742403030395508e+00
1.360628485679626465e+00
1.361536502838134766e+00
1.362234950065612793e+00
1.362380623817443848e+00
1.362435340881347656e+00
1.363309860229492188e+00
1.364274024963378906e+00
1.365832686424255371e+00
1.366610050201416016e+00
1.368309617042541504e+00
1.368693590164184570e+00
1.368966102600097656e+00
1.369891405105590820e+00
1.371223330497741699e+00
1.372168779373168945e+00
1.372328162193298340e+00
1.373135447502136230e+00
1.373272061347961426e+00
1.373687744140625000e+00
1.374918818473815918e+00
1.375218391418457031e+00
1.376912117004394531e+00
1.377292156219482422e+00
1.377435326576232910e+00
1.378277420997619629e+00
1.378663301467895508e+00
1.380908966064453125e+00
1.381521701812744141e+00
1.381562471389770508e+00
1.382582426071166992e+00
1.383030891418457031e+00
1.383610725402832031e+00
1.384815692901611328e+00
1.385282278060913086e+00
1.385303497314453125e+00
1.386524319648742676e+00
1.387761831283569336e+00
1.389167308807373047e+00
1.390286207199096680e+00
1.390442490577697754e+00
1.390612840652465820e+00
1.391075849533081055e+00
1.391478538513183594e+00
1.392190575599670410e+00
1.392420530319213867e+00
1.393877863883972168e+00
1.394049882888793945e+00
1.394501924514770508e+00
1.395668148994445801e+00
1.396389722824096680e+00
1.396520137786865234e+00
1.396905303001403809e+00
1.397191524505615234e+00
1.397420644760131836e+00
1.397521018981933594e+00
1.397975087165832520e+00
1.398599028587341309e+00
1.398967623710632324e+00
1.399072051048278809e+00
1.399268388748168945e+00
1.399489045143127441e+00
1.400015354156494141e+00
1.401273608207702637e+00
1.401838779449462891e+00
1.402317643165588379e+00
1.404519081115722656e+00
1.404710888862609863e+00
1.405958533287048340e+00
1.407744407653808594e+00
1.407810330390930176e+00
1.408074021339416504e+00
1.408840060234069824e+00
1.409632325172424316e+00
1.410200476646423340e+00
1.410297393798828125e+00
1.410393834114074707e+00
1.410685539245605469e+00
1.412412881851196289e+00
1.413352727890014648e+00
1.413431644439697266e+00
1.413500189781188965e+00
1.413785338401794434e+00
1.414143443107604980e+00
1.414247632026672363e+00
1.416636228561401367e+00
1.416728377342224121e+00
1.416843771934509277e+00
1.417474508285522461e+00
1.418110013008117676e+00
1.418426632881164551e+00
1.418940901756286621e+00
1.420198321342468262e+00
1.420249700546264648e+00
1.421278238296508789e+00
1.421384692192077637e+00
1.421725034713745117e+00
1.422324419021606445e+00
1.422664999961853027e+00
1.422966480255126953e+00
1.424081206321716309e+00
1.424283742904663086e+00
1.424804687500000000e+00
1.424847364425659180e+00
1.424984335899353027e+00
1.425222158432006836e+00
1.425812602043151855e+00
1.425863862037658691e+00
1.427204012870788574e+00
1.428379774093627930e+00
1.429079413414001465e+00
1.429805994033813477e+00
1.430006146430969238e+00
1.430629134178161621e+00
1.430650353431701660e+00
1.431647658348083496e+00
1.433280229568481445e+00
1.433427453041076660e+00
1.434418678283691406e+00
1.435030102729797363e+00
1.435959935188293457e+00
1.436462998390197754e+00
1.436583280563354492e+00
1.436620354652404785e+00
1.437841415405273438e+00
1.437857508659362793e+00
1.438409447669982910e+00
1.438816189765930176e+00
1.439074873924255371e+00
1.440377354621887207e+00
1.440911531448364258e+00
1.441129922866821289e+00
1.442612528800964355e+00
1.442702174186706543e+00
1.442855358123779297e+00
1.443435907363891602e+00
1.443517923355102539e+00
1.444094657897949219e+00
1.444468736648559570e+00
1.444790601730346680e+00
1.445124745368957520e+00
1.447053909301757812e+00
1.447798132896423340e+00
1.448405146598815918e+00
1.448449373245239258e+00
1.449108004570007324e+00
1.449177980422973633e+00
1.449339747428894043e+00
1.449388742446899414e+00
1.449502468109130859e+00
1.449516773223876953e+00
1.450069546699523926e+00
1.450392603874206543e+00
1.451247930526733398e+00
1.451500892639160156e+00
1.451587200164794922e+00
1.452334403991699219e+00
1.452831029891967773e+00
1.453594923019409180e+00
1.454474091529846191e+00
1.454725503921508789e+00
1.454993128776550293e+00
1.455195307731628418e+00
1.455325841903686523e+00
1.455349683761596680e+00
1.455780863761901855e+00
1.457684278488159180e+00
1.458409905433654785e+00
1.458639383316040039e+00
1.459149599075317383e+00
1.460578083992004395e+00
1.460760831832885742e+00
1.461164712905883789e+00
1.461411595344543457e+00
1.462381362915039062e+00
1.463548660278320312e+00
1.463606357574462891e+00
1.465058684349060059e+00
1.465072631835937500e+00
1.465281724929809570e+00
1.465343952178955078e+00
1.465654611587524414e+00
1.465789914131164551e+00
1.466005325317382812e+00
1.466140389442443848e+00
1.467627167701721191e+00
1.468729615211486816e+00
1.468872427940368652e+00
1.469986677169799805e+00
1.471080660820007324e+00
1.472236394882202148e+00
1.472999930381774902e+00
1.473309159278869629e+00
1.473525047302246094e+00
1.473983764648437500e+00
1.474193930625915527e+00
1.475686073303222656e+00
1.477818012237548828e+00
1.478821516036987305e+00
1.479332923889160156e+00
1.479563713073730469e+00
1.479662537574768066e+00
1.479683876037597656e+00
1.480112195014953613e+00
1.480488300323486328e+00
1.481154918670654297e+00
1.482477068901062012e+00
1.483633995056152344e+00
1.484959006309509277e+00
1.485872507095336914e+00
1.486280798912048340e+00
1.486587762832641602e+00
1.486710429191589355e+00
1.488314867019653320e+00
1.490496516227722168e+00
1.490597963333129883e+00
1.493900656700134277e+00
1.494269728660583496e+00
1.494401454925537109e+00
1.494444966316223145e+00
1.494768023490905762e+00
1.494967818260192871e+00
1.496224045753479004e+00
1.496556401252746582e+00
1.496774315834045410e+00
1.497478842735290527e+00
1.497546076774597168e+00
1.498890519142150879e+00
1.500064134597778320e+00
1.501146793365478516e+00
1.501656293869018555e+00
1.504044532775878906e+00
1.505935311317443848e+00
1.506232976913452148e+00
1.507340669631958008e+00
1.507764935493469238e+00
1.507786035537719727e+00
1.510922074317932129e+00
1.512073159217834473e+00
1.512318253517150879e+00
1.514415979385375977e+00
1.515565156936645508e+00
1.516002178192138672e+00
1.516926646232604980e+00
1.518301129341125488e+00
1.518466591835021973e+00
1.518923282623291016e+00
1.519581317901611328e+00
1.520200729370117188e+00
1.520519495010375977e+00
1.522264361381530762e+00
1.522766709327697754e+00
1.523179054260253906e+00
1.523527383804321289e+00
1.523758411407470703e+00
1.524400353431701660e+00
1.524559497833251953e+00
1.525050282478332520e+00
1.530700922012329102e+00
1.530729532241821289e+00
1.531344771385192871e+00
1.531590580940246582e+00
1.531988024711608887e+00
1.532161831855773926e+00
1.533539533615112305e+00
1.535076737403869629e+00
1.536751031875610352e+00
1.537099838256835938e+00
1.538035988807678223e+00
1.538219928741455078e+00
1.538403391838073730e+00
1.538407325744628906e+00
1.538563132286071777e+00
1.538654446601867676e+00
1.538851380348205566e+00
1.539842009544372559e+00
1.540023922920227051e+00
1.540066838264465332e+00
1.541505932807922363e+00
1.542720317840576172e+00
1.543298244476318359e+00
1.543462038040161133e+00
1.543817162513732910e+00
1.543871283531188965e+00
1.544494271278381348e+00
1.544971108436584473e+00
1.545253157615661621e+00
1.545682549476623535e+00
1.546419501304626465e+00
1.548119187355041504e+00
1.548225641250610352e+00
1.550473690032958984e+00
1.551468849182128906e+00
1.551544666290283203e+00
1.551918506622314453e+00
1.552677154541015625e+00
1.553237676620483398e+00
1.554238080978393555e+00
1.554425239562988281e+00
1.555104970932006836e+00
1.555147409439086914e+00
1.556856393814086914e+00
1.557415008544921875e+00
1.558730125427246094e+00
1.559338212013244629e+00
1.559475779533386230e+00
1.560155630111694336e+00
1.560438871383666992e+00
1.560571432113647461e+00
1.562183260917663574e+00
1.562244415283203125e+00
1.562825083732604980e+00
1.563399076461791992e+00
1.565172672271728516e+00
1.565928578376770020e+00
1.566542983055114746e+00
1.568378567695617676e+00
1.569072008132934570e+00
1.569385170936584473e+00
1.573003649711608887e+00
1.574202656745910645e+00
1.574709653854370117e+00
1.576028704643249512e+00
1.576695322990417480e+00
1.576866745948791504e+00
1.577834963798522949e+00
1.578670740127563477e+00
1.578875064849853516e+00
1.579016804695129395e+00
1.579648137092590332e+00
1.580711483955383301e+00
1.581711173057556152e+00
1.582953453063964844e+00
1.583919644355773926e+00
1.585918545722961426e+00
1.586932897567749023e+00
1.587144136428833008e+00
1.587356209754943848e+00
1.587575912475585938e+00
1.588491559028625488e+00
1.588548302650451660e+00
1.589028954505920410e+00
1.591319084167480469e+00
1.592468023300170898e+00
1.593190550804138184e+00
1.593911528587341309e+00
1.596269011497497559e+00
1.598509550094604492e+00
1.598964571952819824e+00
1.600623130798339844e+00
1.600686907768249512e+00
1.602138757705688477e+00
1.602352261543273926e+00
1.603992581367492676e+00
1.604614973068237305e+00
1.607008337974548340e+00
1.607038855552673340e+00
1.607369184494018555e+00
1.607950329780578613e+00
1.608509778976440430e+00
1.608677506446838379e+00
1.608844161033630371e+00
1.609949707984924316e+00
1.610294461250305176e+00
1.611423730850219727e+00
1.612074136734008789e+00
1.614843606948852539e+00
1.616366505622863770e+00
1.616559147834777832e+00
1.616953611373901367e+00
1.617051959037780762e+00
1.618489146232604980e+00
1.618991613388061523e+00
1.619073510169982910e+00
1.620336890220642090e+00
1.623600840568542480e+00
1.624197721481323242e+00
1.624982714653015137e+00
1.625710725784301758e+00
1.626179099082946777e+00
1.626631379127502441e+00
1.627041220664978027e+00
1.627879381179809570e+00
1.627904772758483887e+00
1.627924919128417969e+00
1.630353927612304688e+00
1.630833029747009277e+00
1.631511569023132324e+00
1.631765842437744141e+00
1.632013797760009766e+00
1.633812189102172852e+00
1.635097503662109375e+00
1.635278701782226562e+00
1.638380646705627441e+00
1.639503479003906250e+00
1.640076994895935059e+00
1.640226244926452637e+00
1.642560601234436035e+00
1.642608523368835449e+00
1.643149971961975098e+00
1.643520832061767578e+00
1.644026637077331543e+00
1.644970655441284180e+00
1.646024346351623535e+00
1.646509289741516113e+00
1.646669149398803711e+00
1.647181391716003418e+00
1.649098992347717285e+00
1.649301052093505859e+00
1.649344325065612793e+00
1.649591088294982910e+00
1.649642467498779297e+00
1.650173306465148926e+00
1.650579810142517090e+00
1.651879072189331055e+00
1.653174757957458496e+00
1.654191851615905762e+00
1.654301762580871582e+00
1.654387116432189941e+00
1.654599905014038086e+00
1.655072808265686035e+00
1.655598163604736328e+00
1.655866861343383789e+00
1.656544566154479980e+00
1.657763957977294922e+00
1.658598780632019043e+00
1.658659458160400391e+00
1.658747792243957520e+00
1.659277558326721191e+00
1.659305453300476074e+00
1.659516572952270508e+00
1.659522056579589844e+00
1.659669518470764160e+00
1.660503625869750977e+00
1.660632014274597168e+00
1.660686135292053223e+00
1.661477804183959961e+00
1.661544203758239746e+00
1.661741733551025391e+00
1.662404894828796387e+00
1.662706255912780762e+00
1.662841677665710449e+00
1.664448618888854980e+00
1.665874719619750977e+00
1.666287302970886230e+00
1.666343331336975098e+00
1.667729139328002930e+00
1.667890071868896484e+00
1.669508099555969238e+00
1.670482039451599121e+00
1.670939564704895020e+00
1.672051310539245605e+00
1.672704696655273438e+00
1.674525141716003418e+00
1.674929141998291016e+00
1.675528407096862793e+00
1.676251530647277832e+00
1.676999926567077637e+00
1.677127122879028320e+00
1.677315473556518555e+00
1.678573369979858398e+00
1.678955435752868652e+00
1.679159045219421387e+00
1.680225610733032227e+00
1.680353403091430664e+00
1.680775642395019531e+00
1.681142926216125488e+00
1.681852459907531738e+00
1.683066725730895996e+00
1.683468222618103027e+00
1.684060573577880859e+00
1.684391975402832031e+00
1.688055157661437988e+00
1.688566923141479492e+00
1.688889861106872559e+00
1.689057707786560059e+00
1.689201831817626953e+00
1.689250707626342773e+00
1.689543485641479492e+00
1.690569519996643066e+00
1.696712136268615723e+00
1.697827816009521484e+00
1.697866439819335938e+00
1.698932647705078125e+00
1.698996067047119141e+00
1.700521230697631836e+00
1.701256752014160156e+00
1.703538894653320312e+00
1.705103754997253418e+00
1.705622792243957520e+00
1.706321239471435547e+00
1.706479549407958984e+00
1.706495881080627441e+00
1.706643939018249512e+00
1.706988930702209473e+00
1.707454800605773926e+00
1.708553194999694824e+00
1.708564639091491699e+00
1.708669304847717285e+00
1.709633708000183105e+00
1.710153698921203613e+00
1.710671424865722656e+00
1.710989713668823242e+00
1.711781144142150879e+00
1.712625265121459961e+00
1.712740182876586914e+00
1.713221907615661621e+00
1.713492989540100098e+00
1.713950872421264648e+00
1.714127659797668457e+00
1.714334726333618164e+00
1.715572714805603027e+00
1.715755462646484375e+00
1.716393947601318359e+00
1.717441916465759277e+00
1.718221783638000488e+00
1.718568921089172363e+00
1.718894720077514648e+00
1.719020128250122070e+00
1.719424962997436523e+00
1.720105528831481934e+00
1.722032904624938965e+00
1.723712682723999023e+00
1.724594354629516602e+00
1.726173400878906250e+00
1.727260947227478027e+00
1.728552579879760742e+00
1.728836059570312500e+00
1.734417319297790527e+00
1.734658598899841309e+00
1.734744668006896973e+00
1.735249757766723633e+00
1.737033486366271973e+00
1.738146185874938965e+00
1.738937854766845703e+00
1.740025758743286133e+00
1.740989923477172852e+00
1.741811394691467285e+00
1.741871595382690430e+00
1.741903901100158691e+00
1.742228865623474121e+00
1.743557095527648926e+00
1.744968891143798828e+00
1.746033191680908203e+00
1.746415615081787109e+00
1.747707247734069824e+00
1.747872829437255859e+00
1.749331712722778320e+00
1.750250220298767090e+00
1.750930309295654297e+00
1.751129865646362305e+00
1.751696109771728516e+00
1.754549145698547363e+00
1.755858659744262695e+00
1.757763624191284180e+00
1.760312557220458984e+00
1.761542081832885742e+00
1.761585950851440430e+00
1.762505769729614258e+00
1.764467120170593262e+00
1.767330169677734375e+00
1.769383788108825684e+00
1.769697427749633789e+00
1.770256280899047852e+00
1.770461916923522949e+00
1.770556211471557617e+00
1.771375656127929688e+00
1.771600723266601562e+00
1.773175835609436035e+00
1.773221969604492188e+00
1.773767948150634766e+00
1.774560809135437012e+00
1.774684906005859375e+00
1.774801135063171387e+00
1.774918437004089355e+00
1.777155280113220215e+00
1.778421640396118164e+00
1.778601527214050293e+00
1.778764724731445312e+00
1.778988718986511230e+00
1.779171824455261230e+00
1.779406309127807617e+00
1.779907822608947754e+00
1.780389308929443359e+00
1.780673980712890625e+00
1.781209468841552734e+00
1.781301617622375488e+00
1.781403183937072754e+00
1.782380223274230957e+00
1.783520340919494629e+00
1.783725500106811523e+00
1.783743858337402344e+00
1.784489989280700684e+00
1.784662723541259766e+00
1.786585807800292969e+00
1.787186622619628906e+00
1.787410140037536621e+00
1.788368582725524902e+00
1.789085865020751953e+00
1.789895892143249512e+00
1.790108442306518555e+00
1.790869116783142090e+00
1.791126728057861328e+00
1.791235327720642090e+00
1.791310429573059082e+00
1.792021274566650391e+00
1.793413639068603516e+00
1.794212460517883301e+00
1.795218825340270996e+00
1.795255303382873535e+00
1.796453237533569336e+00
1.796857833862304688e+00
1.797537446022033691e+00
1.798245549201965332e+00
1.799221634864807129e+00
1.799362778663635254e+00
1.799892306327819824e+00
1.800494074821472168e+00
1.802499771118164062e+00
1.804482102394104004e+00
1.805740237236022949e+00
1.806533098220825195e+00
1.806692957878112793e+00
1.807442307472229004e+00
1.808468103408813477e+00
1.809914588928222656e+00
1.810063242912292480e+00
1.810250759124755859e+00
1.810596942901611328e+00
1.810929656028747559e+00
1.811341166496276855e+00
1.811580777168273926e+00
1.813537001609802246e+00
1.815142512321472168e+00
1.815300822257995605e+00
1.815601587295532227e+00
1.816335678100585938e+00
1.816757559776306152e+00
1.817906141281127930e+00
1.820053458213806152e+00
1.820132732391357422e+00
1.820263743400573730e+00
1.820827722549438477e+00
1.821608901023864746e+00
1.822383761405944824e+00
1.822635889053344727e+00
1.823568224906921387e+00
1.823658227920532227e+00
1.823842644691467285e+00
1.824350476264953613e+00
1.825451016426086426e+00
1.826231122016906738e+00
1.826737523078918457e+00
1.827789187431335449e+00
1.828090071678161621e+00
1.828316688537597656e+00
1.828457951545715332e+00
1.829075098037719727e+00
1.830441713333129883e+00
1.831116437911987305e+00
1.831269860267639160e+00
1.831565737724304199e+00
1.832495093345642090e+00
1.834850907325744629e+00
1.835589051246643066e+00
1.836144328117370605e+00
1.836576104164123535e+00
1.836622834205627441e+00
1.836830973625183105e+00
1.837088584899902344e+00
1.837266445159912109e+00
1.837818622589111328e+00
1.837865233421325684e+00
1.838185310363769531e+00
1.838233828544616699e+00
1.839406847953796387e+00
1.839924573898315430e+00
1.841193675994873047e+00
1.841301560401916504e+00
1.842057585716247559e+00
1.842802047729492188e+00
1.844726085662841797e+00
1.845761179924011230e+00
1.846351742744445801e+00
1.848266363143920898e+00
1.848571777343750000e+00
1.852220773696899414e+00
1.852761626243591309e+00
1.853298902511596680e+00
1.853357553482055664e+00
1.854272127151489258e+00
1.854908823966979980e+00
1.856195211410522461e+00
1.856211423873901367e+00
1.856417298316955566e+00
1.858325600624084473e+00
1.858391046524047852e+00
1.858794331550598145e+00
1.859774351119995117e+00
1.860829710960388184e+00
1.861856102943420410e+00
1.862206578254699707e+00
1.863092780113220215e+00
1.863184332847595215e+00
1.863396644592285156e+00
1.864571094512939453e+00
1.864752173423767090e+00
1.865063309669494629e+00
1.865166068077087402e+00
1.866793513298034668e+00
1.868045449256896973e+00
1.868396759033203125e+00
1.868726491928100586e+00
1.869032621383666992e+00
1.869176387786865234e+00
1.871017575263977051e+00
1.871041536331176758e+00
1.871953248977661133e+00
1.872532725334167480e+00
1.873030781745910645e+00
1.873464226722717285e+00
1.873859047889709473e+00
1.874000430107116699e+00
1.874376535415649414e+00
1.874611377716064453e+00
1.874949693679809570e+00
1.875060915946960449e+00
1.876281738281250000e+00
1.876338958740234375e+00
1.876651287078857422e+00
1.876778483390808105e+00
1.877409458160400391e+00
1.877885818481445312e+00
1.878075599670410156e+00
1.879465103149414062e+00
1.879989266395568848e+00
1.880108356475830078e+00
1.882193207740783691e+00
1.884225368499755859e+00
1.885187268257141113e+00
1.885481238365173340e+00
1.886495590209960938e+00
1.886580586433410645e+00
1.887033343315124512e+00
1.888298273086547852e+00
1.888968586921691895e+00
1.889023780822753906e+00
1.890107989311218262e+00
1.890294194221496582e+00
1.890688657760620117e+00
1.890846252441406250e+00
1.891233801841735840e+00
1.891713619232177734e+00
1.899383783340454102e+00
1.899417996406555176e+00
1.901642203330993652e+00
1.901691198348999023e+00
1.901732325553894043e+00
1.905185580253601074e+00
1.907859206199645996e+00
1.908456444740295410e+00
1.910632491111755371e+00
1.911137580871582031e+00
1.911373019218444824e+00
1.911736488342285156e+00
1.913190841674804688e+00
1.913429141044616699e+00
1.913562774658203125e+00
1.915584921836853027e+00
1.916177034378051758e+00
1.916517019271850586e+00
1.917157053947448730e+00
1.917157411575317383e+00
1.917553424835205078e+00
1.918119668960571289e+00
1.919186115264892578e+00
1.919833064079284668e+00
1.920550227165222168e+00
1.921782851219177246e+00
1.922275781631469727e+00
1.923269391059875488e+00
1.924092054367065430e+00
1.925621390342712402e+00
1.929175496101379395e+00
1.929876089096069336e+00
1.930347323417663574e+00
1.931091308593750000e+00
1.931232690811157227e+00
1.931786298751831055e+00
1.931976318359375000e+00
1.933115601539611816e+00
1.933820247650146484e+00
1.934117197990417480e+00
1.934247970581054688e+00
1.938852190971374512e+00
1.940621972084045410e+00
1.940742850303649902e+00
1.942634940147399902e+00
1.944062829017639160e+00
1.944815754890441895e+00
1.945087313652038574e+00
1.945384025573730469e+00
1.945689797401428223e+00
1.945726156234741211e+00
1.945899844169616699e+00
1.947027921676635742e+00
1.947074770927429199e+00
1.947188615798950195e+00
1.948065161705017090e+00
1.949472784996032715e+00
1.949520230293273926e+00
1.949781656265258789e+00
1.949969172477722168e+00
1.951081991195678711e+00
1.951908111572265625e+00
1.952266335487365723e+00
1.952616214752197266e+00
1.954608201980590820e+00
1.954745531082153320e+00
1.954892754554748535e+00
1.955270290374755859e+00
1.957844257354736328e+00
1.958540081977844238e+00
1.959690093994140625e+00
1.960433721542358398e+00
1.960803747177124023e+00
1.960985422134399414e+00
1.964191079139709473e+00
1.964477777481079102e+00
1.966212391853332520e+00
1.966583490371704102e+00
1.966845989227294922e+00
1.967435002326965332e+00
1.967969536781311035e+00
1.968260169029235840e+00
1.968758344650268555e+00
1.968978047370910645e+00
1.969645619392395020e+00
1.969818711280822754e+00
1.970600724220275879e+00
1.970742225646972656e+00
1.971122503280639648e+00
1.973193883895874023e+00
1.974394798278808594e+00
1.974485158920288086e+00
1.975955128669738770e+00
1.976121902465820312e+00
1.976151347160339355e+00
1.976772308349609375e+00
1.979569673538208008e+00
1.981226086616516113e+00
1.981742620468139648e+00
1.983508586883544922e+00
1.983690381050109863e+00
1.983964204788208008e+00
1.984136343002319336e+00
1.984536886215209961e+00
1.984657764434814453e+00
1.984992861747741699e+00
1.986814141273498535e+00
1.987161397933959961e+00
1.987648248672485352e+00
1.987740755081176758e+00
1.989119529724121094e+00
1.990325212478637695e+00
1.991034507751464844e+00
1.991666197776794434e+00
1.991803526878356934e+00
1.994385004043579102e+00
1.994552731513977051e+00
1.995953440666198730e+00
1.996344923973083496e+00
1.998302578926086426e+00
1.998895049095153809e+00
1.999056339263916016e+00
2.000315427780151367e+00
2.000930786132812500e+00
2.001570701599121094e+00
2.001617431640625000e+00
2.002206802368164062e+00
2.002500772476196289e+00
2.002881050109863281e+00
2.003734588623046875e+00
2.003866434097290039e+00
2.006303310394287109e+00
2.006574630737304688e+00
2.006642103195190430e+00
2.007050991058349609e+00
2.007820129394531250e+00
2.008621692657470703e+00
2.008737087249755859e+00
2.009326696395874023e+00
2.009903669357299805e+00
2.012155055999755859e+00
2.014926195144653320e+00
2.015873432159423828e+00
2.017591714859008789e+00
2.018060445785522461e+00
2.020174741744995117e+00
2.021198272705078125e+00
2.021925449371337891e+00
2.022990465164184570e+00
2.023838758468627930e+00
2.024909734725952148e+00
2.026165485382080078e+00
2.027093172073364258e+00
2.028826475143432617e+00
2.029361963272094727e+00
2.031729936599731445e+00
2.034386634826660156e+00
2.034795522689819336e+00
2.036004066467285156e+00
2.036645889282226562e+00
2.037490129470825195e+00
2.039391994476318359e+00
2.040386676788330078e+00
2.040411710739135742e+00
2.040473937988281250e+00
2.042277336120605469e+00
2.042951107025146484e+00
2.044143438339233398e+00
2.044457435607910156e+00
2.044527769088745117e+00
2.045127868652343750e+00
2.045447111129760742e+00
2.045487880706787109e+00
2.045589208602905273e+00
2.045713424682617188e+00
2.047852993011474609e+00
2.049946069717407227e+00
2.051182508468627930e+00
2.051932334899902344e+00
2.052274465560913086e+00
2.052506208419799805e+00
2.052526235580444336e+00
2.052560091018676758e+00
2.054591655731201172e+00
2.056131362915039062e+00
2.056499481201171875e+00
2.058753490447998047e+00
2.060726881027221680e+00
2.061218738555908203e+00
2.061285734176635742e+00
2.061320304870605469e+00
2.062083959579467773e+00
2.062771320343017578e+00
2.063680171966552734e+00
2.064800977706909180e+00
2.065104007720947266e+00
2.065189123153686523e+00
2.066853523254394531e+00
2.067951917648315430e+00
2.068125247955322266e+00
2.070023775100708008e+00
2.070425033569335938e+00
2.071911096572875977e+00
2.075049877166748047e+00
2.075243949890136719e+00
2.075449228286743164e+00
2.079399585723876953e+00
2.082181692123413086e+00
2.083282232284545898e+00
2.083840370178222656e+00
2.084182739257812500e+00
2.086339473724365234e+00
2.087187528610229492e+00
2.090225458145141602e+00
2.091206312179565430e+00
2.091733932495117188e+00
2.091829538345336914e+00
2.092579364776611328e+00
2.094304561614990234e+00
2.094933748245239258e+00
2.097588300704956055e+00
2.097782135009765625e+00
2.097841501235961914e+00
2.097842454910278320e+00
2.099860429763793945e+00
2.100028514862060547e+00
2.100129842758178711e+00
2.100911855697631836e+00
2.101894617080688477e+00
2.103314638137817383e+00
2.105337619781494141e+00
2.107260942459106445e+00
2.107919692993164062e+00
2.109740734100341797e+00
2.109791278839111328e+00
2.113452434539794922e+00
2.113592147827148438e+00
2.113764286041259766e+00
2.114974498748779297e+00
2.115139007568359375e+00
2.115529298782348633e+00
2.115674018859863281e+00
2.115872383117675781e+00
2.116030216217041016e+00
2.116797685623168945e+00
2.117372512817382812e+00
2.118431568145751953e+00
2.118436336517333984e+00
2.119525194168090820e+00
2.119760990142822266e+00
2.121804952621459961e+00
2.123632431030273438e+00
2.124578952789306641e+00
2.124943017959594727e+00
2.125533580780029297e+00
2.125822544097900391e+00
2.125850439071655273e+00
2.125931024551391602e+00
2.126434564590454102e+00
2.127276897430419922e+00
2.127412796020507812e+00
2.128150701522827148e+00
2.128314495086669922e+00
2.128590583801269531e+00
2.128974437713623047e+00
2.129257202148437500e+00
2.131834268569946289e+00
2.132148742675781250e+00
2.135920524597167969e+00
2.135942935943603516e+00
2.135949850082397461e+00
2.136364698410034180e+00
2.137577533721923828e+00
2.138306617736816406e+00
2.140463113784790039e+00
2.141076564788818359e+00
2.141484260559082031e+00
2.143982410430908203e+00
2.144582271575927734e+00
2.146308183670043945e+00
2.151294231414794922e+00
2.151332616806030273e+00
2.153167247772216797e+00
2.153190612792968750e+00
2.153766155242919922e+00
2.153958797454833984e+00
2.154768466949462891e+00
2.155093193054199219e+00
2.156626462936401367e+00
2.157701492309570312e+00
2.158313751220703125e+00
2.158485889434814453e+00
2.158749580383300781e+00
2.158980607986450195e+00
2.159459590911865234e+00
2.161726713180541992e+00
2.162849903106689453e+00
2.163389921188354492e+00
2.163550853729248047e+00
2.163768053054809570e+00
2.165074348449707031e+00
2.171265602111816406e+00
2.171282052993774414e+00
2.171581268310546875e+00
2.171870470046997070e+00
2.173056602478027344e+00
2.174188375473022461e+00
2.175095319747924805e+00
2.177219867706298828e+00
2.177290439605712891e+00
2.178223371505737305e+00
2.178652286529541016e+00
2.181223869323730469e+00
2.181946754455566406e+00
2.182008266448974609e+00
2.182354927062988281e+00
2.183642625808715820e+00
2.184760570526123047e+00
2.185751676559448242e+00
2.186605691909790039e+00
2.187334299087524414e+00
2.188868761062622070e+00
2.189204931259155273e+00
2.189719676971435547e+00
2.191058635711669922e+00
2.191434383392333984e+00
2.192091464996337891e+00
2.193919181823730469e+00
2.194254875183105469e+00
2.194890737533569336e+00
2.195542573928833008e+00
2.196485280990600586e+00
2.197453737258911133e+00
2.197577476501464844e+00
2.198270320892333984e+00
2.198942422866821289e+00
2.201498746871948242e+00
2.201700687408447266e+00
2.202462434768676758e+00
2.202795505523681641e+00
2.204214334487915039e+00
2.204850196838378906e+00
2.205604314804077148e+00
2.207808494567871094e+00
2.209363222122192383e+00
2.209916353225708008e+00
2.210333108901977539e+00
2.210403680801391602e+00
2.211065053939819336e+00
2.211999416351318359e+00
2.212373733520507812e+00
2.212454080581665039e+00
2.212950944900512695e+00
2.213511466979980469e+00
2.214114427566528320e+00
2.214171648025512695e+00
2.215614080429077148e+00
2.216220617294311523e+00
2.216618299484252930e+00
2.217162132263183594e+00
2.217927932739257812e+00
2.218923807144165039e+00
2.219062089920043945e+00
2.219594001770019531e+00
2.220890522003173828e+00
2.221363067626953125e+00
2.224974393844604492e+00
2.225667715072631836e+00
2.227121353149414062e+00
2.227161645889282227e+00
2.229152679443359375e+00
2.229418516159057617e+00
2.229541540145874023e+00
2.229939937591552734e+00
2.229952096939086914e+00
2.231171607971191406e+00
2.231770038604736328e+00
2.232075691223144531e+00
2.233822345733642578e+00
2.234567403793334961e+00
2.234776258468627930e+00
2.235306262969970703e+00
2.236958742141723633e+00
2.237743616104125977e+00
2.238327026367187500e+00
2.238564252853393555e+00
2.238745689392089844e+00
2.238822937011718750e+00
2.239866256713867188e+00
2.240218400955200195e+00
2.241196155548095703e+00
2.241272211074829102e+00
2.242815971374511719e+00
2.243448972702026367e+00
2.245178699493408203e+00
2.246415615081787109e+00
2.246882915496826172e+00
2.247551679611206055e+00
2.248330831527709961e+00
2.249391794204711914e+00
2.252629756927490234e+00
2.252864837646484375e+00
2.252974510192871094e+00
2.253991842269897461e+00
2.255570411682128906e+00
2.255656003952026367e+00
2.256301403045654297e+00
2.258031368255615234e+00
2.259908676147460938e+00
2.261568307876586914e+00
2.262627601623535156e+00
2.262969255447387695e+00
2.263464212417602539e+00
2.265743017196655273e+00
2.266288280487060547e+00
2.267054557800292969e+00
2.267723560333251953e+00
2.268140554428100586e+00
2.269484996795654297e+00
2.269809961318969727e+00
2.270982503890991211e+00
2.271425247192382812e+00
2.273576736450195312e+00
2.273589611053466797e+00
2.274089097976684570e+00
2.274221658706665039e+00
2.274446487426757812e+00
2.275218248367309570e+00
2.277007341384887695e+00
2.277367591857910156e+00
2.277495622634887695e+00
2.279121160507202148e+00
2.279883623123168945e+00
2.280657529830932617e+00
2.280923843383789062e+00
2.281807661056518555e+00
2.282540321350097656e+00
2.283536911010742188e+00
2.284291982650756836e+00
2.286359786987304688e+00
2.287209749221801758e+00
2.288071393966674805e+00
2.289776325225830078e+00
2.291406631469726562e+00
2.291445732116699219e+00
2.291881561279296875e+00
2.297110319137573242e+00
2.298779964447021484e+00
2.299522638320922852e+00
2.299683332443237305e+00
2.300983667373657227e+00
2.301377058029174805e+00
2.301773071289062500e+00
2.302664518356323242e+00
2.303218841552734375e+00
2.303295373916625977e+00
2.303424119949340820e+00
2.303652524948120117e+00
2.305450677871704102e+00
2.305541038513183594e+00
2.305925130844116211e+00
2.307819366455078125e+00
2.308105945587158203e+00
2.309516191482543945e+00
2.310580253601074219e+00
2.310991048812866211e+00
2.311164855957031250e+00
2.314294815063476562e+00
2.314345359802246094e+00
2.316749095916748047e+00
2.317860364913940430e+00
2.318534612655639648e+00
2.318640708923339844e+00
2.318829298019409180e+00
2.318831443786621094e+00
2.318864822387695312e+00
2.319630146026611328e+00
2.323342323303222656e+00
2.324624061584472656e+00
2.325688838958740234e+00
2.326920986175537109e+00
2.327677965164184570e+00
2.328173398971557617e+00
2.329215764999389648e+00
2.329738378524780273e+00
2.330041170120239258e+00
2.330995559692382812e+00
2.332824468612670898e+00
2.334219455718994141e+00
2.334627389907836914e+00
2.336095571517944336e+00
2.337376832962036133e+00
2.337680816650390625e+00
2.339940547943115234e+00
2.341845035552978516e+00
2.341975212097167969e+00
2.342305421829223633e+00
2.346541404724121094e+00
2.347781896591186523e+00
2.348345279693603516e+00
2.348974227905273438e+00
2.349168777465820312e+00
2.350685119628906250e+00
2.350903987884521484e+00
2.351216554641723633e+00
2.352837562561035156e+00
2.355659008026123047e+00
2.356032609939575195e+00
2.356277942657470703e+00
2.356386899948120117e+00
2.358338356018066406e+00
2.360757827758789062e+00
2.361153364181518555e+00
2.363533735275268555e+00
2.363733053207397461e+00
2.366089582443237305e+00
2.366690635681152344e+00
2.367906570434570312e+00
2.370107173919677734e+00
2.370160102844238281e+00
2.370237350463867188e+00
2.370896577835083008e+00
2.371945381164550781e+00
2.372125864028930664e+00
2.375040054321289062e+00
2.375377178192138672e+00
2.378083467483520508e+00
2.378532886505126953e+00
2.381333351135253906e+00
2.381372451782226562e+00
2.381379842758178711e+00
2.382955074310302734e+00
2.383818864822387695e+00
2.384010314941406250e+00
2.384512186050415039e+00
2.388140916824340820e+00
2.392520666122436523e+00
2.392666101455688477e+00
2.392977237701416016e+00
2.394534587860107422e+00
2.394744873046875000e+00
2.396611690521240234e+00
2.396679878234863281e+00
2.399590730667114258e+00
2.399749040603637695e+00
2.399959325790405273e+00
2.400477170944213867e+00
2.401386022567749023e+00
2.401663541793823242e+00
2.402784824371337891e+00
2.403439521789550781e+00
2.406451702117919922e+00
2.407172918319702148e+00
2.412458181381225586e+00
2.414543867111206055e+00
2.419183731079101562e+00
2.419775485992431641e+00
2.420482873916625977e+00
2.421020269393920898e+00
2.422414541244506836e+00
2.423705339431762695e+00
2.424292325973510742e+00
2.424548864364624023e+00
2.425123453140258789e+00
2.427104949951171875e+00
2.429000139236450195e+00
2.430158615112304688e+00
2.432278633117675781e+00
2.432832956314086914e+00
2.432882070541381836e+00
2.433831691741943359e+00
2.434199571609497070e+00
2.434642791748046875e+00
2.434832334518432617e+00
2.436927795410156250e+00
2.438493013381958008e+00
2.440127372741699219e+00
2.440260410308837891e+00
2.441287040710449219e+00
2.443218708038330078e+00
2.443342208862304688e+00
2.443997383117675781e+00
2.444706916809082031e+00
2.446434736251831055e+00
2.448968887329101562e+00
2.449041604995727539e+00
2.452568769454956055e+00
2.454226732254028320e+00
2.454934835433959961e+00
2.457329034805297852e+00
2.457340478897094727e+00
2.458594799041748047e+00
2.460666418075561523e+00
2.461747884750366211e+00
2.462624311447143555e+00
2.463097095489501953e+00
2.463618993759155273e+00
2.464680910110473633e+00
2.465554952621459961e+00
2.465746641159057617e+00
2.466049671173095703e+00
2.466711044311523438e+00
2.468138456344604492e+00
2.468469858169555664e+00
2.470237255096435547e+00
2.470395565032958984e+00
2.470851421356201172e+00
2.471199035644531250e+00
2.474089622497558594e+00
2.474426031112670898e+00
2.475174427032470703e+00
2.476392507553100586e+00
2.476454973220825195e+00
2.477541685104370117e+00
2.478217124938964844e+00
2.478683233261108398e+00
2.478706836700439453e+00
2.480905771255493164e+00
2.481773614883422852e+00
2.482739925384521484e+00
2.484526395797729492e+00
2.488073587417602539e+00
2.488482236862182617e+00
2.489833116531372070e+00
2.489943027496337891e+00
2.491125345230102539e+00
2.491717100143432617e+00
2.492141723632812500e+00
2.492215394973754883e+00
2.492249965667724609e+00
2.493943691253662109e+00
2.495482444763183594e+00
2.498108625411987305e+00
2.498739242553710938e+00
2.498835086822509766e+00
2.498923540115356445e+00
2.500158548355102539e+00
2.500773668289184570e+00
2.501605510711669922e+00
2.502434015274047852e+00
2.503202438354492188e+00
2.503933191299438477e+00
2.505311250686645508e+00
2.505785942077636719e+00
2.506483078002929688e+00
2.509209394454956055e+00
2.509263992309570312e+00
2.509385824203491211e+00
2.509578466415405273e+00
2.509832620620727539e+00
2.511288166046142578e+00
2.511599540710449219e+00
2.515719652175903320e+00
2.517148494720458984e+00
2.520680904388427734e+00
2.520782232284545898e+00
2.521737098693847656e+00
2.521933555603027344e+00
2.522626876831054688e+00
2.523878097534179688e+00
2.524532556533813477e+00
2.525008201599121094e+00
2.526776552200317383e+00
2.527886629104614258e+00
2.529529094696044922e+00
2.533751487731933594e+00
2.534701824188232422e+00
2.534760236740112305e+00
2.535121679306030273e+00
2.535651683807373047e+00
2.536506175994873047e+00
2.536599636077880859e+00
2.538107872009277344e+00
2.539410591125488281e+00
2.540549755096435547e+00
2.548415422439575195e+00
2.549736976623535156e+00
2.549940824508666992e+00
2.550569295883178711e+00
2.551964521408081055e+00
2.552298069000244141e+00
2.552367687225341797e+00
2.556737899780273438e+00
2.557226419448852539e+00
2.557868480682373047e+00
2.559236288070678711e+00
2.563104629516601562e+00
2.563844203948974609e+00
2.564125537872314453e+00
2.565090656280517578e+00
2.565212726593017578e+00
2.568814516067504883e+00
2.569962501525878906e+00
2.571916818618774414e+00
2.572867870330810547e+00
2.573107719421386719e+00
2.573585748672485352e+00
2.573605537414550781e+00
2.573817253112792969e+00
2.574312925338745117e+00
2.575979232788085938e+00
2.576369047164916992e+00
2.577413320541381836e+00
2.578738451004028320e+00
2.579170942306518555e+00
2.579512357711791992e+00
2.579587221145629883e+00
2.581908226013183594e+00
2.581982135772705078e+00
2.583125591278076172e+00
2.583216190338134766e+00
2.583928108215332031e+00
2.585217952728271484e+00
2.585507392883300781e+00
2.586198329925537109e+00
2.587424516677856445e+00
2.587626457214355469e+00
2.589236259460449219e+00
2.590052127838134766e+00
2.590934991836547852e+00
2.593767881393432617e+00
2.595311164855957031e+00
2.595464468002319336e+00
2.595790863037109375e+00
2.598209142684936523e+00
2.599555969238281250e+00
2.601148843765258789e+00
2.601296186447143555e+00
2.603957414627075195e+00
2.606588602066040039e+00
2.606755018234252930e+00
2.606875658035278320e+00
2.609393119812011719e+00
2.609507083892822266e+00
2.609754323959350586e+00
2.609755992889404297e+00
2.610395908355712891e+00
2.611343860626220703e+00
2.611722946166992188e+00
2.611773967742919922e+00
2.613405942916870117e+00
2.615328550338745117e+00
2.617397069931030273e+00
2.618558406829833984e+00
2.619762897491455078e+00
2.620270967483520508e+00
2.621874332427978516e+00
2.623816013336181641e+00
2.624075174331665039e+00
2.624974250793457031e+00
2.625438928604125977e+00
2.625664472579956055e+00
2.626719236373901367e+00
2.628454446792602539e+00
2.628966808319091797e+00
2.629683494567871094e+00
2.629814624786376953e+00
2.630824565887451172e+00
2.633234024047851562e+00
2.634290218353271484e+00
2.634329319000244141e+00
2.635617971420288086e+00
2.640301227569580078e+00
2.640601634979248047e+00
2.641298294067382812e+00
2.645440578460693359e+00
2.650226831436157227e+00
2.651227951049804688e+00
2.651359558105468750e+00
2.652433633804321289e+00
2.654729366302490234e+00
2.654847145080566406e+00
2.655168533325195312e+00
2.656813144683837891e+00
2.657398462295532227e+00
2.657602071762084961e+00
2.659285545349121094e+00
2.659802198410034180e+00
2.660459041595458984e+00
2.660709857940673828e+00
2.661506414413452148e+00
2.665280818939208984e+00
2.666563510894775391e+00
2.666602373123168945e+00
2.666918039321899414e+00
2.667916774749755859e+00
2.672244787216186523e+00
2.677660703659057617e+00
2.680303812026977539e+00
2.681086301803588867e+00
2.681277513504028320e+00
2.684397935867309570e+00
2.684824228286743164e+00
2.685521125793457031e+00
2.685670852661132812e+00
2.687757015228271484e+00
2.690846443176269531e+00
2.691318035125732422e+00
2.691612005233764648e+00
2.691657781600952148e+00
2.694845676422119141e+00
2.695199966430664062e+00
2.700483322143554688e+00
2.700684070587158203e+00
2.701524734497070312e+00
2.701873064041137695e+00
2.705546379089355469e+00
2.706191539764404297e+00
2.706318855285644531e+00
2.709090709686279297e+00
2.711409568786621094e+00
2.714978218078613281e+00
2.718142986297607422e+00
2.718321561813354492e+00
2.718341112136840820e+00
2.718834877014160156e+00
2.719000816345214844e+00
2.720971107482910156e+00
2.721118211746215820e+00
2.722791433334350586e+00
2.723227262496948242e+00
2.724012851715087891e+00
2.726368665695190430e+00
2.727571725845336914e+00
2.727619409561157227e+00
2.729691982269287109e+00
2.732253313064575195e+00
2.732350111007690430e+00
2.733570098876953125e+00
2.733904123306274414e+00
2.735565662384033203e+00
2.737108469009399414e+00
2.738756179809570312e+00
2.740171670913696289e+00
2.742120981216430664e+00
2.746481418609619141e+00
2.747337102890014648e+00
2.747890233993530273e+00
2.749240636825561523e+00
2.750029563903808594e+00
2.750533580780029297e+00
2.751159667968750000e+00
2.753391265869140625e+00
2.754315853118896484e+00
2.754442691802978516e+00
2.761642694473266602e+00
2.761910438537597656e+00
2.763536930084228516e+00
2.764007329940795898e+00
2.764919757843017578e+00
2.770453929901123047e+00
2.770968437194824219e+00
2.771958351135253906e+00
2.772515773773193359e+00
2.774146318435668945e+00
2.774220466613769531e+00
2.778934717178344727e+00
2.779435634613037109e+00
2.780861377716064453e+00
2.783434152603149414e+00
2.783706188201904297e+00
2.783923864364624023e+00
2.786301374435424805e+00
2.787542581558227539e+00
2.792033672332763672e+00
2.792718648910522461e+00
2.793027400970458984e+00
2.795613288879394531e+00
2.795896053314208984e+00
2.796758413314819336e+00
2.800534248352050781e+00
2.800561189651489258e+00
2.802052021026611328e+00
2.804826021194458008e+00
2.809726238250732422e+00
2.814079999923706055e+00
2.814736127853393555e+00
2.814959526062011719e+00
2.815115213394165039e+00
2.817654371261596680e+00
2.819227218627929688e+00
2.821037292480468750e+00
2.821538925170898438e+00
2.822693347930908203e+00
2.823450803756713867e+00
2.823886871337890625e+00
2.826474666595458984e+00
2.826790809631347656e+00
2.827148199081420898e+00
2.828703880310058594e+00
2.829236268997192383e+00
2.830302000045776367e+00
2.831044435501098633e+00
2.832043409347534180e+00
2.832242965698242188e+00
2.834664106369018555e+00
2.835892438888549805e+00
2.836160421371459961e+00
2.837394237518310547e+00
2.842206239700317383e+00
2.845782279968261719e+00
2.851490736007690430e+00
2.851681232452392578e+00
2.852713823318481445e+00
2.852767944335937500e+00
2.853213548660278320e+00
2.855192422866821289e+00
2.855620145797729492e+00
2.855716705322265625e+00
2.855954170227050781e+00
2.857214450836181641e+00
2.857370138168334961e+00
2.859584569931030273e+00
2.860828638076782227e+00
2.861042737960815430e+00
2.862268209457397461e+00
2.862310409545898438e+00
2.862836122512817383e+00
2.865216493606567383e+00
2.865391492843627930e+00
2.866391420364379883e+00
2.867571830749511719e+00
2.868159770965576172e+00
2.873038768768310547e+00
2.877398729324340820e+00
2.878700017929077148e+00
2.879950761795043945e+00
2.881160497665405273e+00
2.881163358688354492e+00
2.882047414779663086e+00
2.882053613662719727e+00
2.883973360061645508e+00
2.885095596313476562e+00
2.885913372039794922e+00
2.886140823364257812e+00
2.886456489562988281e+00
2.887044668197631836e+00
2.890068292617797852e+00
2.894493818283081055e+00
2.896242141723632812e+00
2.897904396057128906e+00
2.899970531463623047e+00
2.901117324829101562e+00
2.905241012573242188e+00
2.905461072921752930e+00
2.909538030624389648e+00
2.909637212753295898e+00
2.912336349487304688e+00
2.912385463714599609e+00
2.912466526031494141e+00
2.912841320037841797e+00
2.913951873779296875e+00
2.914330244064331055e+00
2.916545867919921875e+00
2.917008876800537109e+00
2.918554067611694336e+00
2.918732404708862305e+00
2.919062376022338867e+00
2.919125795364379883e+00
2.921704530715942383e+00
2.921947717666625977e+00
2.922717809677124023e+00
2.925628662109375000e+00
2.925938606262207031e+00
2.928042173385620117e+00
2.928963661193847656e+00
2.929523229598999023e+00
2.929630517959594727e+00
2.930059194564819336e+00
2.930232763290405273e+00
2.931263685226440430e+00
2.933647155761718750e+00
2.936168193817138672e+00
2.936866521835327148e+00
2.938110113143920898e+00
2.938241958618164062e+00
2.938341379165649414e+00
2.938724517822265625e+00
2.940109729766845703e+00
2.944800853729248047e+00
2.946074008941650391e+00
2.946418285369873047e+00
2.947502136230468750e+00
2.947662591934204102e+00
2.948828935623168945e+00
2.948891162872314453e+00
2.950375795364379883e+00
2.950881958007812500e+00
2.954316616058349609e+00
2.955915451049804688e+00
2.956641197204589844e+00
2.956793069839477539e+00
2.958018779754638672e+00
2.959435939788818359e+00
2.962714672088623047e+00
2.965303659439086914e+00
2.965739965438842773e+00
2.965896129608154297e+00
2.966181278228759766e+00
2.967185974121093750e+00
2.967967510223388672e+00
2.968151330947875977e+00
2.968787431716918945e+00
2.972837686538696289e+00
2.973500013351440430e+00
2.975724697113037109e+00
2.980296850204467773e+00
2.983020305633544922e+00
2.983227252960205078e+00
2.984705209732055664e+00
2.985743284225463867e+00
2.989303112030029297e+00
2.989877939224243164e+00
2.993953704833984375e+00
2.994038105010986328e+00
2.995935201644897461e+00
2.997791528701782227e+00
2.998704195022583008e+00
2.999683380126953125e+00
3.000483036041259766e+00
3.000739097595214844e+00
3.002362728118896484e+00
3.003498077392578125e+00
3.004262447357177734e+00
3.004487037658691406e+00
3.004507064819335938e+00
3.004920244216918945e+00
3.005008220672607422e+00
3.005563735961914062e+00
3.005840539932250977e+00
3.007668972015380859e+00
3.008750677108764648e+00
3.012363672256469727e+00
3.012530565261840820e+00
3.012631416320800781e+00
3.012912750244140625e+00
3.013166427612304688e+00
3.014730691909790039e+00
3.014798164367675781e+00
3.016014575958251953e+00
3.016637563705444336e+00
3.016825675964355469e+00
3.022000074386596680e+00
3.022077560424804688e+00
3.025230646133422852e+00
3.026914358139038086e+00
3.029026746749877930e+00
3.033819913864135742e+00
3.036954641342163086e+00
3.038009643554687500e+00
3.038955450057983398e+00
3.039060831069946289e+00
3.039368629455566406e+00
3.039737224578857422e+00
3.043718099594116211e+00
3.046523571014404297e+00
3.049388408660888672e+00
3.051629781723022461e+00
3.053510189056396484e+00
3.053987026214599609e+00
3.054299354553222656e+00
3.055374622344970703e+00
3.056227207183837891e+00
3.057600259780883789e+00
3.057888269424438477e+00
3.058904170989990234e+00
3.062216043472290039e+00
3.064535379409790039e+00
3.067614555358886719e+00
3.070207357406616211e+00
3.070986270904541016e+00
3.072196483612060547e+00
3.073169231414794922e+00
3.073894977569580078e+00
3.077702283859252930e+00
3.078576326370239258e+00
3.078980684280395508e+00
3.079813718795776367e+00
3.081452608108520508e+00
3.082028627395629883e+00
3.083065271377563477e+00
3.083765983581542969e+00
3.086653709411621094e+00
3.089843750000000000e+00
3.090023040771484375e+00
3.091074943542480469e+00
3.091207265853881836e+00
3.091465234756469727e+00
3.092477560043334961e+00
3.094653129577636719e+00
3.099107503890991211e+00
3.099318027496337891e+00
3.099886178970336914e+00
3.102220296859741211e+00
3.102864027023315430e+00
3.105396270751953125e+00
3.105443239212036133e+00
3.106378316879272461e+00
3.107592105865478516e+00
3.108119487762451172e+00
3.109366178512573242e+00
3.111149072647094727e+00
3.113300561904907227e+00
3.115000486373901367e+00
3.115286350250244141e+00
3.116243600845336914e+00
3.117948532104492188e+00
3.118785619735717773e+00
3.121663570404052734e+00
3.123414278030395508e+00
3.123507022857666016e+00
3.123700380325317383e+00
3.124932050704956055e+00
3.125851392745971680e+00
3.126249313354492188e+00
3.126515865325927734e+00
3.126842498779296875e+00
3.127355575561523438e+00
3.131095886230468750e+00
3.131716966629028320e+00
3.131726741790771484e+00
3.131797075271606445e+00
3.132151603698730469e+00
3.132198333740234375e+00
3.134459972381591797e+00
3.137312650680541992e+00
3.137830257415771484e+00
3.139262199401855469e+00
3.141775846481323242e+00
3.141879558563232422e+00
3.142782449722290039e+00
3.150566816329956055e+00
3.151980638504028320e+00
3.158513069152832031e+00
3.161581039428710938e+00
3.162281990051269531e+00
3.169341802597045898e+00
3.169960737228393555e+00
3.170977354049682617e+00
3.171037197113037109e+00
3.172167539596557617e+00
3.173467159271240234e+00
3.173692941665649414e+00
3.174027442932128906e+00
3.174511194229125977e+00
3.176002740859985352e+00
3.176096677780151367e+00
3.176258325576782227e+00
3.177662134170532227e+00
3.178847551345825195e+00
3.178936004638671875e+00
3.180049896240234375e+00
3.180653333663940430e+00
3.180726051330566406e+00
3.183277845382690430e+00
3.183543920516967773e+00
3.183606624603271484e+00
3.184020280838012695e+00
3.185393571853637695e+00
3.186021566390991211e+00
3.189990282058715820e+00
3.190702438354492188e+00
3.193229198455810547e+00
3.193826198577880859e+00
3.193952083587646484e+00
3.196510791778564453e+00
3.198254108428955078e+00
3.199585676193237305e+00
3.200467348098754883e+00
3.201481103897094727e+00
3.201929569244384766e+00
3.203688621520996094e+00
3.208473443984985352e+00
3.209697484970092773e+00
3.210761547088623047e+00
3.213261365890502930e+00
3.214516162872314453e+00
3.221580743789672852e+00
3.221791267395019531e+00
3.222617626190185547e+00
3.222743034362792969e+00
3.223207950592041016e+00
3.224531412124633789e+00
3.224575996398925781e+00
3.228036165237426758e+00
3.228386402130126953e+00
3.228741884231567383e+00
3.229705572128295898e+00
3.231283187866210938e+00
3.231609344482421875e+00
3.232192754745483398e+00
3.232469081878662109e+00
3.236314535140991211e+00
3.236678838729858398e+00
3.237762928009033203e+00
3.238313674926757812e+00
3.240906000137329102e+00
3.241337776184082031e+00
3.241919994354248047e+00
3.242697954177856445e+00
3.243294239044189453e+00
3.243413686752319336e+00
3.244344234466552734e+00
3.248043298721313477e+00
3.249520063400268555e+00
3.251869201660156250e+00
3.254546642303466797e+00
3.255707263946533203e+00
3.256455898284912109e+00
3.264777660369873047e+00
3.264945030212402344e+00
3.268838882446289062e+00
3.272624969482421875e+00
3.272977352142333984e+00
3.273947000503540039e+00
3.275477886199951172e+00
3.278518438339233398e+00
3.284175634384155273e+00
3.285724639892578125e+00
3.286197662353515625e+00
3.290616512298583984e+00
3.293985605239868164e+00
3.294064521789550781e+00
3.298889160156250000e+00
3.304182052612304688e+00
3.306310415267944336e+00
3.307015657424926758e+00
3.308750152587890625e+00
3.309028863906860352e+00
3.312189340591430664e+00
3.312624692916870117e+00
3.314667224884033203e+00
3.315204381942749023e+00
3.315736055374145508e+00
3.316616773605346680e+00
3.316865205764770508e+00
3.318691253662109375e+00
3.319182395935058594e+00
3.319894075393676758e+00
3.320343255996704102e+00
3.320677757263183594e+00
3.321361780166625977e+00
3.321990728378295898e+00
3.323024272918701172e+00
3.323357105255126953e+00
3.323455810546875000e+00
3.327487707138061523e+00
3.330300331115722656e+00
3.331779956817626953e+00
3.333422660827636719e+00
3.336112737655639648e+00
3.337133407592773438e+00
3.337378978729248047e+00
3.338720798492431641e+00
3.339520215988159180e+00
3.339639902114868164e+00
3.340256929397583008e+00
3.343034029006958008e+00
3.343281030654907227e+00
3.346296310424804688e+00
3.347190380096435547e+00
3.347654581069946289e+00
3.347776174545288086e+00
3.348310947418212891e+00
3.353251934051513672e+00
3.353700876235961914e+00
3.354047536849975586e+00
3.356200218200683594e+00
3.356972217559814453e+00
3.358567237854003906e+00
3.359868764877319336e+00
3.360558271408081055e+00
3.361922502517700195e+00
3.362137079238891602e+00
3.364467620849609375e+00
3.365809202194213867e+00
3.366240739822387695e+00
3.370574235916137695e+00
3.372024059295654297e+00
3.374082326889038086e+00
3.374424219131469727e+00
3.375964403152465820e+00
3.377254009246826172e+00
3.377881050109863281e+00
3.377904891967773438e+00
3.378071546554565430e+00
3.378916263580322266e+00
3.379001379013061523e+00
3.379253864288330078e+00
3.380450963973999023e+00
3.381246566772460938e+00
3.382594347000122070e+00
3.385207414627075195e+00
3.385821580886840820e+00
3.385938405990600586e+00
3.389214038848876953e+00
3.393417358398437500e+00
3.397540092468261719e+00
3.397654294967651367e+00
3.400310277938842773e+00
3.400446176528930664e+00
3.404136180877685547e+00
3.406624078750610352e+00
3.406970024108886719e+00
3.409338235855102539e+00
3.409556865692138672e+00
3.409561872482299805e+00
3.410333156585693359e+00
3.411667823791503906e+00
3.412837028503417969e+00
3.413666963577270508e+00
3.414537668228149414e+00
3.414698362350463867e+00
3.416666984558105469e+00
3.417667150497436523e+00
3.418775081634521484e+00
3.419409513473510742e+00
3.421150684356689453e+00
3.421880960464477539e+00
3.422263145446777344e+00
3.423004150390625000e+00
3.427835702896118164e+00
3.428307533264160156e+00
3.431618452072143555e+00
3.432331800460815430e+00
3.434118509292602539e+00
3.434338331222534180e+00
3.435802459716796875e+00
3.440443992614746094e+00
3.440798521041870117e+00
3.442544460296630859e+00
3.443052053451538086e+00
3.444228649139404297e+00
3.446110963821411133e+00
3.447662830352783203e+00
3.448580741882324219e+00
3.448815107345581055e+00
3.449343681335449219e+00
3.450957298278808594e+00
3.453883171081542969e+00
3.456285953521728516e+00
3.457783937454223633e+00
3.458035707473754883e+00
3.458923816680908203e+00
3.459696531295776367e+00
3.459793567657470703e+00
3.460815191268920898e+00
3.462894439697265625e+00
3.464941263198852539e+00
3.466955423355102539e+00
3.468663215637207031e+00
3.470649480819702148e+00
3.470999240875244141e+00
3.471514701843261719e+00
3.472392797470092773e+00
3.475736379623413086e+00
3.475853681564331055e+00
3.476498365402221680e+00
3.476867437362670898e+00
3.477606534957885742e+00
3.479664564132690430e+00
3.479870080947875977e+00
3.480120658874511719e+00
3.480662584304809570e+00
3.481373786926269531e+00
3.482006072998046875e+00
3.483993768692016602e+00
3.484941720962524414e+00
3.491665840148925781e+00
3.491944551467895508e+00
3.492900609970092773e+00
3.499440908432006836e+00
3.502854585647583008e+00
3.503668546676635742e+00
3.506039857864379883e+00
3.506487846374511719e+00
3.510156631469726562e+00
3.510753870010375977e+00
3.510813713073730469e+00
3.511664628982543945e+00
3.512298107147216797e+00
3.512572288513183594e+00
3.513866901397705078e+00
3.514661312103271484e+00
3.515897035598754883e+00
3.517210006713867188e+00
3.517523050308227539e+00
3.518357753753662109e+00
3.518460512161254883e+00
3.518496513366699219e+00
3.519776344299316406e+00
3.520180225372314453e+00
3.521559238433837891e+00
3.521609067916870117e+00
3.521653413772583008e+00
3.522277116775512695e+00
3.522930860519409180e+00
3.525361061096191406e+00
3.528012752532958984e+00
3.528330326080322266e+00
3.532857656478881836e+00
3.533257722854614258e+00
3.535724401473999023e+00
3.537336826324462891e+00
3.537634372711181641e+00
3.537810087203979492e+00
3.539117813110351562e+00
3.540323495864868164e+00
3.543155670166015625e+00
3.544094085693359375e+00
3.545090675354003906e+00
3.545325040817260742e+00
3.545511245727539062e+00
3.551689624786376953e+00
3.555189847946166992e+00
3.560665369033813477e+00
3.561342000961303711e+00
3.561485528945922852e+00
3.561653375625610352e+00
3.562147378921508789e+00
3.562972068786621094e+00
3.564357757568359375e+00
3.564815998077392578e+00
3.567186355590820312e+00
3.567470550537109375e+00
3.571630954742431641e+00
3.573162078857421875e+00
3.574123859405517578e+00
3.576074838638305664e+00
3.576253414154052734e+00
3.578352212905883789e+00
3.579405069351196289e+00
3.579881906509399414e+00
3.580900669097900391e+00
3.581043958663940430e+00
3.581636667251586914e+00
3.583051681518554688e+00
3.583690881729125977e+00
3.586588382720947266e+00
3.586869239807128906e+00
3.587209939956665039e+00
3.588392972946166992e+00
3.593963146209716797e+00
3.594929933547973633e+00
3.595926046371459961e+00
3.596446752548217773e+00
3.596902370452880859e+00
3.598025083541870117e+00
3.598061084747314453e+00
3.598129272460937500e+00
3.600647211074829102e+00
3.603731155395507812e+00
3.606639862060546875e+00
3.607585668563842773e+00
3.610203027725219727e+00
3.610252141952514648e+00
3.610615015029907227e+00
3.613486528396606445e+00
3.614201068878173828e+00
3.614658117294311523e+00
3.616500377655029297e+00
3.616671323776245117e+00
3.619423389434814453e+00
3.621210098266601562e+00
3.627655267715454102e+00
3.628196716308593750e+00
3.631424665451049805e+00
3.632087945938110352e+00
3.633937835693359375e+00
3.636329889297485352e+00
3.636395215988159180e+00
3.636751890182495117e+00
3.638113975524902344e+00
3.638969421386718750e+00
3.639511585235595703e+00
3.644431352615356445e+00
3.644648790359497070e+00
3.644901990890502930e+00
3.645684480667114258e+00
3.646100044250488281e+00
3.647578001022338867e+00
3.647753238677978516e+00
3.648126602172851562e+00
3.649572849273681641e+00
3.649792432785034180e+00
3.650595426559448242e+00
3.650879621505737305e+00
3.652622222900390625e+00
3.653019905090332031e+00
3.654404640197753906e+00
3.658454179763793945e+00
3.659446001052856445e+00
3.662765026092529297e+00
3.663160562515258789e+00
3.666515111923217773e+00
3.668609857559204102e+00
3.677627325057983398e+00
3.678676843643188477e+00
3.679823875427246094e+00
3.682433843612670898e+00
3.684492588043212891e+00
3.685163021087646484e+00
3.685872316360473633e+00
3.686760902404785156e+00
3.690363883972167969e+00
3.690784692764282227e+00
3.692359209060668945e+00
3.692571640014648438e+00
3.692885160446166992e+00
3.693281173706054688e+00
3.694842338562011719e+00
3.697261333465576172e+00
3.701013803482055664e+00
3.702627897262573242e+00
3.702697277069091797e+00
3.702838659286499023e+00
3.703560829162597656e+00
3.705959796905517578e+00
3.708138942718505859e+00
3.709058284759521484e+00
3.710098505020141602e+00
3.710761070251464844e+00
3.711194992065429688e+00
3.711338520050048828e+00
3.716162443161010742e+00
3.720345497131347656e+00
3.722308397293090820e+00
3.722920894622802734e+00
3.724368810653686523e+00
3.724370002746582031e+00
3.727186441421508789e+00
3.728578805923461914e+00
3.731754302978515625e+00
3.732712030410766602e+00
3.733943939208984375e+00
3.734541893005371094e+00
3.735741853713989258e+00
3.736366271972656250e+00
3.738124132156372070e+00
3.739698886871337891e+00
3.742151021957397461e+00
3.746354103088378906e+00
3.747195482254028320e+00
3.747637748718261719e+00
3.748697757720947266e+00
3.749924182891845703e+00
3.753854990005493164e+00
3.756994962692260742e+00
3.757235288619995117e+00
3.758468389511108398e+00
3.759487628936767578e+00
3.760563850402832031e+00
3.760928869247436523e+00
3.762234210968017578e+00
3.767618894577026367e+00
3.769097328186035156e+00
3.772756814956665039e+00
3.773652553558349609e+00
3.774440050125122070e+00
3.775644540786743164e+00
3.777231931686401367e+00
3.778085231781005859e+00
3.778399229049682617e+00
3.780232429504394531e+00
3.783243417739868164e+00
3.783558845520019531e+00
3.786004543304443359e+00
3.790753841400146484e+00
3.791266441345214844e+00
3.791499853134155273e+00
3.791679620742797852e+00
3.793175458908081055e+00
3.794313907623291016e+00
3.795219421386718750e+00
3.795759677886962891e+00
3.797786235809326172e+00
3.799393415451049805e+00
3.799911260604858398e+00
3.800202608108520508e+00
3.802938699722290039e+00
3.803265571594238281e+00
3.805219650268554688e+00
3.807447433471679688e+00
3.807795047760009766e+00
3.808879137039184570e+00
3.808984518051147461e+00
3.809749126434326172e+00
3.811662435531616211e+00
3.812176942825317383e+00
3.812829256057739258e+00
3.815904140472412109e+00
3.819038629531860352e+00
3.819932937622070312e+00
3.820363998413085938e+00
3.822599411010742188e+00
3.823691606521606445e+00
3.824416160583496094e+00
3.825531244277954102e+00
3.828007936477661133e+00
3.828493356704711914e+00
3.829813480377197266e+00
3.831971645355224609e+00
3.834976434707641602e+00
3.835486173629760742e+00
3.838451862335205078e+00
3.840955495834350586e+00
3.841092348098754883e+00
3.841203927993774414e+00
3.842662096023559570e+00
3.843373537063598633e+00
3.846720695495605469e+00
3.846928119659423828e+00
3.848214149475097656e+00
3.848479270935058594e+00
3.851748704910278320e+00
3.854315280914306641e+00
3.854457378387451172e+00
3.858493328094482422e+00
3.858843088150024414e+00
3.858990907669067383e+00
3.861897945404052734e+00
3.862798929214477539e+00
3.863862514495849609e+00
3.864127635955810547e+00
3.865299701690673828e+00
3.865545034408569336e+00
3.866703510284423828e+00
3.868604183197021484e+00
3.877214193344116211e+00
3.879543066024780273e+00
3.879806041717529297e+00
3.880879640579223633e+00
3.882838487625122070e+00
3.883111238479614258e+00
3.883195877075195312e+00
3.884156942367553711e+00
3.884899377822875977e+00
3.885549068450927734e+00
3.887417554855346680e+00
3.889623403549194336e+00
3.889791250228881836e+00
3.892593145370483398e+00
3.893169403076171875e+00
3.895268201828002930e+00
3.895847320556640625e+00
3.895868301391601562e+00
3.896281957626342773e+00
3.898099422454833984e+00
3.899238586425781250e+00
3.899425983428955078e+00
3.904644966125488281e+00
3.907274723052978516e+00
3.908877134323120117e+00
3.914464712142944336e+00
3.915836572647094727e+00
3.919099330902099609e+00
3.932344675064086914e+00
3.932474613189697266e+00
3.933098793029785156e+00
3.941291809082031250e+00
3.942938804626464844e+00
3.942969322204589844e+00
3.946050167083740234e+00
3.946723222732543945e+00
3.953687191009521484e+00
3.959294557571411133e+00
3.962366104125976562e+00
3.965044736862182617e+00
3.967180490493774414e+00
3.968690156936645508e+00
3.968714237213134766e+00
3.973534584045410156e+00
3.974644422531127930e+00
3.980023860931396484e+00
3.981904745101928711e+00
3.987766265869140625e+00
3.989367246627807617e+00
3.990397691726684570e+00
3.992344141006469727e+00
3.992462873458862305e+00
3.995760202407836914e+00
3.999271869659423828e+00
3.999693393707275391e+00
4.000500202178955078e+00
4.001349925994873047e+00
4.003648757934570312e+00
4.006655216217041016e+00
4.006738662719726562e+00
4.007947921752929688e+00
4.010736942291259766e+00
4.012291908264160156e+00
4.014375686645507812e+00
4.016551971435546875e+00
4.019748210906982422e+00
4.021379947662353516e+00
4.025835990905761719e+00
4.026866436004638672e+00
4.029464244842529297e+00
4.031964778900146484e+00
4.032114505767822266e+00
4.036863803863525391e+00
4.036948680877685547e+00
4.037486553192138672e+00
4.040182113647460938e+00
4.042471885681152344e+00
4.042852878570556641e+00
4.043131351470947266e+00
4.043587207794189453e+00
4.043618202209472656e+00
4.044414997100830078e+00
4.048931598663330078e+00
4.049898147583007812e+00
4.050659656524658203e+00
4.051326751708984375e+00
4.054377079010009766e+00
4.059887409210205078e+00
4.060261726379394531e+00
4.060713768005371094e+00
4.061697959899902344e+00
4.063135623931884766e+00
4.065536022186279297e+00
4.067697525024414062e+00
4.068186759948730469e+00
4.072206974029541016e+00
4.075015544891357422e+00
4.075812816619873047e+00
4.075865268707275391e+00
4.076713562011718750e+00
4.079241275787353516e+00
4.079675674438476562e+00
4.082270622253417969e+00
4.087369918823242188e+00
4.087429046630859375e+00
4.090696334838867188e+00
4.091913700103759766e+00
4.092115402221679688e+00
4.094938278198242188e+00
4.098351478576660156e+00
4.099434852600097656e+00
4.099743843078613281e+00
4.099911689758300781e+00
4.100989818572998047e+00
4.101101875305175781e+00
4.101813793182373047e+00
4.101877689361572266e+00
4.104682445526123047e+00
4.105421543121337891e+00
4.107947826385498047e+00
4.109667778015136719e+00
4.110099792480468750e+00
4.110352993011474609e+00
4.112168788909912109e+00
4.112219333648681641e+00
4.114167213439941406e+00
4.115516662597656250e+00
4.116772174835205078e+00
4.116885185241699219e+00
4.121447563171386719e+00
4.121674060821533203e+00
4.123995780944824219e+00
4.127758502960205078e+00
4.131864070892333984e+00
4.133532524108886719e+00
4.135492324829101562e+00
4.138083934783935547e+00
4.139698982238769531e+00
4.140000343322753906e+00
4.143160820007324219e+00
4.144010543823242188e+00
4.150354385375976562e+00
4.150711059570312500e+00
4.150757312774658203e+00
4.151280403137207031e+00
4.152274608612060547e+00
4.153162479400634766e+00
4.162775039672851562e+00
4.165564537048339844e+00
4.167511940002441406e+00
4.168020725250244141e+00
4.168944358825683594e+00
4.171761512756347656e+00
4.174408435821533203e+00
4.176715373992919922e+00
4.176739215850830078e+00
4.184082508087158203e+00
4.184365272521972656e+00
4.185173988342285156e+00
4.185848712921142578e+00
4.189959049224853516e+00
4.190487861633300781e+00
4.194209575653076172e+00
4.194642066955566406e+00
4.198828220367431641e+00
4.199078083038330078e+00
4.200153827667236328e+00
4.201634883880615234e+00
4.203004360198974609e+00
4.203268051147460938e+00
4.204091072082519531e+00
4.204592227935791016e+00
4.206015586853027344e+00
4.210652828216552734e+00
4.210740089416503906e+00
4.211774349212646484e+00
4.213281631469726562e+00
4.215795516967773438e+00
4.221895217895507812e+00
4.226981639862060547e+00
4.228610038757324219e+00
4.229093074798583984e+00
4.237280368804931641e+00
4.244333744049072266e+00
4.245706081390380859e+00
4.247850418090820312e+00
4.249427795410156250e+00
4.249456405639648438e+00
4.251195430755615234e+00
4.251868724822998047e+00
4.252413749694824219e+00
4.252745151519775391e+00
4.254355907440185547e+00
4.254749774932861328e+00
4.258948802947998047e+00
4.259688377380371094e+00
4.260245323181152344e+00
4.260679721832275391e+00
4.260961055755615234e+00
4.264493465423583984e+00
4.265442371368408203e+00
4.270568847656250000e+00
4.275842666625976562e+00
4.276824474334716797e+00
4.279290199279785156e+00
4.284139156341552734e+00
4.285450935363769531e+00
4.291615009307861328e+00
4.291649341583251953e+00
4.294238090515136719e+00
4.296758651733398438e+00
4.296912670135498047e+00
4.297168254852294922e+00
4.298260211944580078e+00
4.299277305603027344e+00
4.306625366210937500e+00
4.314095973968505859e+00
4.315532684326171875e+00
4.316879749298095703e+00
4.318669795989990234e+00
4.321502208709716797e+00
4.322227001190185547e+00
4.324180126190185547e+00
4.325361728668212891e+00
4.331278800964355469e+00
4.332127571105957031e+00
4.333484649658203125e+00
4.335715293884277344e+00
4.337585449218750000e+00
4.338499069213867188e+00
4.340245723724365234e+00
4.343830108642578125e+00
4.346606254577636719e+00
4.350582122802734375e+00
4.350924968719482422e+00
4.352273941040039062e+00
4.358384609222412109e+00
4.358484268188476562e+00
4.360295772552490234e+00
4.360447406768798828e+00
4.360665321350097656e+00
4.362898349761962891e+00
4.364542007446289062e+00
4.372630119323730469e+00
4.373749256134033203e+00
4.374146461486816406e+00
4.377128124237060547e+00
4.377268314361572266e+00
4.381185531616210938e+00
4.381789207458496094e+00
4.382219791412353516e+00
4.382220268249511719e+00
4.382401466369628906e+00
4.384822368621826172e+00
4.388236999511718750e+00
4.389504432678222656e+00
4.390710353851318359e+00
4.390950202941894531e+00
4.391936302185058594e+00
4.392001152038574219e+00
4.393388748168945312e+00
4.394185543060302734e+00
4.396731376647949219e+00
4.396737575531005859e+00
4.400066852569580078e+00
4.401944160461425781e+00
4.403816699981689453e+00
4.407143115997314453e+00
4.407785892486572266e+00
4.408326625823974609e+00
4.409603118896484375e+00
4.411226272583007812e+00
4.414896488189697266e+00
4.417945861816406250e+00
4.418679237365722656e+00
4.419321060180664062e+00
4.421289443969726562e+00
4.423289775848388672e+00
4.423501491546630859e+00
4.424293041229248047e+00
4.424679756164550781e+00
4.426188945770263672e+00
4.426690578460693359e+00
4.430114746093750000e+00
4.431279182434082031e+00
4.436789035797119141e+00
4.440204143524169922e+00
4.441300392150878906e+00
4.442910671234130859e+00
4.445224761962890625e+00
4.446496963500976562e+00
4.447268962860107422e+00
4.451326847076416016e+00
4.452823162078857422e+00
4.452917575836181641e+00
4.459022998809814453e+00
4.460658550262451172e+00
4.462179660797119141e+00
4.469652175903320312e+00
4.471099376678466797e+00
4.476534843444824219e+00
4.481487274169921875e+00
4.482746601104736328e+00
4.486856460571289062e+00
4.487411022186279297e+00
4.488238811492919922e+00
4.488424301147460938e+00
4.490551948547363281e+00
4.494180679321289062e+00
4.495492935180664062e+00
4.498137950897216797e+00
4.499481678009033203e+00
4.499555110931396484e+00
4.500325202941894531e+00
4.504558563232421875e+00
4.511184215545654297e+00
4.512240409851074219e+00
4.514243602752685547e+00
4.519943237304687500e+00
4.522639751434326172e+00
4.523165225982666016e+00
4.524584293365478516e+00
4.527411460876464844e+00
4.527534484863281250e+00
4.530422210693359375e+00
4.535078525543212891e+00
4.535200119018554688e+00
4.540115356445312500e+00
4.540216445922851562e+00
4.540563583374023438e+00
4.544748306274414062e+00
4.545300483703613281e+00
4.545572280883789062e+00
4.546182632446289062e+00
4.547435760498046875e+00
4.548585414886474609e+00
4.551447868347167969e+00
4.551872253417968750e+00
4.554195404052734375e+00
4.555215835571289062e+00
4.558816909790039062e+00
4.559651374816894531e+00
4.563789844512939453e+00
4.565146923065185547e+00
4.566732406616210938e+00
4.569109439849853516e+00
4.569127559661865234e+00
4.572245121002197266e+00
4.573958873748779297e+00
4.574259281158447266e+00
4.575934886932373047e+00
4.578541755676269531e+00
4.578731060028076172e+00
4.581901550292968750e+00
4.582353115081787109e+00
4.583086013793945312e+00
4.585723400115966797e+00
4.589981555938720703e+00
4.590620994567871094e+00
4.590743064880371094e+00
4.592636585235595703e+00
4.596339225769042969e+00
4.603221416473388672e+00
4.604022026062011719e+00
4.604335784912109375e+00
4.607378005981445312e+00
4.609890937805175781e+00
4.612589359283447266e+00
4.620213031768798828e+00
4.621405601501464844e+00
4.621837615966796875e+00
4.622849941253662109e+00
4.623255729675292969e+00
4.623406887054443359e+00
4.623663902282714844e+00
4.630643844604492188e+00
4.632232666015625000e+00
4.635514259338378906e+00
4.635643005371093750e+00
4.639073848724365234e+00
4.641763210296630859e+00
4.642560482025146484e+00
4.644812107086181641e+00
4.645490646362304688e+00
4.646721363067626953e+00
4.649206161499023438e+00
4.651681423187255859e+00
4.652614116668701172e+00
4.653148174285888672e+00
4.653159141540527344e+00
4.654767990112304688e+00
4.657185554504394531e+00
4.658678531646728516e+00
4.659183502197265625e+00
4.662556648254394531e+00
4.664112091064453125e+00
4.664667606353759766e+00
4.666161060333251953e+00
4.677290916442871094e+00
4.677408218383789062e+00
4.677901744842529297e+00
4.682497978210449219e+00
4.684608459472656250e+00
4.688261508941650391e+00
4.689310550689697266e+00
4.691005706787109375e+00
4.694358825683593750e+00
4.695455551147460938e+00
4.695919513702392578e+00
4.696117401123046875e+00
4.696224689483642578e+00
4.699084281921386719e+00
4.699491977691650391e+00
4.700726985931396484e+00
4.703092575073242188e+00
4.707170486450195312e+00
4.708161354064941406e+00
4.708971977233886719e+00
4.709768295288085938e+00
4.709998130798339844e+00
4.714339256286621094e+00
4.717495441436767578e+00
4.717749595642089844e+00
4.719780921936035156e+00
4.724506855010986328e+00
4.726246356964111328e+00
4.726913928985595703e+00
4.727429866790771484e+00
4.728418827056884766e+00
4.729943752288818359e+00
4.731900691986083984e+00
4.733381748199462891e+00
4.733885288238525391e+00
4.734531879425048828e+00
4.737489223480224609e+00
4.738195896148681641e+00
4.738459110260009766e+00
4.738506317138671875e+00
4.743525981903076172e+00
4.746407508850097656e+00
4.747947216033935547e+00
4.748307228088378906e+00
4.749851703643798828e+00
4.750143527984619141e+00
4.753208637237548828e+00
4.754561901092529297e+00
4.760211467742919922e+00
4.762040615081787109e+00
4.775280475616455078e+00
4.776082038879394531e+00
4.778265476226806641e+00
4.778488636016845703e+00
4.783740043640136719e+00
4.784515380859375000e+00
4.784645080566406250e+00
4.787040233612060547e+00
4.787998676300048828e+00
4.788122653961181641e+00
4.789340972900390625e+00
4.794206619262695312e+00
4.794657707214355469e+00
4.794893741607666016e+00
4.801276683807373047e+00
4.801595687866210938e+00
4.803202629089355469e+00
4.806855678558349609e+00
4.808198451995849609e+00
4.810444831848144531e+00
4.811041831970214844e+00
4.812829017639160156e+00
4.825863838195800781e+00
4.826391696929931641e+00
4.828184127807617188e+00
4.828906536102294922e+00
4.833930492401123047e+00
4.835471153259277344e+00
4.836066246032714844e+00
4.839371681213378906e+00
4.839718341827392578e+00
4.841572284698486328e+00
4.846982955932617188e+00
4.848024368286132812e+00
4.848536968231201172e+00
4.850659847259521484e+00
4.850754261016845703e+00
4.850970745086669922e+00
4.852312088012695312e+00
4.852925300598144531e+00
4.853588581085205078e+00
4.856319904327392578e+00
4.857048511505126953e+00
4.859150409698486328e+00
4.860097408294677734e+00
4.861694335937500000e+00
4.862873554229736328e+00
4.864619731903076172e+00
4.867657661437988281e+00
4.869579792022705078e+00
4.869764328002929688e+00
4.870648384094238281e+00
4.870923995971679688e+00
4.871203422546386719e+00
4.871913909912109375e+00
4.875772953033447266e+00
4.875917434692382812e+00
4.876766681671142578e+00
4.879260540008544922e+00
4.885552406311035156e+00
4.891011714935302734e+00
4.891455650329589844e+00
4.895769119262695312e+00
4.897286415100097656e+00
4.902719497680664062e+00
4.905674934387207031e+00
4.908920764923095703e+00
4.909089088439941406e+00
4.912093639373779297e+00
4.915502071380615234e+00
4.916362762451171875e+00
4.917636394500732422e+00
4.918135166168212891e+00
4.920548439025878906e+00
4.923830032348632812e+00
4.925274372100830078e+00
4.937659740447998047e+00
4.940104007720947266e+00
4.940204620361328125e+00
4.940578937530517578e+00
4.941471099853515625e+00
4.942866802215576172e+00
4.943325996398925781e+00
4.944770812988281250e+00
4.945191860198974609e+00
4.947630882263183594e+00
4.948334217071533203e+00
4.951026439666748047e+00
4.951603889465332031e+00
4.958557128906250000e+00
4.960318088531494141e+00
4.974865436553955078e+00
4.974966049194335938e+00
4.975564002990722656e+00
4.978307723999023438e+00
4.978417873382568359e+00
4.978549003601074219e+00
4.980383872985839844e+00
4.983891487121582031e+00
4.986971378326416016e+00
4.987082958221435547e+00
4.987310409545898438e+00
4.992698669433593750e+00
4.995612144470214844e+00
4.999008178710937500e+00
5.000848293304443359e+00
5.003876209259033203e+00
5.006751537322998047e+00
5.008931159973144531e+00
5.011029720306396484e+00
5.013518333435058594e+00
5.017961025238037109e+00
5.019783496856689453e+00
5.022312641143798828e+00
5.022693157196044922e+00
5.023355007171630859e+00
5.024240016937255859e+00
5.029210090637207031e+00
5.029389858245849609e+00
5.030125617980957031e+00
5.031781196594238281e+00
5.037875175476074219e+00
5.038504123687744141e+00
5.038707256317138672e+00
5.039814949035644531e+00
5.041453838348388672e+00
5.041764736175537109e+00
5.042023658752441406e+00
5.042170524597167969e+00
5.049414157867431641e+00
5.050420761108398438e+00
5.054696559906005859e+00
5.055186271667480469e+00
5.060975551605224609e+00
5.061608314514160156e+00
5.062340259552001953e+00
5.065135002136230469e+00
5.069645881652832031e+00
5.072347164154052734e+00
5.073271274566650391e+00
5.075469493865966797e+00
5.080149650573730469e+00
5.082084178924560547e+00
5.088890075683593750e+00
5.089227199554443359e+00
5.090303897857666016e+00
5.091828346252441406e+00
5.092941284179687500e+00
5.092995643615722656e+00
5.094935417175292969e+00
5.096042633056640625e+00
5.096100807189941406e+00
5.096971035003662109e+00
5.098144531250000000e+00
5.098887443542480469e+00
5.100635528564453125e+00
5.102580070495605469e+00
5.109043121337890625e+00
5.111799716949462891e+00
5.114863872528076172e+00
5.115972518920898438e+00
5.120187759399414062e+00
5.121716976165771484e+00
5.123393535614013672e+00
5.123563766479492188e+00
5.125520229339599609e+00
5.125577926635742188e+00
5.126464843750000000e+00
5.130947113037109375e+00
5.132636547088623047e+00
5.136497497558593750e+00
5.141960144042968750e+00
5.143507957458496094e+00
5.143896102905273438e+00
5.146852493286132812e+00
5.149477005004882812e+00
5.151607990264892578e+00
5.157389163970947266e+00
5.158689975738525391e+00
5.159734725952148438e+00
5.162716388702392578e+00
5.163569927215576172e+00
5.164970874786376953e+00
5.168554306030273438e+00
5.169118881225585938e+00
5.175190925598144531e+00
5.178765773773193359e+00
5.180656433105468750e+00
5.182185173034667969e+00
5.189045429229736328e+00
5.191175937652587891e+00
5.195883274078369141e+00
5.197601318359375000e+00
5.202398300170898438e+00
5.209055900573730469e+00
5.210327625274658203e+00
5.210489749908447266e+00
5.210971832275390625e+00
5.211095333099365234e+00
5.216344833374023438e+00
5.216644763946533203e+00
5.218271732330322266e+00
5.220984458923339844e+00
5.223468780517578125e+00
5.223470687866210938e+00
5.226994514465332031e+00
5.227501392364501953e+00
5.228304862976074219e+00
5.229274272918701172e+00
5.232113361358642578e+00
5.232608795166015625e+00
5.239517688751220703e+00
5.241024971008300781e+00
5.242339611053466797e+00
5.245549201965332031e+00
5.247454643249511719e+00
5.248816490173339844e+00
5.251277923583984375e+00
5.251364231109619141e+00
5.251499176025390625e+00
5.251990318298339844e+00
5.252209663391113281e+00
5.253653526306152344e+00
5.255543231964111328e+00
5.257201194763183594e+00
5.259289264678955078e+00
5.259432792663574219e+00
5.262101650238037109e+00
5.262834072113037109e+00
5.264693260192871094e+00
5.266318798065185547e+00
5.269001483917236328e+00
5.273155212402343750e+00
5.277240753173828125e+00
5.280398845672607422e+00
5.283507347106933594e+00
5.284295082092285156e+00
5.290754795074462891e+00
5.291399002075195312e+00
5.291660308837890625e+00
5.292874336242675781e+00
5.295085430145263672e+00
5.296710491180419922e+00
5.297563076019287109e+00
5.305064678192138672e+00
5.309427261352539062e+00
5.310519218444824219e+00
5.312561035156250000e+00
5.312660217285156250e+00
5.317105293273925781e+00
5.319314002990722656e+00
5.320380210876464844e+00
5.321251869201660156e+00
5.321333885192871094e+00
5.332027912139892578e+00
5.333261966705322266e+00
5.334400177001953125e+00
5.337662696838378906e+00
5.344097137451171875e+00
5.344102859497070312e+00
5.350430011749267578e+00
5.351346969604492188e+00
5.353633403778076172e+00
5.354181289672851562e+00
5.355110645294189453e+00
5.361225128173828125e+00
5.362939357757568359e+00
5.363128185272216797e+00
5.369925975799560547e+00
5.379884243011474609e+00
5.381738185882568359e+00
5.385774135589599609e+00
5.385820865631103516e+00
5.386486530303955078e+00
5.390687465667724609e+00
5.392018795013427734e+00
5.398190021514892578e+00
5.399200439453125000e+00
5.399741172790527344e+00
5.402722358703613281e+00
5.405536174774169922e+00
5.411822319030761719e+00
5.415671348571777344e+00
5.422047138214111328e+00
5.426671504974365234e+00
5.427407264709472656e+00
5.427787303924560547e+00
5.427960395812988281e+00
5.428785800933837891e+00
5.429281711578369141e+00
5.431632518768310547e+00
5.434039115905761719e+00
5.435049057006835938e+00
5.440985202789306641e+00
5.442138671875000000e+00
5.442490100860595703e+00
5.444231510162353516e+00
5.446443557739257812e+00
5.454550743103027344e+00
5.456136226654052734e+00
5.459445953369140625e+00
5.461157798767089844e+00
5.461580276489257812e+00
5.462977409362792969e+00
5.464705467224121094e+00
5.467062950134277344e+00
5.473711013793945312e+00
5.473712444305419922e+00
5.475800514221191406e+00
5.476654529571533203e+00
5.476683616638183594e+00
5.477893829345703125e+00
5.480370998382568359e+00
5.485110759735107422e+00
5.488735198974609375e+00
5.492836475372314453e+00
5.494047164916992188e+00
5.494988918304443359e+00
5.499958992004394531e+00
5.501808643341064453e+00
5.503334045410156250e+00
5.506145477294921875e+00
5.508111476898193359e+00
5.510619163513183594e+00
5.511995792388916016e+00
5.514949798583984375e+00
5.517765045166015625e+00
5.531259536743164062e+00
5.532454967498779297e+00
5.532521247863769531e+00
5.537624835968017578e+00
5.539691925048828125e+00
5.539910316467285156e+00
5.540809631347656250e+00
5.542093276977539062e+00
5.549492835998535156e+00
5.549741268157958984e+00
5.556652545928955078e+00
5.556744575500488281e+00
5.558071613311767578e+00
5.566668987274169922e+00
5.566864967346191406e+00
5.567474842071533203e+00
5.568182945251464844e+00
5.568785190582275391e+00
5.577136516571044922e+00
5.578754425048828125e+00
5.585083961486816406e+00
5.586573600769042969e+00
5.587367534637451172e+00
5.589252471923828125e+00
5.592627048492431641e+00
5.592628955841064453e+00
5.599389553070068359e+00
5.600337982177734375e+00
5.601569652557373047e+00
5.608252048492431641e+00
5.609841346740722656e+00
5.610807418823242188e+00
5.610863685607910156e+00
5.612068176269531250e+00
5.617115497589111328e+00
5.621490001678466797e+00
5.623619079589843750e+00
5.631240844726562500e+00
5.635730266571044922e+00
5.635857582092285156e+00
5.638281822204589844e+00
5.639372825622558594e+00
5.639833927154541016e+00
5.642625331878662109e+00
5.644067764282226562e+00
5.644851207733154297e+00
5.651863098144531250e+00
5.656889438629150391e+00
5.657526969909667969e+00
5.658268451690673828e+00
5.662471771240234375e+00
5.663842201232910156e+00
5.667285442352294922e+00
5.671087741851806641e+00
5.671141624450683594e+00
5.673869609832763672e+00
5.678024291992187500e+00
5.678552150726318359e+00
5.681087970733642578e+00
5.681844711303710938e+00
5.683286666870117188e+00
5.683603286743164062e+00
5.686740875244140625e+00
5.690547943115234375e+00
5.696094036102294922e+00
5.696822166442871094e+00
5.701810836791992188e+00
5.702917575836181641e+00
5.703995227813720703e+00
5.704708576202392578e+00
5.709452152252197266e+00
5.711858749389648438e+00
5.715388298034667969e+00
5.724217891693115234e+00
5.724477767944335938e+00
5.725051403045654297e+00
5.726687908172607422e+00
5.729894638061523438e+00
5.731002330780029297e+00
5.732320785522460938e+00
5.733080387115478516e+00
5.735516548156738281e+00
5.735576152801513672e+00
5.738413810729980469e+00
5.739263057708740234e+00
5.742507934570312500e+00
5.752001762390136719e+00
5.754463672637939453e+00
5.757919311523437500e+00
5.758783817291259766e+00
5.759516239166259766e+00
5.759934425354003906e+00
5.760339736938476562e+00
5.760643482208251953e+00
5.762877464294433594e+00
5.763761043548583984e+00
5.765619277954101562e+00
5.767262935638427734e+00
5.774377822875976562e+00
5.775294303894042969e+00
5.775521755218505859e+00
5.777382373809814453e+00
5.777484416961669922e+00
5.783351421356201172e+00
5.785536289215087891e+00
5.786076545715332031e+00
5.786848068237304688e+00
5.786889076232910156e+00
5.789408206939697266e+00
5.790340423583984375e+00
5.791065216064453125e+00
5.791878700256347656e+00
5.794852256774902344e+00
5.795188903808593750e+00
5.795268535614013672e+00
5.799763679504394531e+00
5.801118373870849609e+00
5.807113647460937500e+00
5.808639049530029297e+00
5.814196586608886719e+00
5.815043926239013672e+00
5.815611839294433594e+00
5.818088054656982422e+00
5.820765972137451172e+00
5.824866294860839844e+00
5.826264381408691406e+00
5.826816082000732422e+00
5.832295894622802734e+00
5.834097862243652344e+00
5.834964275360107422e+00
5.836029529571533203e+00
5.842955112457275391e+00
5.849442958831787109e+00
5.852761268615722656e+00
5.854508876800537109e+00
5.855478763580322266e+00
5.857498645782470703e+00
5.858431816101074219e+00
5.860458374023437500e+00
5.861009120941162109e+00
5.865281581878662109e+00
5.866664409637451172e+00
5.868144035339355469e+00
5.868711471557617188e+00
5.869604587554931641e+00
5.869622230529785156e+00
5.877553939819335938e+00
5.879023551940917969e+00
5.888148307800292969e+00
5.889026641845703125e+00
5.889380931854248047e+00
5.895214557647705078e+00
5.895986557006835938e+00
5.898692131042480469e+00
5.900133132934570312e+00
5.900890827178955078e+00
5.904503822326660156e+00
5.907339572906494141e+00
5.911164283752441406e+00
5.911481380462646484e+00
5.913300991058349609e+00
5.916016101837158203e+00
5.917402744293212891e+00
5.917925357818603516e+00
5.919914722442626953e+00
5.920368671417236328e+00
5.924530029296875000e+00
5.928611278533935547e+00
5.931552410125732422e+00
5.934943675994873047e+00
5.935898303985595703e+00
5.936508655548095703e+00
5.940780639648437500e+00
5.943481922149658203e+00
5.949760437011718750e+00
5.953048229217529297e+00
5.953606605529785156e+00
5.956278800964355469e+00
5.962115764617919922e+00
5.962954044342041016e+00
5.963794231414794922e+00
5.964434623718261719e+00
5.965637207031250000e+00
5.966658592224121094e+00
5.970727443695068359e+00
5.970854759216308594e+00
5.971713542938232422e+00
5.972635269165039062e+00
5.977727413177490234e+00
5.978124141693115234e+00
5.983583927154541016e+00
5.985769271850585938e+00
5.989839076995849609e+00
5.999124050140380859e+00
6.005946636199951172e+00
6.007100582122802734e+00
6.019987106323242188e+00
6.020042419433593750e+00
6.022202014923095703e+00
6.024291038513183594e+00
6.024502754211425781e+00
6.025671482086181641e+00
6.026529788970947266e+00
6.027851581573486328e+00
6.028277397155761719e+00
6.028715610504150391e+00
6.030344486236572266e+00
6.032032966613769531e+00
6.037099838256835938e+00
6.038026809692382812e+00
6.043700218200683594e+00
6.044187545776367188e+00
6.045432567596435547e+00
6.045647144317626953e+00
6.049460887908935547e+00
6.057852268218994141e+00
6.060758590698242188e+00
6.060941696166992188e+00
6.063786506652832031e+00
6.067238330841064453e+00
6.070292949676513672e+00
6.071387767791748047e+00
6.071504116058349609e+00
6.080768108367919922e+00
6.084349155426025391e+00
6.084846496582031250e+00
6.086074829101562500e+00
6.090515613555908203e+00
6.095324039459228516e+00
6.099652767181396484e+00
6.101186275482177734e+00
6.101186752319335938e+00
6.101304531097412109e+00
6.102013587951660156e+00
6.103825569152832031e+00
6.104434967041015625e+00
6.111608028411865234e+00
6.111768245697021484e+00
6.112010955810546875e+00
6.113738536834716797e+00
6.116852760314941406e+00
6.117995738983154297e+00
6.118212699890136719e+00
6.120775699615478516e+00
6.126479625701904297e+00
6.133965969085693359e+00
6.139688968658447266e+00
6.154122829437255859e+00
6.156496047973632812e+00
6.160992145538330078e+00
6.165154457092285156e+00
6.173818111419677734e+00
6.175964355468750000e+00
6.183433532714843750e+00
6.183684349060058594e+00
6.187039375305175781e+00
6.188961029052734375e+00
6.189587593078613281e+00
6.189941406250000000e+00
6.192309379577636719e+00
6.194311618804931641e+00
6.199553012847900391e+00
6.204043388366699219e+00
6.205396175384521484e+00
6.206540107727050781e+00
6.221408367156982422e+00
6.221996307373046875e+00
6.222056865692138672e+00
6.225171566009521484e+00
6.226814746856689453e+00
6.228026390075683594e+00
6.232792377471923828e+00
6.232950210571289062e+00
6.233024120330810547e+00
6.234005928039550781e+00
6.234969615936279297e+00
6.237404346466064453e+00
6.239483833312988281e+00
6.244083881378173828e+00
6.246154785156250000e+00
6.251560211181640625e+00
6.252076148986816406e+00
6.256217002868652344e+00
6.258071899414062500e+00
6.266361236572265625e+00
6.267609119415283203e+00
6.271192550659179688e+00
6.272014141082763672e+00
6.277192592620849609e+00
6.279014110565185547e+00
6.279872417449951172e+00
6.280117988586425781e+00
6.280806541442871094e+00
6.281080245971679688e+00
6.284188270568847656e+00
6.288047313690185547e+00
6.289753437042236328e+00
6.290322303771972656e+00
6.291646957397460938e+00
6.292200565338134766e+00
6.292544841766357422e+00
6.293919086456298828e+00
6.294622421264648438e+00
6.295461654663085938e+00
6.300466060638427734e+00
6.301938533782958984e+00
6.304945945739746094e+00
6.306149482727050781e+00
6.307959556579589844e+00
6.311979770660400391e+00
6.312612056732177734e+00
6.313039779663085938e+00
6.317327022552490234e+00
6.323760032653808594e+00
6.324707031250000000e+00
6.325612545013427734e+00
6.325916767120361328e+00
6.328661441802978516e+00
6.329224109649658203e+00
6.330826282501220703e+00
6.332457542419433594e+00
6.333682060241699219e+00
6.333880424499511719e+00
6.337072372436523438e+00
6.338722705841064453e+00
6.340780735015869141e+00
6.342693805694580078e+00
6.343111991882324219e+00
6.349135398864746094e+00
6.349944591522216797e+00
6.364401340484619141e+00
6.367268085479736328e+00
6.369868278503417969e+00
6.382380962371826172e+00
6.384181499481201172e+00
6.384255409240722656e+00
6.390069007873535156e+00
6.390494823455810547e+00
6.398116588592529297e+00
6.398750782012939453e+00
6.403145313262939453e+00
6.403158187866210938e+00
6.403621673583984375e+00
6.403678894042968750e+00
6.403823375701904297e+00
6.406432628631591797e+00
6.408574581146240234e+00
6.409701347351074219e+00
6.412429809570312500e+00
6.417951107025146484e+00
6.425379276275634766e+00
6.426354408264160156e+00
6.427683353424072266e+00
6.428880214691162109e+00
6.430023670196533203e+00
6.433189868927001953e+00
6.438230037689208984e+00
6.440826892852783203e+00
6.446042060852050781e+00
6.446187019348144531e+00
6.446767330169677734e+00
6.447753429412841797e+00
6.447763442993164062e+00
6.450079917907714844e+00
6.451359748840332031e+00
6.452879428863525391e+00
6.453112125396728516e+00
6.457981586456298828e+00
6.458501815795898438e+00
6.460227489471435547e+00
6.476435184478759766e+00
6.478335857391357422e+00
6.478343486785888672e+00
6.480280876159667969e+00
6.480455398559570312e+00
6.480590820312500000e+00
6.481009006500244141e+00
6.484040737152099609e+00
6.488844394683837891e+00
6.489926338195800781e+00
6.490050315856933594e+00
6.490755558013916016e+00
6.495124340057373047e+00
6.499863624572753906e+00
6.500608444213867188e+00
6.504693031311035156e+00
6.510772705078125000e+00
6.512628555297851562e+00
6.514066696166992188e+00
6.514291286468505859e+00
6.514401435852050781e+00
6.514480590820312500e+00
6.515087604522705078e+00
6.516088962554931641e+00
6.517270565032958984e+00
6.520247936248779297e+00
6.525642871856689453e+00
6.525660037994384766e+00
6.525943756103515625e+00
6.527033329010009766e+00
6.527107238769531250e+00
6.533362388610839844e+00
6.534577846527099609e+00
6.536481380462646484e+00
6.538097381591796875e+00
6.538443088531494141e+00
6.541035652160644531e+00
6.541572570800781250e+00
6.549165248870849609e+00
6.553974151611328125e+00
6.556889533996582031e+00
6.557054996490478516e+00
6.560961246490478516e+00
6.567922592163085938e+00
6.570833683013916016e+00
6.578441619873046875e+00
6.579764366149902344e+00
6.580384731292724609e+00
6.582801818847656250e+00
6.586625576019287109e+00
6.591302871704101562e+00
6.592860221862792969e+00
6.593374252319335938e+00
6.593727588653564453e+00
6.593839168548583984e+00
6.594787597656250000e+00
6.595692157745361328e+00
6.596336364746093750e+00
6.600790977478027344e+00
6.604925632476806641e+00
6.605285644531250000e+00
6.613646507263183594e+00
6.615950107574462891e+00
6.618462085723876953e+00
6.622358798980712891e+00
6.626310348510742188e+00
6.626929283142089844e+00
6.637225627899169922e+00
6.637680530548095703e+00
6.639480590820312500e+00
6.639851570129394531e+00
6.640986919403076172e+00
6.641610622406005859e+00
6.647197723388671875e+00
6.647555828094482422e+00
6.649058341979980469e+00
6.653890132904052734e+00
6.654527664184570312e+00
6.656620979309082031e+00
6.661250591278076172e+00
6.662707328796386719e+00
6.663067340850830078e+00
6.669062614440917969e+00
6.673011779785156250e+00
6.679724216461181641e+00
6.681571483612060547e+00
6.682784557342529297e+00
6.683195590972900391e+00
6.685162067413330078e+00
6.687483310699462891e+00
6.688735008239746094e+00
6.690051078796386719e+00
6.690124988555908203e+00
6.695490360260009766e+00
6.700998306274414062e+00
6.707985877990722656e+00
6.709372043609619141e+00
6.712037563323974609e+00
6.712595939636230469e+00
6.718986511230468750e+00
6.721786499023437500e+00
6.721844196319580078e+00
6.724815845489501953e+00
6.728157520294189453e+00
6.729969978332519531e+00
6.733430385589599609e+00
6.737006187438964844e+00
6.743786334991455078e+00
6.746246814727783203e+00
6.754860877990722656e+00
6.755966186523437500e+00
6.760469913482666016e+00
6.763722419738769531e+00
6.766503334045410156e+00
6.768385887145996094e+00
6.769995689392089844e+00
6.770186424255371094e+00
6.774029254913330078e+00
6.775527954101562500e+00
6.776805400848388672e+00
6.778656482696533203e+00
6.786078929901123047e+00
6.795448780059814453e+00
6.795823097229003906e+00
6.815631866455078125e+00
6.815933227539062500e+00
6.816947937011718750e+00
6.820532321929931641e+00
6.820917129516601562e+00
6.820944786071777344e+00
6.828884124755859375e+00
6.835569381713867188e+00
6.840227127075195312e+00
6.845399379730224609e+00
6.846894264221191406e+00
6.847986221313476562e+00
6.850181102752685547e+00
6.852400779724121094e+00
6.854398250579833984e+00
6.857543468475341797e+00
6.860915660858154297e+00
6.862278938293457031e+00
6.868445873260498047e+00
6.868817806243896484e+00
6.868938922882080078e+00
6.873631477355957031e+00
6.874855518341064453e+00
6.877484321594238281e+00
6.883662223815917969e+00
6.892787456512451172e+00
6.894066333770751953e+00
6.895678043365478516e+00
6.896341800689697266e+00
6.904222965240478516e+00
6.906405448913574219e+00
6.909430503845214844e+00
6.912048816680908203e+00
6.914910793304443359e+00
6.915143966674804688e+00
6.922155380249023438e+00
6.922204494476318359e+00
6.923552513122558594e+00
6.932775497436523438e+00
6.933215618133544922e+00
6.933238506317138672e+00
6.934184551239013672e+00
6.934889793395996094e+00
6.936910629272460938e+00
6.937974929809570312e+00
6.938959121704101562e+00
6.939470291137695312e+00
6.941830635070800781e+00
6.943279743194580078e+00
6.943855762481689453e+00
6.948285102844238281e+00
6.949038028717041016e+00
6.949969768524169922e+00
6.952917098999023438e+00
6.954851627349853516e+00
6.954926013946533203e+00
6.960881710052490234e+00
6.962217807769775391e+00
6.964712142944335938e+00
6.967752456665039062e+00
6.972641468048095703e+00
6.976279735565185547e+00
6.985033035278320312e+00
6.988387107849121094e+00
6.994236469268798828e+00
6.994407653808593750e+00
6.996142864227294922e+00
7.003218650817871094e+00
7.008461952209472656e+00
7.013847351074218750e+00
7.013947486877441406e+00
7.015926837921142578e+00
7.018475055694580078e+00
7.024151325225830078e+00
7.025459766387939453e+00
7.029913425445556641e+00
7.030630111694335938e+00
7.033067703247070312e+00
7.036377429962158203e+00
7.040428638458251953e+00
7.041578292846679688e+00
7.042840480804443359e+00
7.042973995208740234e+00
7.047523021697998047e+00
7.050665855407714844e+00
7.052347183227539062e+00
7.052378654479980469e+00
7.053711414337158203e+00
7.056160449981689453e+00
7.057289123535156250e+00
7.061234474182128906e+00
7.061980724334716797e+00
7.062774658203125000e+00
7.064159393310546875e+00
7.065310001373291016e+00
7.069654941558837891e+00
7.071839809417724609e+00
7.076819419860839844e+00
7.077433109283447266e+00
7.079956531524658203e+00
7.082072734832763672e+00
7.089661598205566406e+00
7.089674472808837891e+00
7.093729972839355469e+00
7.097068786621093750e+00
7.101316928863525391e+00
7.101810932159423828e+00
7.102297306060791016e+00
7.106145858764648438e+00
7.106892108917236328e+00
7.113408088684082031e+00
7.119222640991210938e+00
7.121942996978759766e+00
7.126227378845214844e+00
7.126672267913818359e+00
7.132471561431884766e+00
7.142963409423828125e+00
7.149150371551513672e+00
7.152148723602294922e+00
7.168302059173583984e+00
7.172637462615966797e+00
7.173716068267822266e+00
7.181033611297607422e+00
7.182521820068359375e+00
7.188266277313232422e+00
7.189621925354003906e+00
7.192207336425781250e+00
7.192437171936035156e+00
7.201598644256591797e+00
7.206951618194580078e+00
7.210063934326171875e+00
7.217534065246582031e+00
7.219842910766601562e+00
7.224659442901611328e+00
7.229782581329345703e+00
7.231431484222412109e+00
7.232121467590332031e+00
7.234067440032958984e+00
7.234683990478515625e+00
7.235708713531494141e+00
7.235841751098632812e+00
7.237744808197021484e+00
7.247091770172119141e+00
7.248400688171386719e+00
7.251754760742187500e+00
7.253135204315185547e+00
7.254984855651855469e+00
7.257917881011962891e+00
7.259045600891113281e+00
7.261384487152099609e+00
7.262136936187744141e+00
7.262920856475830078e+00
7.263035774230957031e+00
7.266903400421142578e+00
7.280801773071289062e+00
7.284622669219970703e+00
7.285002231597900391e+00
7.287558078765869141e+00
7.297412872314453125e+00
7.297533512115478516e+00
7.298138141632080078e+00
7.299473762512207031e+00
7.299834251403808594e+00
7.300152301788330078e+00
7.300705432891845703e+00
7.301192283630371094e+00
7.304399967193603516e+00
7.304594516754150391e+00
7.306510925292968750e+00
7.310883998870849609e+00
7.311373233795166016e+00
7.316066265106201172e+00
7.318592548370361328e+00
7.320791721343994141e+00
7.324120521545410156e+00
7.324983119964599609e+00
7.331526279449462891e+00
7.332738876342773438e+00
7.345520019531250000e+00
7.346909999847412109e+00
7.351056575775146484e+00
7.351465702056884766e+00
7.352363586425781250e+00
7.354668140411376953e+00
7.355513095855712891e+00
7.355778217315673828e+00
7.363227844238281250e+00
7.369603157043457031e+00
7.372436046600341797e+00
7.372640609741210938e+00
7.379893779754638672e+00
7.380454540252685547e+00
7.380730152130126953e+00
7.383356094360351562e+00
7.383359432220458984e+00
7.386933326721191406e+00
7.390957832336425781e+00
7.392095088958740234e+00
7.398897171020507812e+00
7.400989532470703125e+00
7.401326656341552734e+00
7.402003765106201172e+00
7.402997493743896484e+00
7.408263683319091797e+00
7.416180133819580078e+00
7.420671463012695312e+00
7.421264171600341797e+00
7.428012847900390625e+00
7.428484439849853516e+00
7.428577423095703125e+00
7.431940555572509766e+00
7.432377815246582031e+00
7.433736801147460938e+00
7.441113948822021484e+00
7.441145896911621094e+00
7.444638252258300781e+00
7.444789409637451172e+00
7.450581550598144531e+00
7.453613281250000000e+00
7.454935073852539062e+00
7.458434581756591797e+00
7.459920883178710938e+00
7.460805892944335938e+00
7.461854457855224609e+00
7.462711334228515625e+00
7.472445011138916016e+00
7.473345756530761719e+00
7.473982334136962891e+00
7.477358818054199219e+00
7.478900909423828125e+00
7.480856418609619141e+00
7.500555038452148438e+00
7.501187801361083984e+00
7.502030372619628906e+00
7.503605365753173828e+00
7.505133628845214844e+00
7.506724357604980469e+00
7.506936550140380859e+00
7.510430812835693359e+00
7.512293338775634766e+00
7.512656688690185547e+00
7.513101577758789062e+00
7.513864517211914062e+00
7.517022609710693359e+00
7.519664764404296875e+00
7.525799751281738281e+00
7.538600444793701172e+00
7.543879985809326172e+00
7.547374248504638672e+00
7.552430152893066406e+00
7.554692268371582031e+00
7.558126449584960938e+00
7.566067218780517578e+00
7.566558837890625000e+00
7.567371368408203125e+00
7.575824737548828125e+00
7.576045989990234375e+00
7.576887130737304688e+00
7.580895423889160156e+00
7.589407920837402344e+00
7.591677188873291016e+00
7.597039699554443359e+00
7.597910404205322266e+00
7.598248958587646484e+00
7.598787307739257812e+00
7.599135398864746094e+00
7.601694583892822266e+00
7.604743003845214844e+00
7.606214523315429688e+00
7.607236385345458984e+00
7.609944343566894531e+00
7.612971305847167969e+00
7.624176025390625000e+00
7.624932289123535156e+00
7.625145912170410156e+00
7.626911163330078125e+00
7.626937866210937500e+00
7.631175518035888672e+00
7.631238937377929688e+00
7.640285015106201172e+00
7.641635417938232422e+00
7.649172782897949219e+00
7.653005123138427734e+00
7.658531665802001953e+00
7.659684658050537109e+00
7.662195205688476562e+00
7.666026592254638672e+00
7.671171188354492188e+00
7.671357154846191406e+00
7.672420501708984375e+00
7.680183887481689453e+00
7.681066989898681641e+00
7.688472747802734375e+00
7.692422866821289062e+00
7.696341991424560547e+00
7.697405815124511719e+00
7.700338840484619141e+00
7.701313972473144531e+00
7.702624797821044922e+00
7.703037261962890625e+00
7.705252170562744141e+00
7.706304550170898438e+00
7.713985919952392578e+00
7.724146366119384766e+00
7.727561473846435547e+00
7.736314296722412109e+00
7.740546703338623047e+00
7.741055488586425781e+00
7.746416568756103516e+00
7.748790740966796875e+00
7.755124568939208984e+00
7.755180358886718750e+00
7.758967876434326172e+00
7.760603427886962891e+00
7.776931285858154297e+00
7.777180671691894531e+00
7.784949302673339844e+00
7.788046836853027344e+00
7.790141105651855469e+00
7.795462131500244141e+00
7.795682430267333984e+00
7.806110382080078125e+00
7.813443183898925781e+00
7.820984840393066406e+00
7.826203346252441406e+00
7.835410118103027344e+00
7.840423583984375000e+00
7.843643188476562500e+00
7.849381446838378906e+00
7.849438667297363281e+00
7.849739551544189453e+00
7.855837821960449219e+00
7.855956554412841797e+00
7.857370376586914062e+00
7.858274936676025391e+00
7.862298488616943359e+00
7.863654136657714844e+00
7.871631622314453125e+00
7.880684375762939453e+00
7.894229888916015625e+00
7.897801876068115234e+00
7.901976108551025391e+00
7.902989387512207031e+00
7.907015800476074219e+00
7.908452510833740234e+00
7.917950630187988281e+00
7.919817447662353516e+00
7.921192169189453125e+00
7.921635627746582031e+00
7.923769474029541016e+00
7.925192832946777344e+00
7.926492214202880859e+00
7.930378913879394531e+00
7.935144901275634766e+00
7.936416149139404297e+00
7.957786083221435547e+00
7.958859443664550781e+00
7.960093975067138672e+00
7.962768077850341797e+00
7.970890522003173828e+00
7.983932971954345703e+00
8.002980232238769531e+00
8.007853507995605469e+00
8.015298843383789062e+00
8.017053604125976562e+00
8.025731086730957031e+00
8.027499198913574219e+00
8.029082298278808594e+00
8.032362937927246094e+00
8.052031517028808594e+00
8.053224563598632812e+00
8.060546875000000000e+00
8.064693450927734375e+00
8.065387725830078125e+00
8.067347526550292969e+00
8.067869186401367188e+00
8.068383216857910156e+00
8.071563720703125000e+00
8.077854156494140625e+00
8.081709861755371094e+00
8.084827423095703125e+00
8.086932182312011719e+00
8.109423637390136719e+00
8.110057830810546875e+00
8.112222671508789062e+00
8.113538742065429688e+00
8.116600990295410156e+00
8.117316246032714844e+00
8.120923995971679688e+00
8.123348236083984375e+00
8.124416351318359375e+00
8.135375976562500000e+00
8.137324333190917969e+00
8.140406608581542969e+00
8.152345657348632812e+00
8.152474403381347656e+00
8.153114318847656250e+00
8.166208267211914062e+00
8.170644760131835938e+00
8.172575950622558594e+00
8.172721862792968750e+00
8.177774429321289062e+00
8.180480003356933594e+00
8.181106567382812500e+00
8.182385444641113281e+00
8.182393074035644531e+00
8.183112144470214844e+00
8.183631896972656250e+00
8.189255714416503906e+00
8.189383506774902344e+00
8.192055702209472656e+00
8.193166732788085938e+00
8.193784713745117188e+00
8.194206237792968750e+00
8.199301719665527344e+00
8.202925682067871094e+00
8.207123756408691406e+00
8.207910537719726562e+00
8.210607528686523438e+00
8.216320991516113281e+00
8.216586112976074219e+00
8.216816902160644531e+00
8.218347549438476562e+00
8.219716072082519531e+00
8.234140396118164062e+00
8.247646331787109375e+00
8.250663757324218750e+00
8.252187728881835938e+00
8.256446838378906250e+00
8.258789062500000000e+00
8.264578819274902344e+00
8.269497871398925781e+00
8.270301818847656250e+00
8.273181915283203125e+00
8.274567604064941406e+00
8.280541419982910156e+00
8.282134056091308594e+00
8.283671379089355469e+00
8.286381721496582031e+00
8.302403450012207031e+00
8.304815292358398438e+00
8.311518669128417969e+00
8.312777519226074219e+00
8.315855979919433594e+00
8.318608283996582031e+00
8.322059631347656250e+00
8.325830459594726562e+00
8.333357810974121094e+00
8.336552619934082031e+00
8.346733093261718750e+00
8.348757743835449219e+00
8.350588798522949219e+00
8.357379913330078125e+00
8.359548568725585938e+00
8.360893249511718750e+00
8.370546340942382812e+00
8.377610206604003906e+00
8.386112213134765625e+00
8.386142730712890625e+00
8.390255928039550781e+00
8.395812034606933594e+00
8.399600982666015625e+00
8.400814056396484375e+00
8.401843070983886719e+00
8.403921127319335938e+00
8.406407356262207031e+00
8.406644821166992188e+00
8.410970687866210938e+00
8.412840843200683594e+00
8.417737960815429688e+00
8.420369148254394531e+00
8.424541473388671875e+00
8.427033424377441406e+00
8.430965423583984375e+00
8.433621406555175781e+00
8.442306518554687500e+00
8.443290710449218750e+00
8.445154190063476562e+00
8.445779800415039062e+00
8.445979118347167969e+00
8.446096420288085938e+00
8.456520080566406250e+00
8.456676483154296875e+00
8.458236694335937500e+00
8.460205078125000000e+00
8.460584640502929688e+00
8.470797538757324219e+00
8.480659484863281250e+00
8.484235763549804688e+00
8.484641075134277344e+00
8.492227554321289062e+00
8.496682167053222656e+00
8.502349853515625000e+00
8.506880760192871094e+00
8.506890296936035156e+00
8.516110420227050781e+00
8.516757011413574219e+00
8.535846710205078125e+00
8.537706375122070312e+00
8.544415473937988281e+00
8.561112403869628906e+00
8.561921119689941406e+00
8.566436767578125000e+00
8.567887306213378906e+00
8.569192886352539062e+00
8.569288253784179688e+00
8.574674606323242188e+00
8.575855255126953125e+00
8.584768295288085938e+00
8.585999488830566406e+00
8.590760231018066406e+00
8.605997085571289062e+00
8.607563018798828125e+00
8.621941566467285156e+00
8.622598648071289062e+00
8.631836891174316406e+00
8.635949134826660156e+00
8.637021064758300781e+00
8.645750999450683594e+00
8.646600723266601562e+00
8.650517463684082031e+00
8.660126686096191406e+00
8.675293922424316406e+00
8.680629730224609375e+00
8.681180000305175781e+00
8.685531616210937500e+00
8.690651893615722656e+00
8.701121330261230469e+00
8.702839851379394531e+00
8.705845832824707031e+00
8.725575447082519531e+00
8.726747512817382812e+00
8.727027893066406250e+00
8.732310295104980469e+00
8.750154495239257812e+00
8.753497123718261719e+00
8.759223937988281250e+00
8.760775566101074219e+00
8.762513160705566406e+00
8.763686180114746094e+00
8.764150619506835938e+00
8.765690803527832031e+00
8.770254135131835938e+00
8.771148681640625000e+00
8.771576881408691406e+00
8.775578498840332031e+00
8.782073974609375000e+00
8.784562110900878906e+00
8.784852981567382812e+00
8.786419868469238281e+00
8.791985511779785156e+00
8.792679786682128906e+00
8.793622970581054688e+00
8.795489311218261719e+00
8.804097175598144531e+00
8.804927825927734375e+00
8.817378044128417969e+00
8.821491241455078125e+00
8.831738471984863281e+00
8.832782745361328125e+00
8.835868835449218750e+00
8.840305328369140625e+00
8.840506553649902344e+00
8.854118347167968750e+00
8.858070373535156250e+00
8.859337806701660156e+00
8.863953590393066406e+00
8.865745544433593750e+00
8.869627952575683594e+00
8.873352050781250000e+00
8.875146865844726562e+00
8.877254486083984375e+00
8.877301216125488281e+00
8.882521629333496094e+00
8.887267112731933594e+00
8.894593238830566406e+00
8.899921417236328125e+00
8.910107612609863281e+00
8.911317825317382812e+00
8.924343109130859375e+00
8.927171707153320312e+00
8.936192512512207031e+00
8.944758415222167969e+00
8.945549964904785156e+00
8.946667671203613281e+00
8.946978569030761719e+00
8.950051307678222656e+00
8.956137657165527344e+00
8.958317756652832031e+00
8.960575103759765625e+00
8.964275360107421875e+00
8.965581893920898438e+00
8.971411705017089844e+00
8.971642494201660156e+00
8.975313186645507812e+00
8.976456642150878906e+00
8.982587814331054688e+00
8.983058929443359375e+00
8.985819816589355469e+00
8.990177154541015625e+00
8.991165161132812500e+00
8.999917030334472656e+00
9.000032424926757812e+00
9.000819206237792969e+00
9.003920555114746094e+00
9.008373260498046875e+00
9.014088630676269531e+00
9.022575378417968750e+00
9.032769203186035156e+00
9.041277885437011719e+00
9.041414260864257812e+00
9.045140266418457031e+00
9.045327186584472656e+00
9.047478675842285156e+00
9.049138069152832031e+00
9.049708366394042969e+00
9.061244010925292969e+00
9.067281723022460938e+00
9.073019027709960938e+00
9.075344085693359375e+00
9.075748443603515625e+00
9.079021453857421875e+00
9.085984230041503906e+00
9.089544296264648438e+00
9.091873168945312500e+00
9.099928855895996094e+00
9.108973503112792969e+00
9.109734535217285156e+00
9.112322807312011719e+00
9.112614631652832031e+00
9.114653587341308594e+00
9.126179695129394531e+00
9.128911018371582031e+00
9.131136894226074219e+00
9.136973381042480469e+00
9.143564224243164062e+00
9.145208358764648438e+00
9.145268440246582031e+00
9.157757759094238281e+00
9.159253120422363281e+00
9.173501014709472656e+00
9.177636146545410156e+00
9.189363479614257812e+00
9.189471244812011719e+00
9.190412521362304688e+00
9.199207305908203125e+00
9.208555221557617188e+00
9.208963394165039062e+00
9.209178924560546875e+00
9.209183692932128906e+00
9.217262268066406250e+00
9.220625877380371094e+00
9.226223945617675781e+00
9.226457595825195312e+00
9.227252006530761719e+00
9.236917495727539062e+00
9.240023612976074219e+00
9.245030403137207031e+00
9.248165130615234375e+00
9.248299598693847656e+00
9.248661041259765625e+00
9.249789237976074219e+00
9.253383636474609375e+00
9.258473396301269531e+00
9.260362625122070312e+00
9.267560005187988281e+00
9.282131195068359375e+00
9.286472320556640625e+00
9.294466972351074219e+00
9.296333312988281250e+00
9.307420730590820312e+00
9.310480117797851562e+00
9.310997962951660156e+00
9.318922996520996094e+00
9.335050582885742188e+00
9.335654258728027344e+00
9.335861206054687500e+00
9.335865974426269531e+00
9.339029312133789062e+00
9.350955963134765625e+00
9.362369537353515625e+00
9.363630294799804688e+00
9.369661331176757812e+00
9.370183944702148438e+00
9.372756004333496094e+00
9.373810768127441406e+00
9.375257492065429688e+00
9.382917404174804688e+00
9.404994964599609375e+00
9.407064437866210938e+00
9.421068191528320312e+00
9.427904129028320312e+00
9.430544853210449219e+00
9.432712554931640625e+00
9.434731483459472656e+00
9.442649841308593750e+00
9.451612472534179688e+00
9.452486991882324219e+00
9.459425926208496094e+00
9.465407371520996094e+00
9.466261863708496094e+00
9.469196319580078125e+00
9.471167564392089844e+00
9.479208946228027344e+00
9.483004570007324219e+00
9.484670639038085938e+00
9.489941596984863281e+00
9.490443229675292969e+00
9.493817329406738281e+00
9.495663642883300781e+00
9.498577117919921875e+00
9.507917404174804688e+00
9.510813713073730469e+00
9.512058258056640625e+00
9.515736579895019531e+00
9.518066406250000000e+00
9.522019386291503906e+00
9.524450302124023438e+00
9.533600807189941406e+00
9.533921241760253906e+00
9.539010047912597656e+00
9.543553352355957031e+00
9.556968688964843750e+00
9.559012413024902344e+00
9.566239356994628906e+00
9.566385269165039062e+00
9.566952705383300781e+00
9.577291488647460938e+00
9.588735580444335938e+00
9.592219352722167969e+00
9.594852447509765625e+00
9.597096443176269531e+00
9.598115921020507812e+00
9.599491119384765625e+00
9.602569580078125000e+00
9.604445457458496094e+00
9.605356216430664062e+00
9.606950759887695312e+00
9.618673324584960938e+00
9.621238708496093750e+00
9.622691154479980469e+00
9.622819900512695312e+00
9.625833511352539062e+00
9.626858711242675781e+00
9.630171775817871094e+00
9.636358261108398438e+00
9.645109176635742188e+00
9.645159721374511719e+00
9.646480560302734375e+00
9.648492813110351562e+00
9.658173561096191406e+00
9.673089981079101562e+00
9.679534912109375000e+00
9.687605857849121094e+00
9.702089309692382812e+00
9.703355789184570312e+00
9.705216407775878906e+00
9.709337234497070312e+00
9.716690063476562500e+00
9.720804214477539062e+00
9.722329139709472656e+00
9.733360290527343750e+00
9.735957145690917969e+00
9.739932060241699219e+00
9.740297317504882812e+00
9.740506172180175781e+00
9.746692657470703125e+00
9.747637748718261719e+00
9.751127243041992188e+00
9.753102302551269531e+00
9.757396697998046875e+00
9.771129608154296875e+00
9.778204917907714844e+00
9.780770301818847656e+00
9.785660743713378906e+00
9.804440498352050781e+00
9.805954933166503906e+00
9.809140205383300781e+00
9.814980506896972656e+00
9.819685935974121094e+00
9.821522712707519531e+00
9.822416305541992188e+00
9.834590911865234375e+00
9.835037231445312500e+00
9.835526466369628906e+00
9.836524009704589844e+00
9.852995872497558594e+00
9.853082656860351562e+00
9.854556083679199219e+00
9.858416557312011719e+00
9.862462997436523438e+00
9.875705718994140625e+00
9.879140853881835938e+00
9.883129119873046875e+00
9.887177467346191406e+00
9.890902519226074219e+00
9.891223907470703125e+00
9.894951820373535156e+00
9.910387992858886719e+00
9.921846389770507812e+00
9.922914505004882812e+00
9.927256584167480469e+00
9.933292388916015625e+00
9.941385269165039062e+00
9.941601753234863281e+00
9.948707580566406250e+00
9.952728271484375000e+00
9.956306457519531250e+00
9.961961746215820312e+00
9.962516784667968750e+00
9.967591285705566406e+00
9.979608535766601562e+00
9.984131813049316406e+00
9.996132850646972656e+00
1.000754642486572266e+01
1.003281116485595703e+01
1.003415775299072266e+01
1.003567886352539062e+01
1.003694343566894531e+01
1.003713226318359375e+01
1.003834247589111328e+01
1.004070091247558594e+01
1.005843925476074219e+01
1.005977344512939453e+01
1.006157875061035156e+01
1.006319618225097656e+01
1.006647586822509766e+01
1.006896305084228516e+01
1.007619953155517578e+01
1.008154010772705078e+01
1.008211135864257812e+01
1.008469104766845703e+01
1.008823108673095703e+01
1.009451961517333984e+01
1.009654426574707031e+01
1.009738159179687500e+01
1.011222267150878906e+01
1.011723995208740234e+01
1.012585353851318359e+01
1.012714672088623047e+01
1.013080406188964844e+01
1.014550590515136719e+01
1.014561462402343750e+01
1.014946079254150391e+01
1.015927505493164062e+01
1.016074371337890625e+01
1.016153717041015625e+01
1.016887664794921875e+01
1.017418766021728516e+01
1.018365001678466797e+01
1.018468856811523438e+01
1.018633842468261719e+01
1.018671607971191406e+01
1.018972396850585938e+01
1.019007778167724609e+01
1.019548892974853516e+01
1.019661426544189453e+01
1.019943904876708984e+01
1.020549774169921875e+01
1.021975231170654297e+01
1.022417926788330078e+01
1.022443103790283203e+01
1.022760868072509766e+01
1.024022674560546875e+01
1.024093055725097656e+01
1.024106693267822266e+01
1.024431705474853516e+01
1.024492263793945312e+01
1.025244331359863281e+01
1.025534152984619141e+01
1.025664234161376953e+01
1.026455593109130859e+01
1.026504230499267578e+01
1.026527404785156250e+01
1.026675510406494141e+01
1.027671527862548828e+01
1.027977752685546875e+01
1.028985691070556641e+01
1.029653263092041016e+01
1.029777908325195312e+01
1.030101108551025391e+01
1.030750370025634766e+01
1.030766773223876953e+01
1.030850791931152344e+01
1.031082916259765625e+01
1.032686614990234375e+01
1.033288192749023438e+01
1.033678531646728516e+01
1.033757591247558594e+01
1.033861351013183594e+01
1.036853504180908203e+01
1.037031555175781250e+01
1.037457656860351562e+01
1.037656784057617188e+01
1.037832832336425781e+01
1.038149547576904297e+01
1.038157844543457031e+01
1.038302612304687500e+01
1.038327312469482422e+01
1.039923191070556641e+01
1.041105747222900391e+01
1.041137886047363281e+01
1.041911983489990234e+01
1.042127037048339844e+01
1.042260169982910156e+01
1.042302417755126953e+01
1.042316722869873047e+01
1.043270969390869141e+01
1.044865322113037109e+01
1.045132064819335938e+01
1.045495033264160156e+01
1.047338676452636719e+01
1.047948932647705078e+01
1.048125076293945312e+01
1.048311519622802734e+01
1.049682617187500000e+01
1.049774456024169922e+01
1.049983596801757812e+01
1.050179100036621094e+01
1.051025485992431641e+01
1.051730346679687500e+01
1.051916694641113281e+01
1.052023410797119141e+01
1.052139282226562500e+01
1.052639102935791016e+01
1.052791213989257812e+01
1.053310203552246094e+01
1.053436660766601562e+01
1.053944873809814453e+01
1.054042816162109375e+01
1.054290866851806641e+01
1.054537200927734375e+01
1.055088615417480469e+01
1.055317878723144531e+01
1.055960750579833984e+01
1.056241130828857422e+01
1.056332397460937500e+01
1.056406021118164062e+01
1.056768989562988281e+01
1.059597301483154297e+01
1.059620475769042969e+01
1.059773540496826172e+01
1.060781764984130859e+01
1.061573219299316406e+01
1.061626434326171875e+01
1.061648559570312500e+01
1.061960506439208984e+01
1.062194442749023438e+01
1.062337017059326172e+01
1.062926006317138672e+01
1.062973880767822266e+01
1.063104820251464844e+01
1.063133049011230469e+01
1.063233089447021484e+01
1.063289833068847656e+01
1.063437747955322266e+01
1.064005088806152344e+01
1.065149879455566406e+01
1.065187549591064453e+01
1.068524360656738281e+01
1.069651222229003906e+01
1.069897079467773438e+01
1.070706462860107422e+01
1.071281814575195312e+01
1.073583507537841797e+01
1.073621940612792969e+01
1.074033355712890625e+01
1.074153709411621094e+01
1.074750232696533203e+01
1.074919319152832031e+01
1.075085067749023438e+01
1.075207805633544922e+01
1.075470638275146484e+01
1.075553035736083984e+01
1.075614929199218750e+01
1.077204513549804688e+01
1.077214145660400391e+01
1.078092670440673828e+01
1.078448963165283203e+01
1.078827095031738281e+01
1.079502868652343750e+01
1.080256462097167969e+01
1.081947612762451172e+01
1.082046508789062500e+01
1.082946586608886719e+01
1.083169269561767578e+01
1.083893299102783203e+01
1.083976268768310547e+01
1.085341930389404297e+01
1.085965442657470703e+01
1.086015415191650391e+01
1.086132049560546875e+01
1.086416053771972656e+01
1.087133121490478516e+01
1.088092899322509766e+01
1.088279151916503906e+01
1.088343715667724609e+01
1.088522243499755859e+01
1.088958740234375000e+01
1.089088153839111328e+01
1.089217090606689453e+01
1.089257431030273438e+01
1.089589977264404297e+01
1.091092395782470703e+01
1.091704463958740234e+01
1.091930103302001953e+01
1.092332649230957031e+01
1.092346954345703125e+01
1.092434597015380859e+01
1.093498897552490234e+01
1.093602466583251953e+01
1.094216442108154297e+01
1.094599056243896484e+01
1.094645214080810547e+01
1.094722843170166016e+01
1.095223903656005859e+01
1.095599937438964844e+01
1.096058082580566406e+01
1.096167564392089844e+01
1.096246623992919922e+01
1.097967433929443359e+01
1.098685836791992188e+01
1.099372768402099609e+01
1.099713325500488281e+01
1.100842189788818359e+01
1.101814651489257812e+01
1.102388000488281250e+01
1.102624511718750000e+01
1.102727699279785156e+01
1.102993488311767578e+01
1.103474998474121094e+01
1.103877639770507812e+01
1.104178047180175781e+01
1.104503154754638672e+01
1.104782199859619141e+01
1.105125617980957031e+01
1.106542205810546875e+01
1.106675434112548828e+01
1.106927299499511719e+01
1.107648563385009766e+01
1.107708740234375000e+01
1.108499145507812500e+01
1.109665107727050781e+01
1.109833335876464844e+01
1.110500621795654297e+01
1.110808658599853516e+01
1.111735439300537109e+01
1.112716197967529297e+01
1.112796211242675781e+01
1.113016891479492188e+01
1.113380622863769531e+01
1.114210319519042969e+01
1.114470386505126953e+01
1.114800834655761719e+01
1.114921760559082031e+01
1.115041732788085938e+01
1.116894721984863281e+01
1.117691326141357422e+01
1.118091487884521484e+01
1.118756484985351562e+01
1.118862247467041016e+01
1.118896007537841797e+01
1.119575023651123047e+01
1.120734024047851562e+01
1.121174144744873047e+01
1.121845245361328125e+01
1.122078704833984375e+01
1.122485733032226562e+01
1.122518920898437500e+01
1.123121070861816406e+01
1.123637199401855469e+01
1.124051570892333984e+01
1.124360752105712891e+01
1.125875186920166016e+01
1.126280689239501953e+01
1.127235794067382812e+01
1.127714729309082031e+01
1.128957366943359375e+01
1.129384517669677734e+01
1.131497383117675781e+01
1.132096004486083984e+01
1.132798957824707031e+01
1.133331298828125000e+01
1.133677959442138672e+01
1.134124755859375000e+01
1.134419822692871094e+01
1.134745502471923828e+01
1.135349464416503906e+01
1.135369491577148438e+01
1.135532283782958984e+01
1.135577297210693359e+01
1.135585021972656250e+01
1.136350059509277344e+01
1.136870765686035156e+01
1.138079833984375000e+01
1.138894271850585938e+01
1.140580558776855469e+01
1.140788841247558594e+01
1.140900325775146484e+01
1.141679573059082031e+01
1.142170619964599609e+01
1.142315673828125000e+01
1.142732429504394531e+01
1.142921257019042969e+01
1.143479537963867188e+01
1.144821166992187500e+01
1.145025348663330078e+01
1.146015357971191406e+01
1.146058559417724609e+01
1.147212219238281250e+01
1.147303199768066406e+01
1.148185253143310547e+01
1.148751735687255859e+01
1.149011135101318359e+01
1.149163055419921875e+01
1.149720478057861328e+01
1.150925159454345703e+01
1.151321315765380859e+01
1.151771068572998047e+01
1.151791477203369141e+01
1.153479003906250000e+01
1.153971290588378906e+01
1.157491970062255859e+01
1.158044242858886719e+01
1.158106422424316406e+01
1.158644580841064453e+01
1.159428596496582031e+01
1.160068035125732422e+01
1.160093021392822266e+01
1.161359024047851562e+01
1.161809730529785156e+01
1.162472152709960938e+01
1.162664604187011719e+01
1.163037109375000000e+01
1.164413738250732422e+01
1.164737606048583984e+01
1.165133953094482422e+01
1.166486358642578125e+01
1.167014122009277344e+01
1.168329238891601562e+01
1.168569850921630859e+01
1.168715858459472656e+01
1.169664001464843750e+01
1.169851303100585938e+01
1.170577907562255859e+01
1.170937633514404297e+01
1.171810626983642578e+01
1.171822071075439453e+01
1.174276447296142578e+01
1.175496387481689453e+01
1.176439094543457031e+01
1.177391147613525391e+01
1.178486347198486328e+01
1.179040908813476562e+01
1.180306529998779297e+01
1.180490112304687500e+01
1.182227516174316406e+01
1.182644653320312500e+01
1.184035873413085938e+01
1.184784889221191406e+01
1.184924697875976562e+01
1.185495948791503906e+01
1.186741924285888672e+01
1.187158966064453125e+01
1.188250064849853516e+01
1.188510417938232422e+01
1.189014625549316406e+01
1.189078903198242188e+01
1.189887714385986328e+01
1.190101718902587891e+01
1.191325378417968750e+01
1.191733360290527344e+01
1.192823600769042969e+01
1.192866420745849609e+01
1.193104839324951172e+01
1.195335578918457031e+01
1.195353507995605469e+01
1.195480823516845703e+01
1.195535182952880859e+01
1.195606136322021484e+01
1.196060276031494141e+01
1.196504306793212891e+01
1.197098350524902344e+01
1.198352146148681641e+01
1.198614978790283203e+01
1.199439811706542969e+01
1.199761390686035156e+01
1.199808120727539062e+01
1.200576305389404297e+01
1.201014995574951172e+01
1.202262020111083984e+01
1.202534103393554688e+01
1.202889537811279297e+01
1.203820610046386719e+01
1.204268836975097656e+01
1.204804992675781250e+01
1.204932498931884766e+01
1.205032539367675781e+01
1.205424499511718750e+01
1.205961227416992188e+01
1.206076240539550781e+01
1.206166744232177734e+01
1.206780910491943359e+01
1.207321739196777344e+01
1.207433795928955078e+01
1.209001731872558594e+01
1.210480690002441406e+01
1.210609340667724609e+01
1.211495399475097656e+01
1.212269496917724609e+01
1.213141822814941406e+01
1.213758563995361328e+01
1.214812946319580078e+01
1.214919090270996094e+01
1.215617370605468750e+01
1.215727329254150391e+01
1.216429042816162109e+01
1.216987419128417969e+01
1.217155838012695312e+01
1.217456722259521484e+01
1.218985939025878906e+01
1.219854450225830078e+01
1.220780944824218750e+01
1.220998001098632812e+01
1.222010898590087891e+01
1.222597026824951172e+01
1.223162555694580078e+01
1.223577880859375000e+01
1.224081993103027344e+01
1.224085235595703125e+01
1.224173069000244141e+01
1.224273586273193359e+01
1.225097942352294922e+01
1.225323963165283203e+01
1.225338077545166016e+01
1.225581455230712891e+01
1.225599288940429688e+01
1.225812816619873047e+01
1.226013374328613281e+01
1.226047229766845703e+01
1.226553440093994141e+01
1.226970291137695312e+01
1.227240657806396484e+01
1.227304267883300781e+01
1.227528285980224609e+01
1.227673149108886719e+01
1.228162765502929688e+01
1.228409004211425781e+01
1.228603267669677734e+01
1.230992603302001953e+01
1.231235408782958984e+01
1.231490516662597656e+01
1.232195281982421875e+01
1.232271003723144531e+01
1.232437229156494141e+01
1.232888603210449219e+01
1.234033393859863281e+01
1.235265827178955078e+01
1.235425567626953125e+01
1.235717678070068359e+01
1.238609886169433594e+01
1.239006996154785156e+01
1.239402389526367188e+01
1.240372562408447266e+01
1.241040802001953125e+01
1.241812038421630859e+01
1.242981815338134766e+01
1.243994426727294922e+01
1.244108104705810547e+01
1.244223499298095703e+01
1.244576549530029297e+01
1.245469284057617188e+01
1.245481872558593750e+01
1.245515441894531250e+01
1.245918941497802734e+01
1.246651458740234375e+01
1.248150444030761719e+01
1.248550033569335938e+01
1.249313640594482422e+01
1.249554347991943359e+01
1.249643707275390625e+01
1.249678897857666016e+01
1.251576805114746094e+01
1.252029609680175781e+01
1.252112579345703125e+01
1.252300357818603516e+01
1.252679920196533203e+01
1.252718257904052734e+01
1.254273605346679688e+01
1.254466247558593750e+01
1.254917049407958984e+01
1.255141448974609375e+01
1.255414676666259766e+01
1.255706501007080078e+01
1.255892276763916016e+01
1.257099533081054688e+01
1.257827568054199219e+01
1.258131217956542969e+01
1.259025669097900391e+01
1.259474468231201172e+01
1.260123825073242188e+01
1.260654735565185547e+01
1.260663604736328125e+01
1.261236476898193359e+01
1.261441516876220703e+01
1.262052726745605469e+01
1.262673473358154297e+01
1.263527965545654297e+01
1.263940906524658203e+01
1.264220523834228516e+01
1.265069389343261719e+01
1.265574169158935547e+01
1.265635871887207031e+01
1.265994071960449219e+01
1.266749763488769531e+01
1.267569637298583984e+01
1.267969417572021484e+01
1.267980384826660156e+01
1.269056224822998047e+01
1.269342422485351562e+01
1.271809005737304688e+01
1.271922111511230469e+01
1.272300529479980469e+01
1.272487068176269531e+01
1.273973751068115234e+01
1.275470829010009766e+01
1.275875282287597656e+01
1.276281738281250000e+01
1.276564025878906250e+01
1.277078914642333984e+01
1.277884101867675781e+01
1.279209423065185547e+01
1.280216693878173828e+01
1.280499553680419922e+01
1.281025791168212891e+01
1.281580924987792969e+01
1.282129573822021484e+01
1.283388328552246094e+01
1.283955383300781250e+01
1.288399600982666016e+01
1.289241123199462891e+01
1.289581394195556641e+01
1.290097713470458984e+01
1.290289402008056641e+01
1.290305614471435547e+01
1.290630340576171875e+01
1.291048908233642578e+01
1.291581153869628906e+01
1.291771602630615234e+01
1.292446041107177734e+01
1.292662620544433594e+01
1.292745685577392578e+01
1.295542240142822266e+01
1.295998287200927734e+01
1.296135902404785156e+01
1.297138595581054688e+01
1.297867202758789062e+01
1.298327159881591797e+01
1.301542568206787109e+01
1.302382755279541016e+01
1.302516078948974609e+01
1.304525279998779297e+01
1.304747676849365234e+01
1.305685997009277344e+01
1.305763435363769531e+01
1.305851078033447266e+01
1.306000804901123047e+01
1.307087230682373047e+01
1.309042549133300781e+01
1.309649276733398438e+01
1.310812759399414062e+01
1.311252212524414062e+01
1.311584186553955078e+01
1.312077522277832031e+01
1.312203884124755859e+01
1.313523960113525391e+01
1.314310359954833984e+01
1.314786148071289062e+01
1.316080951690673828e+01
1.316114139556884766e+01
1.316164588928222656e+01
1.316275405883789062e+01
1.317258071899414062e+01
1.317800426483154297e+01
1.318029499053955078e+01
1.320433139801025391e+01
1.320613288879394531e+01
1.320835781097412109e+01
1.321638584136962891e+01
1.324085140228271484e+01
1.324563217163085938e+01
1.325098419189453125e+01
1.326743602752685547e+01
1.326798534393310547e+01
1.327211284637451172e+01
1.327376461029052734e+01
1.331510543823242188e+01
1.331898212432861328e+01
1.334641170501708984e+01
1.335710144042968750e+01
1.335830783843994141e+01
1.336150550842285156e+01
1.337085056304931641e+01
1.337530994415283203e+01
1.338049221038818359e+01
1.338285160064697266e+01
1.339575576782226562e+01
1.339627265930175781e+01
1.339724254608154297e+01
1.339917945861816406e+01
1.340954017639160156e+01
1.342769432067871094e+01
1.342862892150878906e+01
1.343089675903320312e+01
1.343104743957519531e+01
1.343491649627685547e+01
1.345327281951904297e+01
1.346241474151611328e+01
1.346529960632324219e+01
1.346701812744140625e+01
1.346911907196044922e+01
1.347039413452148438e+01
1.349696445465087891e+01
1.350723552703857422e+01
1.351201343536376953e+01
1.351578617095947266e+01
1.352817344665527344e+01
1.354232501983642578e+01
1.355390834808349609e+01
1.355601310729980469e+01
1.356143856048583984e+01
1.356149196624755859e+01
1.356482887268066406e+01
1.356579208374023438e+01
1.357000446319580078e+01
1.358808135986328125e+01
1.360699748992919922e+01
1.362515544891357422e+01
1.362996196746826172e+01
1.363225364685058594e+01
1.365205574035644531e+01
1.365823268890380859e+01
1.365889930725097656e+01
1.366812705993652344e+01
1.367071247100830078e+01
1.367176723480224609e+01
1.369073200225830078e+01
1.371358108520507812e+01
1.372161769866943359e+01
1.372625446319580078e+01
1.372740459442138672e+01
1.372947692871093750e+01
1.372965431213378906e+01
1.373608970642089844e+01
1.374555110931396484e+01
1.374618625640869141e+01
1.374747371673583984e+01
1.375210952758789062e+01
1.377154731750488281e+01
1.377197933197021484e+01
1.379187965393066406e+01
1.379341316223144531e+01
1.379637908935546875e+01
1.379694843292236328e+01
1.379909133911132812e+01
1.381096172332763672e+01
1.381131649017333984e+01
1.381541061401367188e+01
1.382613372802734375e+01
1.384369277954101562e+01
1.384590721130371094e+01
1.385017776489257812e+01
1.386525058746337891e+01
1.386815547943115234e+01
1.386947631835937500e+01
1.387599658966064453e+01
1.388406562805175781e+01
1.388551330566406250e+01
1.389739894866943359e+01
1.392997741699218750e+01
1.393065071105957031e+01
1.394728851318359375e+01
1.395249366760253906e+01
1.395448207855224609e+01
1.396301460266113281e+01
1.396411132812500000e+01
1.396693325042724609e+01
1.398178005218505859e+01
1.398672962188720703e+01
1.399899196624755859e+01
1.404149913787841797e+01
1.404820442199707031e+01
1.405905723571777344e+01
1.406651973724365234e+01
1.407906913757324219e+01
1.408076763153076172e+01
1.408463191986083984e+01
1.409142112731933594e+01
1.409429073333740234e+01
1.409702205657958984e+01
1.410238838195800781e+01
1.411373996734619141e+01
1.412122440338134766e+01
1.413165855407714844e+01
1.413413238525390625e+01
1.414145755767822266e+01
1.414506244659423828e+01
1.415405654907226562e+01
1.415436744689941406e+01
1.418401527404785156e+01
1.420729351043701172e+01
1.421036052703857422e+01
1.422037220001220703e+01
1.422291374206542969e+01
1.422503089904785156e+01
1.422697448730468750e+01
1.424173450469970703e+01
1.424179744720458984e+01
1.427526473999023438e+01
1.427734756469726562e+01
1.427930068969726562e+01
1.428581619262695312e+01
1.429077434539794922e+01
1.431567955017089844e+01
1.432333660125732422e+01
1.432654094696044922e+01
1.435962390899658203e+01
1.438814544677734375e+01
1.440521240234375000e+01
1.442330741882324219e+01
1.442639350891113281e+01
1.443233013153076172e+01
1.443354701995849609e+01
1.443534088134765625e+01
1.445000743865966797e+01
1.445461559295654297e+01
1.446369552612304688e+01
1.447811317443847656e+01
1.450433349609375000e+01
1.451460075378417969e+01
1.451483154296875000e+01
1.454116821289062500e+01
1.457691860198974609e+01
1.458149337768554688e+01
1.458468151092529297e+01
1.458756256103515625e+01
1.458827304840087891e+01
1.460020160675048828e+01
1.460176849365234375e+01
1.460217380523681641e+01
1.460910987854003906e+01
1.461168098449707031e+01
1.461469841003417969e+01
1.462849617004394531e+01
1.464299011230468750e+01
1.464601898193359375e+01
1.464895248413085938e+01
1.464961528778076172e+01
1.465385341644287109e+01
1.466718482971191406e+01
1.469495677947998047e+01
1.469619750976562500e+01
1.469700050354003906e+01
1.469804859161376953e+01
1.470077228546142578e+01
1.471591663360595703e+01
1.472530364990234375e+01
1.472785377502441406e+01
1.472922134399414062e+01
1.473607063293457031e+01
1.473977088928222656e+01
1.474241638183593750e+01
1.474774646759033203e+01
1.475018119812011719e+01
1.475524902343750000e+01
1.478957080841064453e+01
1.480001354217529297e+01
1.480628681182861328e+01
1.481795597076416016e+01
1.481869220733642578e+01
1.483546638488769531e+01
1.484488010406494141e+01
1.487288951873779297e+01
1.487542533874511719e+01
1.487775611877441406e+01
1.488194084167480469e+01
1.489248371124267578e+01
1.490326118469238281e+01
1.490587806701660156e+01
1.491690444946289062e+01
1.491829204559326172e+01
1.492498874664306641e+01
1.492515468597412109e+01
1.494581127166748047e+01
1.494741535186767578e+01
1.495505237579345703e+01
1.497356891632080078e+01
1.497588443756103516e+01
1.499447250366210938e+01
1.500499439239501953e+01
1.501849842071533203e+01
1.501951599121093750e+01
1.504194927215576172e+01
1.505462169647216797e+01
1.505809402465820312e+01
1.508999061584472656e+01
1.509218692779541016e+01
1.509815025329589844e+01
1.510027790069580078e+01
1.510969829559326172e+01
1.512602806091308594e+01
1.513010406494140625e+01
1.514047145843505859e+01
1.514302921295166016e+01
1.515124702453613281e+01
1.515680313110351562e+01
1.516365242004394531e+01
1.516789817810058594e+01
1.517654323577880859e+01
1.518766212463378906e+01
1.518885898590087891e+01
1.520325183868408203e+01
1.520797920227050781e+01
1.523949050903320312e+01
1.524030208587646484e+01
1.524267768859863281e+01
1.526095867156982422e+01
1.527143192291259766e+01
1.527702236175537109e+01
1.527790546417236328e+01
1.529283523559570312e+01
1.530012035369873047e+01
1.532864570617675781e+01
1.534022617340087891e+01
1.538091754913330078e+01
1.538338088989257812e+01
1.538518428802490234e+01
1.538932132720947266e+01
1.539618873596191406e+01
1.539755249023437500e+01
1.541179752349853516e+01
1.541242122650146484e+01
1.542971515655517578e+01
1.543136692047119141e+01
1.543691349029541016e+01
1.544996929168701172e+01
1.545532894134521484e+01
1.545624256134033203e+01
1.545636463165283203e+01
1.546578788757324219e+01
1.547863101959228516e+01
1.547878074645996094e+01
1.548726654052734375e+01
1.548815345764160156e+01
1.549514675140380859e+01
1.550720119476318359e+01
1.554580879211425781e+01
1.555152702331542969e+01
1.555877113342285156e+01
1.556311511993408203e+01
1.556652545928955078e+01
1.557856845855712891e+01
1.559029197692871094e+01
1.561972808837890625e+01
1.564877128601074219e+01
1.565066814422607422e+01
1.565273284912109375e+01
1.565708446502685547e+01
1.567314052581787109e+01
1.567571449279785156e+01
1.567949199676513672e+01
1.570177841186523438e+01
1.571470737457275391e+01
1.577136325836181641e+01
1.577229499816894531e+01
1.577420520782470703e+01
1.578492832183837891e+01
1.580451583862304688e+01
1.582530498504638672e+01
1.582685756683349609e+01
1.583012199401855469e+01
1.583428668975830078e+01
1.584496212005615234e+01
1.585038948059082031e+01
1.587239551544189453e+01
1.587639999389648438e+01
1.588799476623535156e+01
1.589774990081787109e+01
1.590210342407226562e+01
1.590387630462646484e+01
1.590570831298828125e+01
1.590580463409423828e+01
1.592432117462158203e+01
1.593707466125488281e+01
1.594714069366455078e+01
1.597292327880859375e+01
1.597618484497070312e+01
1.598432731628417969e+01
1.598895645141601562e+01
1.598911380767822266e+01
1.604771041870117188e+01
1.605087661743164062e+01
1.605115699768066406e+01
1.605232429504394531e+01
1.605614089965820312e+01
1.606504249572753906e+01
1.606717491149902344e+01
1.609129333496093750e+01
1.611732101440429688e+01
1.611828613281250000e+01
1.612166786193847656e+01
1.612298393249511719e+01
1.614775657653808594e+01
1.615801811218261719e+01
1.616530418395996094e+01
1.619247627258300781e+01
1.621558380126953125e+01
1.622594451904296875e+01
1.623240852355957031e+01
1.625506591796875000e+01
1.626129341125488281e+01
1.626548576354980469e+01
1.628274536132812500e+01
1.629199409484863281e+01
1.630439949035644531e+01
1.631846237182617188e+01
1.631889724731445312e+01
1.633264732360839844e+01
1.633294105529785156e+01
1.634115600585937500e+01
1.636376380920410156e+01
1.636833000183105469e+01
1.639976310729980469e+01
1.640037918090820312e+01
1.640804481506347656e+01
1.640878486633300781e+01
1.641570281982421875e+01
1.642527389526367188e+01
1.642719459533691406e+01
1.644736289978027344e+01
1.645456695556640625e+01
1.645549774169921875e+01
1.645642852783203125e+01
1.647315597534179688e+01
1.647615242004394531e+01
1.649151611328125000e+01
1.651587104797363281e+01
1.651681518554687500e+01
1.652050971984863281e+01
1.653139686584472656e+01
1.653320121765136719e+01
1.654427719116210938e+01
1.658007049560546875e+01
1.658516883850097656e+01
1.661021614074707031e+01
1.662593460083007812e+01
1.664474105834960938e+01
1.664820289611816406e+01
1.665963935852050781e+01
1.666763305664062500e+01
1.667415237426757812e+01
1.672644996643066406e+01
1.672954750061035156e+01
1.673498344421386719e+01
1.674216270446777344e+01
1.675532722473144531e+01
1.678209114074707031e+01
1.680918884277343750e+01
1.682184791564941406e+01
1.682269096374511719e+01
1.684051895141601562e+01
1.687035560607910156e+01
1.687488937377929688e+01
1.690178489685058594e+01
1.692674446105957031e+01
1.694479179382324219e+01
1.694739913940429688e+01
1.696183967590332031e+01
1.696731376647949219e+01
1.698280143737792969e+01
1.698692703247070312e+01
1.699184226989746094e+01
1.701487541198730469e+01
1.704015922546386719e+01
1.706184196472167969e+01
1.709909629821777344e+01
1.710013961791992188e+01
1.710171508789062500e+01
1.710759162902832031e+01
1.711212158203125000e+01
1.713830184936523438e+01
1.714079284667968750e+01
1.714358901977539062e+01
1.720277023315429688e+01
1.720484161376953125e+01
1.721312141418457031e+01
1.723188972473144531e+01
1.724364662170410156e+01
1.725135040283203125e+01
1.728318214416503906e+01
1.728447151184082031e+01
1.731439781188964844e+01
1.731583976745605469e+01
1.733859634399414062e+01
1.735226058959960938e+01
1.735762977600097656e+01
1.736689376831054688e+01
1.741373443603515625e+01
1.742643547058105469e+01
1.743387603759765625e+01
1.743845558166503906e+01
1.745940017700195312e+01
1.746011543273925781e+01
1.746257019042968750e+01
1.749645423889160156e+01
1.750113487243652344e+01
1.750292396545410156e+01
1.750947189331054688e+01
1.756539726257324219e+01
1.756802749633789062e+01
1.758063697814941406e+01
1.759530067443847656e+01
1.760560226440429688e+01
1.761587715148925781e+01
1.762387847900390625e+01
1.762399291992187500e+01
1.765261268615722656e+01
1.766052818298339844e+01
1.766337013244628906e+01
1.767932891845703125e+01
1.768302345275878906e+01
1.769676589965820312e+01
1.771626853942871094e+01
1.776419067382812500e+01
1.776621437072753906e+01
1.778801536560058594e+01
1.778915405273437500e+01
1.780091285705566406e+01
1.781240653991699219e+01
1.782597732543945312e+01
1.784326553344726562e+01
1.784742164611816406e+01
1.784749221801757812e+01
1.786377334594726562e+01
1.787102317810058594e+01
1.787230873107910156e+01
1.787519073486328125e+01
1.789521026611328125e+01
1.790898132324218750e+01
1.792270660400390625e+01
1.792621231079101562e+01
1.793518257141113281e+01
1.798983383178710938e+01
1.800472831726074219e+01
1.802248001098632812e+01
1.802556991577148438e+01
1.803061676025390625e+01
1.804020690917968750e+01
1.809022140502929688e+01
1.809945869445800781e+01
1.810078620910644531e+01
1.810785675048828125e+01
1.811268997192382812e+01
1.811590385437011719e+01
1.812339591979980469e+01
1.812552833557128906e+01
1.815295982360839844e+01
1.815311622619628906e+01
1.815339469909667969e+01
1.817943000793457031e+01
1.817966651916503906e+01
1.819058799743652344e+01
1.820080757141113281e+01
1.820633506774902344e+01
1.820765495300292969e+01
1.823147392272949219e+01
1.824591636657714844e+01
1.825314712524414062e+01
1.826140022277832031e+01
1.829527854919433594e+01
1.830378532409667969e+01
1.831591987609863281e+01
1.832169914245605469e+01
1.832661056518554688e+01
1.832775878906250000e+01
1.833367156982421875e+01
1.835448265075683594e+01
1.835979461669921875e+01
1.836162376403808594e+01
1.836295890808105469e+01
1.838535881042480469e+01
1.838641929626464844e+01
1.840093231201171875e+01
1.842474174499511719e+01
1.842684745788574219e+01
1.847031784057617188e+01
1.847501564025878906e+01
1.848497009277343750e+01
1.850792694091796875e+01
1.852935218811035156e+01
1.853888702392578125e+01
1.855156898498535156e+01
1.855495452880859375e+01
1.855753135681152344e+01
1.856237983703613281e+01
1.857677650451660156e+01
1.860430145263671875e+01
1.864915084838867188e+01
1.865618324279785156e+01
1.866349983215332031e+01
1.866780281066894531e+01
1.867731666564941406e+01
1.868031120300292969e+01
1.868672943115234375e+01
1.869164848327636719e+01
1.870642662048339844e+01
1.871403503417968750e+01
1.874612617492675781e+01
1.879307556152343750e+01
1.880140495300292969e+01
1.881836700439453125e+01
1.881865501403808594e+01
1.882558631896972656e+01
1.882636833190917969e+01
1.886464691162109375e+01
1.886466217041015625e+01
1.887060546875000000e+01
1.888942146301269531e+01
1.890223312377929688e+01
1.890328407287597656e+01
1.890710639953613281e+01
1.891175270080566406e+01
1.893905067443847656e+01
1.895237541198730469e+01
1.897834205627441406e+01
1.900651931762695312e+01
1.906209945678710938e+01
1.908964157104492188e+01
1.909109687805175781e+01
1.910044860839843750e+01
1.911591720581054688e+01
1.912998580932617188e+01
1.914479064941406250e+01
1.917005348205566406e+01
1.920470619201660156e+01
1.921178054809570312e+01
1.921748733520507812e+01
1.922132492065429688e+01
1.922152328491210938e+01
1.923687744140625000e+01
1.924200439453125000e+01
1.924425697326660156e+01
1.926065063476562500e+01
1.928610801696777344e+01
1.930279731750488281e+01
1.930363845825195312e+01
1.930763053894042969e+01
1.932160568237304688e+01
1.932294273376464844e+01
1.933461952209472656e+01
1.934447860717773438e+01
1.940213203430175781e+01
1.940838623046875000e+01
1.942215156555175781e+01
1.944193458557128906e+01
1.950310134887695312e+01
1.950416183471679688e+01
1.950470733642578125e+01
1.950900268554687500e+01
1.952999687194824219e+01
1.953080177307128906e+01
1.954992103576660156e+01
1.955656433105468750e+01
1.956933021545410156e+01
1.958124160766601562e+01
1.958356666564941406e+01
1.960352706909179688e+01
1.963060188293457031e+01
1.964724922180175781e+01
1.967001914978027344e+01
1.968853950500488281e+01
1.970476150512695312e+01
1.970797538757324219e+01
1.971225166320800781e+01
1.971903610229492188e+01
1.972986602783203125e+01
1.972990036010742188e+01
1.974735450744628906e+01
1.976008033752441406e+01
1.976515769958496094e+01
1.978236961364746094e+01
1.978617286682128906e+01
1.980253410339355469e+01
1.980894279479980469e+01
1.982610130310058594e+01
1.982646751403808594e+01
1.983942794799804688e+01
1.987317848205566406e+01
1.993758964538574219e+01
1.993951416015625000e+01
1.994142532348632812e+01
1.994943618774414062e+01
1.995378303527832031e+01
1.995783805847167969e+01
1.996331596374511719e+01
1.996772766113281250e+01
1.996877861022949219e+01
1.999803924560546875e+01
2.000676345825195312e+01
2.001391983032226562e+01
2.001747322082519531e+01
2.004284095764160156e+01
2.004674720764160156e+01
2.006243133544921875e+01
2.006314468383789062e+01
2.009431648254394531e+01
2.009797668457031250e+01
2.014450645446777344e+01
2.014536285400390625e+01
2.016313934326171875e+01
2.016754341125488281e+01
2.019307136535644531e+01
2.019441032409667969e+01
2.019900703430175781e+01
2.020141410827636719e+01
2.020422744750976562e+01
2.021255111694335938e+01
2.027848052978515625e+01
2.029065704345703125e+01
2.033152389526367188e+01
2.033478736877441406e+01
2.033776664733886719e+01
2.033990287780761719e+01
2.035402297973632812e+01
2.036353683471679688e+01
2.037497711181640625e+01
2.040352630615234375e+01
2.040501976013183594e+01
2.040529060363769531e+01
2.041631889343261719e+01
2.042697906494140625e+01
2.043593406677246094e+01
2.045985603332519531e+01
2.046378326416015625e+01
2.048095893859863281e+01
2.048985099792480469e+01
2.054856491088867188e+01
2.055689239501953125e+01
2.057433128356933594e+01
2.062072753906250000e+01
2.062083816528320312e+01
2.063416671752929688e+01
2.063857460021972656e+01
2.067977333068847656e+01
2.068910598754882812e+01
2.068924331665039062e+01
2.069730377197265625e+01
2.070896148681640625e+01
2.072410202026367188e+01
2.073011970520019531e+01
2.074198913574218750e+01
2.075280189514160156e+01
2.075386047363281250e+01
2.075874710083007812e+01
2.080671882629394531e+01
2.082886123657226562e+01
2.085450744628906250e+01
2.087243270874023438e+01
2.088109207153320312e+01
2.089473342895507812e+01
2.089780044555664062e+01
2.091027450561523438e+01
2.091492080688476562e+01
2.093979835510253906e+01
2.095641136169433594e+01
2.096444702148437500e+01
2.098797035217285156e+01
2.099570274353027344e+01
2.101061820983886719e+01
2.103802108764648438e+01
2.104415702819824219e+01
2.104926490783691406e+01
2.105429840087890625e+01
2.106134414672851562e+01
2.106829643249511719e+01
2.106979179382324219e+01
2.108557128906250000e+01
2.109097099304199219e+01
2.110139656066894531e+01
2.111478042602539062e+01
2.112614440917968750e+01
2.113456153869628906e+01
2.113767242431640625e+01
2.115391159057617188e+01
2.117146873474121094e+01
2.119268417358398438e+01
2.119938850402832031e+01
2.120406341552734375e+01
2.122487831115722656e+01
2.123791122436523438e+01
2.125049781799316406e+01
2.127964782714843750e+01
2.130620956420898438e+01
2.131491851806640625e+01
2.131948280334472656e+01
2.132183837890625000e+01
2.134683609008789062e+01
2.136924934387207031e+01
2.137431907653808594e+01
2.138043975830078125e+01
2.139485931396484375e+01
2.140138244628906250e+01
2.140278816223144531e+01
2.140336990356445312e+01
2.140727233886718750e+01
2.141039276123046875e+01
2.143956565856933594e+01
2.144895935058593750e+01
2.146714401245117188e+01
2.148929023742675781e+01
2.149012756347656250e+01
2.149284744262695312e+01
2.152055740356445312e+01
2.153879356384277344e+01
2.153960800170898438e+01
2.154838371276855469e+01
2.155009078979492188e+01
2.156359672546386719e+01
2.156922912597656250e+01
2.158181762695312500e+01
2.158259963989257812e+01
2.158851432800292969e+01
2.161058616638183594e+01
2.161437797546386719e+01
2.161592864990234375e+01
2.163687515258789062e+01
2.164698791503906250e+01
2.170544052124023438e+01
2.170568084716796875e+01
2.171561241149902344e+01
2.175527381896972656e+01
2.177697181701660156e+01
2.180186653137207031e+01
2.180453300476074219e+01
2.180656433105468750e+01
2.181438255310058594e+01
2.182652664184570312e+01
2.182973289489746094e+01
2.183421325683593750e+01
2.186937713623046875e+01
2.187168884277343750e+01
2.190462303161621094e+01
2.191298675537109375e+01
2.191663742065429688e+01
2.193554306030273438e+01
2.193845176696777344e+01
2.195858383178710938e+01
2.196922111511230469e+01
2.199922561645507812e+01
2.201373481750488281e+01
2.202048110961914062e+01
2.203028869628906250e+01
2.209073066711425781e+01
2.209096336364746094e+01
2.210230827331542969e+01
2.211400032043457031e+01
2.212014579772949219e+01
2.213122367858886719e+01
2.214212799072265625e+01
2.214569091796875000e+01
2.217588806152343750e+01
2.219376754760742188e+01
2.219470787048339844e+01
2.219717216491699219e+01
2.219738388061523438e+01
2.221209335327148438e+01
2.224078369140625000e+01
2.224636268615722656e+01
2.225950622558593750e+01
2.227660942077636719e+01
2.228560829162597656e+01
2.230187988281250000e+01
2.231277084350585938e+01
2.231369590759277344e+01
2.232232284545898438e+01
2.233516120910644531e+01
2.233780479431152344e+01
2.236632347106933594e+01
2.240760040283203125e+01
2.241402053833007812e+01
2.241796493530273438e+01
2.242520141601562500e+01
2.243917846679687500e+01
2.246403694152832031e+01
2.248430252075195312e+01
2.251103973388671875e+01
2.252016448974609375e+01
2.254670143127441406e+01
2.259213829040527344e+01
2.260797119140625000e+01
2.262166213989257812e+01
2.262808990478515625e+01
2.264148712158203125e+01
2.265536689758300781e+01
2.265644454956054688e+01
2.267489242553710938e+01
2.268095779418945312e+01
2.269473838806152344e+01
2.269705200195312500e+01
2.270887565612792969e+01
2.272903823852539062e+01
2.276895713806152344e+01
2.277280044555664062e+01
2.279026412963867188e+01
2.280136299133300781e+01
2.280802726745605469e+01
2.281075668334960938e+01
2.281695747375488281e+01
2.283616256713867188e+01
2.286044883728027344e+01
2.289433670043945312e+01
2.290163612365722656e+01
2.290228843688964844e+01
2.290794563293457031e+01
2.291234779357910156e+01
2.291678619384765625e+01
2.291879653930664062e+01
2.292328834533691406e+01
2.293031692504882812e+01
2.293453407287597656e+01
2.294039344787597656e+01
2.294059753417968750e+01
2.296044540405273438e+01
2.296329498291015625e+01
2.296582794189453125e+01
2.298109436035156250e+01
2.301094818115234375e+01
2.301867675781250000e+01
2.302206420898437500e+01
2.303655624389648438e+01
2.304684829711914062e+01
2.306018447875976562e+01
2.307585525512695312e+01
2.308468818664550781e+01
2.308800125122070312e+01
2.309132385253906250e+01
2.309332084655761719e+01
2.312928771972656250e+01
2.314120674133300781e+01
2.315034675598144531e+01
2.316175460815429688e+01
2.316722488403320312e+01
2.320318984985351562e+01
2.320716667175292969e+01
2.321648216247558594e+01
2.323051452636718750e+01
2.323835945129394531e+01
2.327769279479980469e+01
2.328793716430664062e+01
2.329788589477539062e+01
2.336063385009765625e+01
2.336299133300781250e+01
2.338142776489257812e+01
2.338872146606445312e+01
2.339819526672363281e+01
2.341030502319335938e+01
2.341816139221191406e+01
2.342739486694335938e+01
2.344335937500000000e+01
2.345301628112792969e+01
2.345868492126464844e+01
2.348648643493652344e+01
2.349495506286621094e+01
2.350229072570800781e+01
2.352695846557617188e+01
2.352743911743164062e+01
2.353312492370605469e+01
2.354892539978027344e+01
2.356786727905273438e+01
2.356814384460449219e+01
2.357953453063964844e+01
2.359234809875488281e+01
2.361147880554199219e+01
2.363160705566406250e+01
2.367428970336914062e+01
2.368217658996582031e+01
2.370487976074218750e+01
2.371077919006347656e+01
2.375221633911132812e+01
2.380365371704101562e+01
2.381742858886718750e+01
2.384976768493652344e+01
2.385122871398925781e+01
2.388204383850097656e+01
2.390442657470703125e+01
2.392947006225585938e+01
2.394943428039550781e+01
2.397334098815917969e+01
2.399569702148437500e+01
2.402331924438476562e+01
2.402678489685058594e+01
2.403801727294921875e+01
2.405784988403320312e+01
2.411284065246582031e+01
2.412066268920898438e+01
2.414503288269042969e+01
2.417449760437011719e+01
2.419919204711914062e+01
2.421411323547363281e+01
2.422451400756835938e+01
2.423589897155761719e+01
2.424886322021484375e+01
2.428471946716308594e+01
2.429000663757324219e+01
2.430001068115234375e+01
2.430769157409667969e+01
2.431800270080566406e+01
2.434831619262695312e+01
2.438978195190429688e+01
2.440492439270019531e+01
2.443742370605468750e+01
2.444211769104003906e+01
2.445014953613281250e+01
2.446677589416503906e+01
2.449602890014648438e+01
2.451627159118652344e+01
2.451857566833496094e+01
2.454782104492187500e+01
2.457463073730468750e+01
2.458138275146484375e+01
2.462276840209960938e+01
2.462305450439453125e+01
2.463147163391113281e+01
2.465512084960937500e+01
2.466818237304687500e+01
2.470758819580078125e+01
2.471933746337890625e+01
2.472780799865722656e+01
2.479287338256835938e+01
2.480290031433105469e+01
2.482353210449218750e+01
2.489270401000976562e+01
2.490935516357421875e+01
2.492513465881347656e+01
2.493626594543457031e+01
2.495272064208984375e+01
2.496762084960937500e+01
2.499405479431152344e+01
2.499661445617675781e+01
2.500243568420410156e+01
2.500548171997070312e+01
2.501997184753417969e+01
2.503854179382324219e+01
2.505486679077148438e+01
2.506758499145507812e+01
2.509557533264160156e+01
2.514109420776367188e+01
2.516466712951660156e+01
2.517816734313964844e+01
2.518329811096191406e+01
2.519515800476074219e+01
2.521190834045410156e+01
2.523155593872070312e+01
2.524752998352050781e+01
2.525149917602539062e+01
2.526616668701171875e+01
2.529797172546386719e+01
2.534583473205566406e+01
2.539153099060058594e+01
2.539753913879394531e+01
2.541847610473632812e+01
2.542435455322265625e+01
2.543103027343750000e+01
2.543559074401855469e+01
2.544874382019042969e+01
2.546445274353027344e+01
2.546480369567871094e+01
2.546484947204589844e+01
2.546596145629882812e+01
2.546653366088867188e+01
2.547318649291992188e+01
2.547748565673828125e+01
2.548668479919433594e+01
2.548750114440917969e+01
2.549300956726074219e+01
2.555005645751953125e+01
2.556168174743652344e+01
2.558804130554199219e+01
2.559080314636230469e+01
2.563582420349121094e+01
2.566841125488281250e+01
2.566919517517089844e+01
2.571044158935546875e+01
2.572933769226074219e+01
2.579842758178710938e+01
2.580737495422363281e+01
2.582411956787109375e+01
2.583428001403808594e+01
2.583573150634765625e+01
2.584379577636718750e+01
2.585282707214355469e+01
2.585976028442382812e+01
2.587934494018554688e+01
2.588668632507324219e+01
2.591126060485839844e+01
2.591508293151855469e+01
2.593331909179687500e+01
2.594451713562011719e+01
2.603013801574707031e+01
2.605206298828125000e+01
2.605354309082031250e+01
2.607816696166992188e+01
2.608732795715332031e+01
2.610080528259277344e+01
2.610310745239257812e+01
2.610579681396484375e+01
2.619688224792480469e+01
2.620227622985839844e+01
2.621048164367675781e+01
2.621761703491210938e+01
2.621939086914062500e+01
2.623639106750488281e+01
2.624528503417968750e+01
2.626717567443847656e+01
2.626991462707519531e+01
2.628009223937988281e+01
2.628792762756347656e+01
2.630536270141601562e+01
2.631915855407714844e+01
2.632401466369628906e+01
2.633067321777343750e+01
2.634667968750000000e+01
2.636044502258300781e+01
2.636305999755859375e+01
2.638389015197753906e+01
2.638799285888671875e+01
2.639234924316406250e+01
2.640567970275878906e+01
2.643958282470703125e+01
2.643980979919433594e+01
2.644968986511230469e+01
2.645494079589843750e+01
2.646393966674804688e+01
2.649083328247070312e+01
2.650385284423828125e+01
2.651578712463378906e+01
2.654198646545410156e+01
2.654916000366210938e+01
2.655731773376464844e+01
2.656103897094726562e+01
2.660015487670898438e+01
2.660354232788085938e+01
2.660878372192382812e+01
2.661765289306640625e+01
2.662027359008789062e+01
2.666304397583007812e+01
2.666454696655273438e+01
2.667250061035156250e+01
2.667531204223632812e+01
2.668729400634765625e+01
2.669038963317871094e+01
2.669709014892578125e+01
2.670638465881347656e+01
2.671253395080566406e+01
2.671726799011230469e+01
2.672750854492187500e+01
2.674213218688964844e+01
2.674725341796875000e+01
2.679259490966796875e+01
2.680282783508300781e+01
2.684140586853027344e+01
2.686332321166992188e+01
2.689521408081054688e+01
2.691750717163085938e+01
2.694462013244628906e+01
2.694654083251953125e+01
2.695463371276855469e+01
2.695880889892578125e+01
2.696798896789550781e+01
2.700160408020019531e+01
2.705143547058105469e+01
2.705307960510253906e+01
2.709105300903320312e+01
2.710018539428710938e+01
2.710524559020996094e+01
2.711823272705078125e+01
2.716084671020507812e+01
2.717396736145019531e+01
2.717708778381347656e+01
2.718112564086914062e+01
2.718574714660644531e+01
2.719869804382324219e+01
2.721118736267089844e+01
2.723703193664550781e+01
2.729275131225585938e+01
2.729302406311035156e+01
2.731739616394042969e+01
2.735750198364257812e+01
2.736435890197753906e+01
2.736891555786132812e+01
2.737195014953613281e+01
2.738076019287109375e+01
2.739046859741210938e+01
2.740969085693359375e+01
2.741225242614746094e+01
2.741901016235351562e+01
2.744759368896484375e+01
2.745890045166015625e+01
2.747269439697265625e+01
2.747488975524902344e+01
2.749586296081542969e+01
2.754020309448242188e+01
2.758733558654785156e+01
2.759293365478515625e+01
2.760691070556640625e+01
2.761500930786132812e+01
2.761700439453125000e+01
2.762974929809570312e+01
2.768591880798339844e+01
2.770902252197265625e+01
2.778573608398437500e+01
2.778748893737792969e+01
2.780170059204101562e+01
2.780232429504394531e+01
2.789020538330078125e+01
2.789134979248046875e+01
2.789217948913574219e+01
2.791467475891113281e+01
2.791831588745117188e+01
2.799867820739746094e+01
2.805915641784667969e+01
2.807311630249023438e+01
2.813764190673828125e+01
2.814349365234375000e+01
2.817453002929687500e+01
2.823368263244628906e+01
2.828369712829589844e+01
2.829455757141113281e+01
2.829851722717285156e+01
2.831888771057128906e+01
2.832930946350097656e+01
2.833408927917480469e+01
2.833652877807617188e+01
2.835935974121093750e+01
2.837053298950195312e+01
2.838728332519531250e+01
2.841330337524414062e+01
2.841854476928710938e+01
2.842806625366210938e+01
2.843436241149902344e+01
2.843699073791503906e+01
2.844513511657714844e+01
2.848353004455566406e+01
2.848989486694335938e+01
2.851028251647949219e+01
2.853851890563964844e+01
2.855661201477050781e+01
2.858795166015625000e+01
2.859995651245117188e+01
2.861044883728027344e+01
2.863994598388671875e+01
2.868238449096679688e+01
2.873301506042480469e+01
2.874286842346191406e+01
2.880128097534179688e+01
2.880881881713867188e+01
2.884657287597656250e+01
2.887656021118164062e+01
2.892608070373535156e+01
2.894266891479492188e+01
2.896570396423339844e+01
2.901929473876953125e+01
2.908755111694335938e+01
2.909412193298339844e+01
2.914303970336914062e+01
2.917486381530761719e+01
2.922625923156738281e+01
2.924744796752929688e+01
2.926392173767089844e+01
2.927392959594726562e+01
2.930823326110839844e+01
2.934810829162597656e+01
2.937919807434082031e+01
2.940174484252929688e+01
2.943749427795410156e+01
2.944702720642089844e+01
2.945071601867675781e+01
2.948211097717285156e+01
2.949557685852050781e+01
2.952946662902832031e+01
2.953775215148925781e+01
2.955427932739257812e+01
2.955518913269042969e+01
2.955671310424804688e+01
2.960217285156250000e+01
2.966884803771972656e+01
2.971936988830566406e+01
2.973703384399414062e+01
2.974454307556152344e+01
2.976868629455566406e+01
2.978973960876464844e+01
2.980473709106445312e+01
2.980633544921875000e+01
2.980896568298339844e+01
2.985697746276855469e+01
2.987593078613281250e+01
2.992131233215332031e+01
2.995745658874511719e+01
2.997885131835937500e+01
3.001596260070800781e+01
3.001767158508300781e+01
3.003635597229003906e+01
3.004809570312500000e+01
3.012428474426269531e+01
3.021438598632812500e+01
3.023830413818359375e+01
3.028771400451660156e+01
3.029074668884277344e+01
3.032853317260742188e+01
3.033848381042480469e+01
3.034593963623046875e+01
3.034870147705078125e+01
3.040403175354003906e+01
3.041460418701171875e+01
3.042639732360839844e+01
3.046532249450683594e+01
3.046867942810058594e+01
3.060836982727050781e+01
3.061508750915527344e+01
3.063745880126953125e+01
3.070225715637207031e+01
3.071523284912109375e+01
3.082067871093750000e+01
3.084163475036621094e+01
3.085513114929199219e+01
3.086165428161621094e+01
3.089086341857910156e+01
3.089148902893066406e+01
3.089462089538574219e+01
3.090972328186035156e+01
3.091364288330078125e+01
3.091429710388183594e+01
3.099781036376953125e+01
3.101564407348632812e+01
3.104473686218261719e+01
3.106968879699707031e+01
3.110160255432128906e+01
3.111218833923339844e+01
3.113305473327636719e+01
3.113438034057617188e+01
3.114700698852539062e+01
3.115436935424804688e+01
3.118299293518066406e+01
3.118800544738769531e+01
3.118829345703125000e+01
3.120056343078613281e+01
3.121092605590820312e+01
3.126587867736816406e+01
3.129510688781738281e+01
3.129985046386718750e+01
3.130241203308105469e+01
3.131049919128417969e+01
3.131992340087890625e+01
3.132479095458984375e+01
3.133056640625000000e+01
3.136038589477539062e+01
3.139482688903808594e+01
3.139952087402343750e+01
3.143979454040527344e+01
3.146319007873535156e+01
3.147543907165527344e+01
3.148519134521484375e+01
3.154837226867675781e+01
3.154967498779296875e+01
3.155172920227050781e+01
3.160298919677734375e+01
3.162439727783203125e+01
3.171802520751953125e+01
3.176508903503417969e+01
3.178084182739257812e+01
3.184231376647949219e+01
3.184245872497558594e+01
3.191925430297851562e+01
3.193920898437500000e+01
3.196005058288574219e+01
3.199388694763183594e+01
3.206266784667968750e+01
3.207969284057617188e+01
3.211408233642578125e+01
3.211606979370117188e+01
3.214090347290039062e+01
3.220127487182617188e+01
3.220700454711914062e+01
3.225484848022460938e+01
3.229679870605468750e+01
3.245682907104492188e+01
3.253921508789062500e+01
3.254100799560546875e+01
3.255036163330078125e+01
3.262327575683593750e+01
3.265357589721679688e+01
3.267577362060546875e+01
3.267621994018554688e+01
3.267716598510742188e+01
3.268173217773437500e+01
3.268529891967773438e+01
3.268586730957031250e+01
3.273857879638671875e+01
3.274160766601562500e+01
3.274250411987304688e+01
3.276378631591796875e+01
3.283829498291015625e+01
3.284080505371093750e+01
3.286671447753906250e+01
3.288559722900390625e+01
3.290726852416992188e+01
3.294346237182617188e+01
3.300351333618164062e+01
3.306643676757812500e+01
3.308878326416015625e+01
3.310549163818359375e+01
3.312563323974609375e+01
3.313207626342773438e+01
3.321110153198242188e+01
3.329146575927734375e+01
3.332495117187500000e+01
3.333542633056640625e+01
3.334892272949218750e+01
3.335308837890625000e+01
3.338034057617187500e+01
3.340073394775390625e+01
3.348766708374023438e+01
3.348946380615234375e+01
3.351055145263671875e+01
3.351885223388671875e+01
3.352927017211914062e+01
3.355481719970703125e+01
3.361065292358398438e+01
3.363565063476562500e+01
3.364002990722656250e+01
3.365185165405273438e+01
3.370054244995117188e+01
3.370732116699218750e+01
3.372781372070312500e+01
3.372842025756835938e+01
3.374143218994140625e+01
3.375088500976562500e+01
3.376039505004882812e+01
3.393173980712890625e+01
3.393465042114257812e+01
3.394599151611328125e+01
3.396702194213867188e+01
3.398486328125000000e+01
3.402690124511718750e+01
3.405367660522460938e+01
3.405638122558593750e+01
3.408751296997070312e+01
3.410853576660156250e+01
3.411071777343750000e+01
3.412059020996093750e+01
3.414863204956054688e+01
3.416180801391601562e+01
3.419013595581054688e+01
3.419210052490234375e+01
3.425764083862304688e+01
3.430551528930664062e+01
3.432020950317382812e+01
3.434579467773437500e+01
3.435695266723632812e+01
3.435771179199218750e+01
3.439391326904296875e+01
3.439976882934570312e+01
3.444444274902343750e+01
3.445041275024414062e+01
3.449518966674804688e+01
3.457631683349609375e+01
3.457854843139648438e+01
3.458993911743164062e+01
3.461411666870117188e+01
3.462659835815429688e+01
3.462948989868164062e+01
3.468179321289062500e+01
3.468344879150390625e+01
3.474212646484375000e+01
3.477388381958007812e+01
3.482433319091796875e+01
3.482991409301757812e+01
3.488126373291015625e+01
3.491132354736328125e+01
3.491940307617187500e+01
3.493368530273437500e+01
3.500084304809570312e+01
3.504101181030273438e+01
3.509373855590820312e+01
3.521107482910156250e+01
3.521300125122070312e+01
3.524720764160156250e+01
3.524838638305664062e+01
3.526129913330078125e+01
3.527954101562500000e+01
3.534718704223632812e+01
3.535699081420898438e+01
3.537369918823242188e+01
3.538174057006835938e+01
3.539529418945312500e+01
3.546789932250976562e+01
3.562343597412109375e+01
3.567673110961914062e+01
3.571141433715820312e+01
3.571860885620117188e+01
3.573302078247070312e+01
3.574666595458984375e+01
3.582048416137695312e+01
3.582584381103515625e+01
3.589839935302734375e+01
3.592467117309570312e+01
3.593340301513671875e+01
3.593730163574218750e+01
3.597610855102539062e+01
3.599758529663085938e+01
3.599853897094726562e+01
3.602951049804687500e+01
3.610776901245117188e+01
3.612911224365234375e+01
3.613425445556640625e+01
3.613947296142578125e+01
3.617662811279296875e+01
3.621640396118164062e+01
3.624412155151367188e+01
3.625598144531250000e+01
3.625718307495117188e+01
3.626340103149414062e+01
3.630644607543945312e+01
3.632976913452148438e+01
3.637146377563476562e+01
3.640510559082031250e+01
3.643949890136718750e+01
3.658428955078125000e+01
3.660926437377929688e+01
3.664658737182617188e+01
3.665172195434570312e+01
3.668238830566406250e+01
3.676009368896484375e+01
3.678325653076171875e+01
3.681605148315429688e+01
3.683449554443359375e+01
3.686660766601562500e+01
3.688152694702148438e+01
3.688956451416015625e+01
3.695255279541015625e+01
3.708845520019531250e+01
3.710406494140625000e+01
3.716761016845703125e+01
3.717667007446289062e+01
3.723088836669921875e+01
3.723091125488281250e+01
3.725978469848632812e+01
3.728655242919921875e+01
3.735343551635742188e+01
3.736876296997070312e+01
3.739804458618164062e+01
3.747321319580078125e+01
3.752402877807617188e+01
3.754406738281250000e+01
3.761428451538085938e+01
3.763090133666992188e+01
3.763797760009765625e+01
3.765806961059570312e+01
3.766682434082031250e+01
3.767145156860351562e+01
3.770529937744140625e+01
3.770883560180664062e+01
3.779138183593750000e+01
3.781152343750000000e+01
3.783152770996093750e+01
3.786260223388671875e+01
3.787265396118164062e+01
3.788418197631835938e+01
3.790140151977539062e+01
3.793927764892578125e+01
3.797283172607421875e+01
3.797406387329101562e+01
3.800819778442382812e+01
3.803776550292968750e+01
3.803911590576171875e+01
3.805262756347656250e+01
3.818110275268554688e+01
3.833248901367187500e+01
3.835761642456054688e+01
3.839522552490234375e+01
3.853545379638671875e+01
3.853971099853515625e+01
3.855420684814453125e+01
3.856824874877929688e+01
3.856859970092773438e+01
3.860703277587890625e+01
3.863577270507812500e+01
3.867771148681640625e+01
3.872201919555664062e+01
3.872351074218750000e+01
3.876576232910156250e+01
3.879513168334960938e+01
3.880488586425781250e+01
3.887497329711914062e+01
3.898759078979492188e+01
3.914104461669921875e+01
3.915129852294921875e+01
3.917117691040039062e+01
3.919566345214843750e+01
3.927382659912109375e+01
3.928431701660156250e+01
3.932559204101562500e+01
3.935031890869140625e+01
3.939992141723632812e+01
3.946338653564453125e+01
3.948110961914062500e+01
3.948651504516601562e+01
3.961080932617187500e+01
3.972097015380859375e+01
3.972819900512695312e+01
3.974802780151367188e+01
3.979239654541015625e+01
3.980004501342773438e+01
3.980952072143554688e+01
3.988577270507812500e+01
3.995816040039062500e+01
3.999026107788085938e+01
4.000386428833007812e+01
4.000827407836914062e+01
4.002095794677734375e+01
4.010137176513671875e+01
4.011579513549804688e+01
4.013967514038085938e+01
4.019619369506835938e+01
4.027304840087890625e+01
4.033773803710937500e+01
4.036028671264648438e+01
4.036639404296875000e+01
4.047216033935546875e+01
4.051952362060546875e+01
4.054028701782226562e+01
4.055099868774414062e+01
4.055538558959960938e+01
4.055705642700195312e+01
4.057595443725585938e+01
4.061019134521484375e+01
4.074187850952148438e+01
4.075146865844726562e+01
4.075877380371093750e+01
4.076085662841796875e+01
4.077380752563476562e+01
4.083549880981445312e+01
4.092726516723632812e+01
4.098893737792968750e+01
4.104734802246093750e+01
4.105900192260742188e+01
4.108722305297851562e+01
4.109473800659179688e+01
4.118006896972656250e+01
4.125545501708984375e+01
4.132095336914062500e+01
4.132408142089843750e+01
4.133040237426757812e+01
4.134072113037109375e+01
4.135427856445312500e+01
4.135839843750000000e+01
4.143793106079101562e+01
4.145632553100585938e+01
4.145864105224609375e+01
4.146258926391601562e+01
4.147059631347656250e+01
4.156048965454101562e+01
4.158391189575195312e+01
4.160503768920898438e+01
4.160573196411132812e+01
4.175725173950195312e+01
4.181407165527343750e+01
4.193925857543945312e+01
4.202705383300781250e+01
4.215254211425781250e+01
4.217126464843750000e+01
4.219097518920898438e+01
4.222966003417968750e+01
4.227596664428710938e+01
4.230213165283203125e+01
4.241743469238281250e+01
4.244274139404296875e+01
4.247875976562500000e+01
4.248262786865234375e+01
4.251116943359375000e+01
4.251150131225585938e+01
4.251179504394531250e+01
4.257199859619140625e+01
4.269799423217773438e+01
4.272147750854492188e+01
4.274044036865234375e+01
4.274305343627929688e+01
4.274569320678710938e+01
4.274689865112304688e+01
4.275160980224609375e+01
4.279432678222656250e+01
4.282275772094726562e+01
4.284914016723632812e+01
4.291625213623046875e+01
4.294039154052734375e+01
4.295829391479492188e+01
4.296725463867187500e+01
4.296904373168945312e+01
4.299716567993164062e+01
4.302621078491210938e+01
4.305453109741210938e+01
4.308034515380859375e+01
4.317514038085937500e+01
4.322953414916992188e+01
4.323241806030273438e+01
4.324844741821289062e+01
4.326421737670898438e+01
4.329541015625000000e+01
4.332106781005859375e+01
4.337047195434570312e+01
4.342132186889648438e+01
4.342617034912109375e+01
4.343299102783203125e+01
4.345178222656250000e+01
4.347885894775390625e+01
4.351055908203125000e+01
4.356383895874023438e+01
4.357922363281250000e+01
4.359604263305664062e+01
4.361856460571289062e+01
4.366270446777343750e+01
4.370665740966796875e+01
4.371354293823242188e+01
4.373376083374023438e+01
4.374167251586914062e+01
4.375189590454101562e+01
4.379514694213867188e+01
4.390053558349609375e+01
4.392638778686523438e+01
4.395286560058593750e+01
4.402628707885742188e+01
4.404246520996093750e+01
4.416495895385742188e+01
4.427939605712890625e+01
4.433911895751953125e+01
4.441081619262695312e+01
4.447563171386718750e+01
4.448113250732421875e+01
4.452217483520507812e+01
4.454481887817382812e+01
4.456053161621093750e+01
4.457676696777343750e+01
4.464682769775390625e+01
4.473195266723632812e+01
4.473773574829101562e+01
4.475600814819335938e+01
4.476519393920898438e+01
4.484202194213867188e+01
4.485947418212890625e+01
4.486963653564453125e+01
4.488143920898437500e+01
4.493315124511718750e+01
4.513580322265625000e+01
4.515867614746093750e+01
4.521408462524414062e+01
4.533245468139648438e+01
4.536094284057617188e+01
4.542325592041015625e+01
4.553513717651367188e+01
4.560081863403320312e+01
4.569905471801757812e+01
4.573065185546875000e+01
4.574138641357421875e+01
4.574713134765625000e+01
4.577681732177734375e+01
4.579458618164062500e+01
4.589746856689453125e+01
4.607619094848632812e+01
4.608592987060546875e+01
4.610326004028320312e+01
4.611381149291992188e+01
4.628245925903320312e+01
4.635039138793945312e+01
4.637075424194335938e+01
4.678356933593750000e+01
4.678782653808593750e+01
4.684363555908203125e+01
4.684475326538085938e+01
4.691475677490234375e+01
4.691574859619140625e+01
4.692844390869140625e+01
4.694236373901367188e+01
4.696606445312500000e+01
4.702467727661132812e+01
4.720215225219726562e+01
4.721169281005859375e+01
4.721512985229492188e+01
4.723567962646484375e+01
4.727220153808593750e+01
4.734684753417968750e+01
4.735155487060546875e+01
4.735741043090820312e+01
4.737388610839843750e+01
4.740577697753906250e+01
4.743181991577148438e+01
4.744159317016601562e+01
4.748767471313476562e+01
4.752031707763671875e+01
4.754324722290039062e+01
4.767353820800781250e+01
4.768590927124023438e+01
4.774952697753906250e+01
4.776275253295898438e+01
4.777000427246093750e+01
4.778165054321289062e+01
4.781929779052734375e+01
4.782192611694335938e+01
4.782796478271484375e+01
4.784036254882812500e+01
4.790507888793945312e+01
4.791096115112304688e+01
4.798490524291992188e+01
4.803409194946289062e+01
4.805346298217773438e+01
4.807144927978515625e+01
4.813691711425781250e+01
4.825746917724609375e+01
4.826224899291992188e+01
4.829069900512695312e+01
4.830295181274414062e+01
4.830607986450195312e+01
4.833176803588867188e+01
4.833658599853515625e+01
4.838911437988281250e+01
4.842208862304687500e+01
4.851152038574218750e+01
4.862959671020507812e+01
4.864488220214843750e+01
4.872292327880859375e+01
4.874446105957031250e+01
4.880364608764648438e+01
4.882625961303710938e+01
4.885384750366210938e+01
4.886376190185546875e+01
4.900511932373046875e+01
4.903934860229492188e+01
4.904245376586914062e+01
4.911085128784179688e+01
4.915388488769531250e+01
4.923660659790039062e+01
4.939961242675781250e+01
4.940063095092773438e+01
4.943878936767578125e+01
4.944845199584960938e+01
4.951660537719726562e+01
4.955747222900390625e+01
4.956283950805664062e+01
4.962279129028320312e+01
4.962858963012695312e+01
4.962881851196289062e+01
4.966104888916015625e+01
4.977245330810546875e+01
4.999482727050781250e+01
5.001439285278320312e+01
5.028517913818359375e+01
5.031195068359375000e+01
5.034227752685546875e+01
5.038400268554687500e+01
5.041386413574218750e+01
5.046155166625976562e+01
5.050984954833984375e+01
5.051496887207031250e+01
5.053711700439453125e+01
5.054777908325195312e+01
5.058227539062500000e+01
5.062326049804687500e+01
5.066716384887695312e+01
5.082869338989257812e+01
5.088101196289062500e+01
5.094183731079101562e+01
5.094499969482421875e+01
5.100282669067382812e+01
5.107898712158203125e+01
5.114411163330078125e+01
5.125899887084960938e+01
5.129180145263671875e+01
5.130591201782226562e+01
5.149067306518554688e+01
5.155479812622070312e+01
5.167232131958007812e+01
5.176573944091796875e+01
5.178286361694335938e+01
5.192021560668945312e+01
5.198133468627929688e+01
5.200174331665039062e+01
5.204042053222656250e+01
5.205495452880859375e+01
5.216399002075195312e+01
5.218418121337890625e+01
5.223890686035156250e+01
5.224359893798828125e+01
5.239791107177734375e+01
5.242259979248046875e+01
5.246055603027343750e+01
5.249636840820312500e+01
5.254504013061523438e+01
5.255455398559570312e+01
5.259997940063476562e+01
5.262070083618164062e+01
5.272534561157226562e+01
5.275186157226562500e+01
5.275456619262695312e+01
5.284151840209960938e+01
5.285089874267578125e+01
5.291107559204101562e+01
5.291794967651367188e+01
5.298882675170898438e+01
5.304299163818359375e+01
5.317216491699218750e+01
5.320919799804687500e+01
5.329428863525390625e+01
5.330563354492187500e+01
5.331766510009765625e+01
5.335004806518554688e+01
5.335400009155273438e+01
5.344985961914062500e+01
5.364402389526367188e+01
5.367925643920898438e+01
5.380627822875976562e+01
5.391770935058593750e+01
5.395221710205078125e+01
5.397520446777343750e+01
5.399961471557617188e+01
5.401371383666992188e+01
5.403050613403320312e+01
5.406044006347656250e+01
5.415011596679687500e+01
5.416645812988281250e+01
5.436059188842773438e+01
5.447541809082031250e+01
5.457922744750976562e+01
5.466629409790039062e+01
5.468656539916992188e+01
5.470878601074218750e+01
5.473368453979492188e+01
5.475189590454101562e+01
5.478949737548828125e+01
5.491851425170898438e+01
5.493914794921875000e+01
5.500489425659179688e+01
5.501814651489257812e+01
5.512525939941406250e+01
5.513986206054687500e+01
5.516261672973632812e+01
5.516949462890625000e+01
5.517096710205078125e+01
5.520252990722656250e+01
5.521053314208984375e+01
5.531710052490234375e+01
5.543234252929687500e+01
5.549894332885742188e+01
5.558788299560546875e+01
5.559771728515625000e+01
5.565973281860351562e+01
5.575348663330078125e+01
5.582325363159179688e+01
5.588619995117187500e+01
5.591497421264648438e+01
5.591924285888671875e+01
5.595083618164062500e+01
5.600728607177734375e+01
5.603915405273437500e+01
5.628422927856445312e+01
5.635453033447265625e+01
5.641331863403320312e+01
5.652492523193359375e+01
5.660554122924804688e+01
5.663368988037109375e+01
5.670432281494140625e+01
5.671055603027343750e+01
5.677214813232421875e+01
5.681098175048828125e+01
5.693445205688476562e+01
5.698277664184570312e+01
5.704203033447265625e+01
5.707855987548828125e+01
5.712802124023437500e+01
5.716599273681640625e+01
5.718240737915039062e+01
5.741465377807617188e+01
5.762416076660156250e+01
5.775471496582031250e+01
5.775521469116210938e+01
5.777241516113281250e+01
5.786508560180664062e+01
5.796139144897460938e+01
5.799461746215820312e+01
5.799879455566406250e+01
5.806848907470703125e+01
5.811539840698242188e+01
5.817956924438476562e+01
5.819321441650390625e+01
5.830058670043945312e+01
5.832614135742187500e+01
5.856214523315429688e+01
5.857671737670898438e+01
5.872029876708984375e+01
5.887108612060546875e+01
5.907962036132812500e+01
5.910546493530273438e+01
5.921983718872070312e+01
5.930297470092773438e+01
5.943098449707031250e+01
5.944292068481445312e+01
5.948750305175781250e+01
5.950748062133789062e+01
5.970597076416015625e+01
5.976064300537109375e+01
5.983261108398437500e+01
5.983950042724609375e+01
5.995941543579101562e+01
5.998266601562500000e+01
6.002838134765625000e+01
6.023865127563476562e+01
6.025488281250000000e+01
6.027057266235351562e+01
6.031150817871093750e+01
6.036233139038085938e+01
6.043224334716796875e+01
6.046974945068359375e+01
6.067334365844726562e+01
6.085858535766601562e+01
6.086109542846679688e+01
6.100130081176757812e+01
6.101381301879882812e+01
6.106050491333007812e+01
6.117090606689453125e+01
6.124259948730468750e+01
6.127029800415039062e+01
6.132817840576171875e+01
6.137693023681640625e+01
6.140652465820312500e+01
6.144015121459960938e+01
6.144206619262695312e+01
6.153475952148437500e+01
6.159111404418945312e+01
6.160241317749023438e+01
6.163766479492187500e+01
6.164260482788085938e+01
6.164926528930664062e+01
6.167826461791992188e+01
6.179880142211914062e+01
6.180315017700195312e+01
6.180701065063476562e+01
6.185113525390625000e+01
6.186871337890625000e+01
6.187143707275390625e+01
6.189839935302734375e+01
6.193550109863281250e+01
6.194556045532226562e+01
6.196261978149414062e+01
6.201978683471679688e+01
6.202372741699218750e+01
6.209033584594726562e+01
6.237165069580078125e+01
6.243319702148437500e+01
6.261143493652343750e+01
6.269407653808593750e+01
6.271142578125000000e+01
6.272867584228515625e+01
6.274273300170898438e+01
6.274579620361328125e+01
6.283147430419921875e+01
6.284756851196289062e+01
6.296057891845703125e+01
6.314968872070312500e+01
6.318736648559570312e+01
6.333163452148437500e+01
6.357665252685546875e+01
6.360088729858398438e+01
6.368967056274414062e+01
6.372897338867187500e+01
6.379549407958984375e+01
6.413597869873046875e+01
6.414370727539062500e+01
6.417050170898437500e+01
6.418903350830078125e+01
6.429611968994140625e+01
6.434925079345703125e+01
6.436625671386718750e+01
6.440292358398437500e+01
6.451271820068359375e+01
6.453879547119140625e+01
6.454799652099609375e+01
6.456377410888671875e+01
6.504092407226562500e+01
6.521765899658203125e+01
6.524668884277343750e+01
6.531316375732421875e+01
6.533629608154296875e+01
6.536451721191406250e+01
6.540373992919921875e+01
6.548468017578125000e+01
6.556511688232421875e+01
6.568568420410156250e+01
6.582293701171875000e+01
6.586822509765625000e+01
6.588688659667968750e+01
6.589604187011718750e+01
6.600443267822265625e+01
6.600727844238281250e+01
6.602793121337890625e+01
6.613877105712890625e+01
6.663522338867187500e+01
6.671888732910156250e+01
6.675637817382812500e+01
6.683026885986328125e+01
6.689992523193359375e+01
6.702682495117187500e+01
6.705363464355468750e+01
6.714926910400390625e+01
6.724148559570312500e+01
6.731296539306640625e+01
6.749587249755859375e+01
6.757024383544921875e+01
6.758367919921875000e+01
6.771375274658203125e+01
6.771779632568359375e+01
6.777252960205078125e+01
6.777532196044921875e+01
6.778670501708984375e+01
6.782346343994140625e+01
6.803985595703125000e+01
6.808647918701171875e+01
6.811284637451171875e+01
6.820660400390625000e+01
6.820710754394531250e+01
6.820952606201171875e+01
6.838218688964843750e+01
6.838741302490234375e+01
6.841529083251953125e+01
6.852069091796875000e+01
6.872520446777343750e+01
6.892259979248046875e+01
6.896910095214843750e+01
6.906129455566406250e+01
6.939411926269531250e+01
6.943880462646484375e+01
6.974135589599609375e+01
6.977058410644531250e+01
6.983701324462890625e+01
6.989918518066406250e+01
6.991899871826171875e+01
7.017127227783203125e+01
7.038605499267578125e+01
7.046231842041015625e+01
7.067620086669921875e+01
7.078147125244140625e+01
7.092717742919921875e+01
7.099743652343750000e+01
7.104261016845703125e+01
7.105253601074218750e+01
7.109736633300781250e+01
7.112522888183593750e+01
7.118052673339843750e+01
7.133247375488281250e+01
7.158864593505859375e+01
7.176271057128906250e+01
7.196757507324218750e+01
7.200318145751953125e+01
7.202968597412109375e+01
7.243206787109375000e+01
7.248594665527343750e+01
7.259657287597656250e+01
7.265343475341796875e+01
7.267833709716796875e+01
7.269067382812500000e+01
7.280020904541015625e+01
7.294224548339843750e+01
7.299407958984375000e+01
7.299948883056640625e+01
7.304117584228515625e+01
7.304249572753906250e+01
7.308897399902343750e+01
7.326978302001953125e+01
7.330871582031250000e+01
7.333957672119140625e+01
7.351717376708984375e+01
7.352495574951171875e+01
7.357244873046875000e+01
7.364418029785156250e+01
7.379554748535156250e+01
7.386533355712890625e+01
7.391157531738281250e+01
7.397528839111328125e+01
7.433342742919921875e+01
7.433566284179687500e+01
7.436206817626953125e+01
7.451554107666015625e+01
7.452488708496093750e+01
7.464564514160156250e+01
7.475212860107421875e+01
7.477888488769531250e+01
7.482418060302734375e+01
7.484171295166015625e+01
7.489288330078125000e+01
7.490263366699218750e+01
7.500519561767578125e+01
7.506847381591796875e+01
7.512024688720703125e+01
7.517779541015625000e+01
7.530496215820312500e+01
7.596979522705078125e+01
7.612505340576171875e+01
7.613703155517578125e+01
7.614400482177734375e+01
7.628814697265625000e+01
7.628871154785156250e+01
7.656790161132812500e+01
7.667747497558593750e+01
7.700099182128906250e+01
7.703409576416015625e+01
7.737883758544921875e+01
7.742251586914062500e+01
7.746202087402343750e+01
7.750429534912109375e+01
7.757324981689453125e+01
7.768264770507812500e+01
7.768819427490234375e+01
7.774918365478515625e+01
7.779309844970703125e+01
7.782147216796875000e+01
7.790087890625000000e+01
7.813238525390625000e+01
7.813459014892578125e+01
7.828833770751953125e+01
7.848657226562500000e+01
7.877560424804687500e+01
7.881146240234375000e+01
7.886567687988281250e+01
7.896465301513671875e+01
7.898545074462890625e+01
7.914490509033203125e+01
7.916023254394531250e+01
7.955033874511718750e+01
7.975067901611328125e+01
8.012158966064453125e+01
8.019316864013671875e+01
8.022010040283203125e+01
8.028725433349609375e+01
8.029405975341796875e+01
8.063856506347656250e+01
8.068792724609375000e+01
8.080653381347656250e+01
8.092288970947265625e+01
8.113930511474609375e+01
8.122274017333984375e+01
8.124511718750000000e+01
8.133058166503906250e+01
8.143056488037109375e+01
8.157285308837890625e+01
8.162323760986328125e+01
8.173427581787109375e+01
8.174448394775390625e+01
8.181085968017578125e+01
8.189910125732421875e+01
8.193176269531250000e+01
8.193644714355468750e+01
8.211953735351562500e+01
8.215206909179687500e+01
8.218055725097656250e+01
8.220156860351562500e+01
8.262273406982421875e+01
8.263414764404296875e+01
8.264833068847656250e+01
8.273843383789062500e+01
8.282461547851562500e+01
8.286988830566406250e+01
8.306903076171875000e+01
8.311828613281250000e+01
8.313353729248046875e+01
8.317169952392578125e+01
8.319954681396484375e+01
8.327845001220703125e+01
8.337854003906250000e+01
8.340538787841796875e+01
8.348419952392578125e+01
8.355942535400390625e+01
8.363580322265625000e+01
8.369048309326171875e+01
8.371057128906250000e+01
8.375355529785156250e+01
8.379118347167968750e+01
8.396569824218750000e+01
8.409226989746093750e+01
8.413235473632812500e+01
8.421640014648437500e+01
8.433200836181640625e+01
8.434826660156250000e+01
8.446746063232421875e+01
8.455030059814453125e+01
8.503574371337890625e+01
8.511560058593750000e+01
8.544770812988281250e+01
8.568748474121093750e+01
8.570570373535156250e+01
8.571243286132812500e+01
8.572427368164062500e+01
8.577664184570312500e+01
8.605896759033203125e+01
8.610864257812500000e+01
8.619604492187500000e+01
8.623094940185546875e+01
8.647703552246093750e+01
8.666864013671875000e+01
8.671750640869140625e+01
8.681609344482421875e+01
8.708130645751953125e+01
8.716229248046875000e+01
8.721866607666015625e+01
8.743962860107421875e+01
8.744786834716796875e+01
8.754606628417968750e+01
8.764978790283203125e+01
8.797010803222656250e+01
8.797574615478515625e+01
8.800669860839843750e+01
8.823118591308593750e+01
8.834787750244140625e+01
8.844394683837890625e+01
8.866241455078125000e+01
8.952339935302734375e+01
8.967193603515625000e+01
8.984277343750000000e+01
8.985867309570312500e+01
9.008582305908203125e+01
9.026061248779296875e+01
9.034004974365234375e+01
9.043689727783203125e+01
9.064981842041015625e+01
9.093980407714843750e+01
9.132701873779296875e+01
9.137092590332031250e+01
9.147949981689453125e+01
9.154592132568359375e+01
9.167060089111328125e+01
9.173686218261718750e+01
9.184663391113281250e+01
9.205843353271484375e+01
9.248773956298828125e+01
9.255729675292968750e+01
9.265157318115234375e+01
9.279321289062500000e+01
9.289916992187500000e+01
9.291560363769531250e+01
9.298300933837890625e+01
9.308802032470703125e+01
9.313844299316406250e+01
9.322749328613281250e+01
9.331510925292968750e+01
9.364982604980468750e+01
9.378983306884765625e+01
9.381545257568359375e+01
9.397615051269531250e+01
9.404683685302734375e+01
9.405937194824218750e+01
9.425284576416015625e+01
9.509944915771484375e+01
9.562558746337890625e+01
9.575854492187500000e+01
9.590599822998046875e+01
9.615744781494140625e+01
9.623666381835937500e+01
9.646746826171875000e+01
9.647199249267578125e+01
9.690209197998046875e+01
9.722566986083984375e+01
9.731200408935546875e+01
9.760036468505859375e+01
9.765486145019531250e+01
9.813684844970703125e+01
9.825666046142578125e+01
9.851113128662109375e+01
9.883271026611328125e+01
9.899134826660156250e+01
9.936305236816406250e+01
9.942758941650390625e+01
9.949058532714843750e+01
9.970831298828125000e+01
9.977746582031250000e+01
9.998500061035156250e+01
1.001431808471679688e+02
1.004956893920898438e+02
1.005927886962890625e+02
1.006874237060546875e+02
1.007235488891601562e+02
1.007859497070312500e+02
1.008768081665039062e+02
1.009745788574218750e+02
1.011562118530273438e+02
1.013524322509765625e+02
1.013725967407226562e+02
1.016477279663085938e+02
1.018787002563476562e+02
1.022796249389648438e+02
1.024883956909179688e+02
1.026432189941406250e+02
1.029685058593750000e+02
1.030181121826171875e+02
1.031666488647460938e+02
1.035120391845703125e+02
1.035828247070312500e+02
1.037930984497070312e+02
1.040920639038085938e+02
1.047112579345703125e+02
1.048884658813476562e+02
1.049711151123046875e+02
1.057729263305664062e+02
1.058658065795898438e+02
1.059041213989257812e+02
1.060991439819335938e+02
1.061112213134765625e+02
1.070146331787109375e+02
1.073510437011718750e+02
1.073763046264648438e+02
1.080807647705078125e+02
1.081581115722656250e+02
1.085425567626953125e+02
1.087746276855468750e+02
1.090907974243164062e+02
1.091806259155273438e+02
1.092223663330078125e+02
1.092828292846679688e+02
1.095898132324218750e+02
1.096847000122070312e+02
1.099839935302734375e+02
1.100281295776367188e+02
1.105501022338867188e+02
1.113033981323242188e+02
1.113083724975585938e+02
1.115140991210937500e+02
1.115523147583007812e+02
1.116816711425781250e+02
1.120763854980468750e+02
1.127566680908203125e+02
1.127581481933593750e+02
1.132222290039062500e+02
1.132648773193359375e+02
1.135537338256835938e+02
1.136428298950195312e+02
1.138975601196289062e+02
1.149456100463867188e+02
1.153953094482421875e+02
1.155747222900390625e+02
1.158969421386718750e+02
1.161574707031250000e+02
1.162759857177734375e+02
1.169442367553710938e+02
1.170055770874023438e+02
1.170145339965820312e+02
1.172319564819335938e+02
1.178363494873046875e+02
1.182064743041992188e+02
1.185039215087890625e+02
1.186582565307617188e+02
1.191294860839843750e+02
1.192371826171875000e+02
1.192858657836914062e+02
1.193170700073242188e+02
1.193690185546875000e+02
1.193886489868164062e+02
1.197998886108398438e+02
1.198140487670898438e+02
1.200720367431640625e+02
1.205612640380859375e+02
1.210451431274414062e+02
1.211042022705078125e+02
1.211083068847656250e+02
1.219179000854492188e+02
1.219293594360351562e+02
1.219331512451171875e+02
1.219532089233398438e+02
1.220239639282226562e+02
1.220301361083984375e+02
1.221459121704101562e+02
1.227315750122070312e+02
1.240309371948242188e+02
1.242086563110351562e+02
1.243104324340820312e+02
1.244033126831054688e+02
1.247516021728515625e+02
1.248180007934570312e+02
1.257448806762695312e+02
1.264695129394531250e+02
1.267058563232421875e+02
1.282394561767578125e+02
1.283243255615234375e+02
1.283322448730468750e+02
1.284299621582031250e+02
1.288662719726562500e+02
1.289464721679687500e+02
1.291572570800781250e+02
1.300283508300781250e+02
1.300888061523437500e+02
1.301521148681640625e+02
1.302171173095703125e+02
1.307931976318359375e+02
1.308798675537109375e+02
1.316915588378906250e+02
1.319343719482421875e+02
1.321955566406250000e+02
1.322450866699218750e+02
1.326656646728515625e+02
1.327285919189453125e+02
1.328208312988281250e+02
1.329501953125000000e+02
1.341096343994140625e+02
1.343125152587890625e+02
1.345473175048828125e+02
1.349414062500000000e+02
1.354458160400390625e+02
1.360671234130859375e+02
1.367625732421875000e+02
1.396741485595703125e+02
1.397174377441406250e+02
1.397747497558593750e+02
1.399784088134765625e+02
1.399953002929687500e+02
1.400423278808593750e+02
1.400953826904296875e+02
1.401968536376953125e+02
1.407001495361328125e+02
1.407053070068359375e+02
1.409627990722656250e+02
1.417167053222656250e+02
1.423434448242187500e+02
1.432276458740234375e+02
1.433077087402343750e+02
1.436013946533203125e+02
1.440318450927734375e+02
1.448909759521484375e+02
1.451996002197265625e+02
1.453457946777343750e+02
1.454844970703125000e+02
1.459438323974609375e+02
1.471077728271484375e+02
1.471753540039062500e+02
1.472597503662109375e+02
1.491945800781250000e+02
1.492016601562500000e+02
1.495199279785156250e+02
1.495932617187500000e+02
1.506377258300781250e+02
1.507216491699218750e+02
1.511024475097656250e+02
1.513530120849609375e+02
1.520961761474609375e+02
1.523962249755859375e+02
1.528355712890625000e+02
1.533847656250000000e+02
1.539088592529296875e+02
1.543364410400390625e+02
1.544061279296875000e+02
1.547346954345703125e+02
1.548051147460937500e+02
1.555553436279296875e+02
1.557215118408203125e+02
1.561710357666015625e+02
1.567999114990234375e+02
1.571792602539062500e+02
1.581686859130859375e+02
1.596078033447265625e+02
1.597615356445312500e+02
1.598805694580078125e+02
1.599265136718750000e+02
1.602062530517578125e+02
1.605632476806640625e+02
1.606464233398437500e+02
1.609219360351562500e+02
1.611293945312500000e+02
1.618864440917968750e+02
1.619469909667968750e+02
1.625793762207031250e+02
1.637380981445312500e+02
1.652706604003906250e+02
1.657220611572265625e+02
1.665925598144531250e+02
1.667660980224609375e+02
1.667943878173828125e+02
1.672027130126953125e+02
1.677178192138671875e+02
1.679092712402343750e+02
1.680136871337890625e+02
1.685534667968750000e+02
1.699156799316406250e+02
1.706235198974609375e+02
1.706458129882812500e+02
1.713075256347656250e+02
1.713646392822265625e+02
1.716953735351562500e+02
1.717969512939453125e+02
1.718004302978515625e+02
1.719478912353515625e+02
1.726366271972656250e+02
1.732425231933593750e+02
1.734498291015625000e+02
1.741215515136718750e+02
1.749668121337890625e+02
1.765174255371093750e+02
1.775728912353515625e+02
1.780546112060546875e+02
1.789421081542968750e+02
1.789465942382812500e+02
1.794305114746093750e+02
1.805758666992187500e+02
1.812136383056640625e+02
1.813579559326171875e+02
1.814691772460937500e+02
1.815268096923828125e+02
1.827206878662109375e+02
1.834129333496093750e+02
1.840114135742187500e+02
1.844339752197265625e+02
1.845322875976562500e+02
1.858481750488281250e+02
1.866110687255859375e+02
1.878081054687500000e+02
1.886314086914062500e+02
1.894882659912109375e+02
1.904864959716796875e+02
1.905461730957031250e+02
1.920933532714843750e+02
1.921470336914062500e+02
1.934869537353515625e+02
1.936083221435546875e+02
1.947480621337890625e+02
1.957622528076171875e+02
1.960230560302734375e+02
1.963486480712890625e+02
1.965184631347656250e+02
1.970958404541015625e+02
1.974364624023437500e+02
1.977250823974609375e+02
1.979252929687500000e+02
1.981956024169921875e+02
1.988688659667968750e+02
1.996206665039062500e+02
1.998068542480468750e+02
2.014616241455078125e+02
2.026638336181640625e+02
2.027338256835937500e+02
2.043168792724609375e+02
2.062118682861328125e+02
2.076420288085937500e+02
2.081639709472656250e+02
2.108879089355468750e+02
2.111375732421875000e+02
2.115658264160156250e+02
2.116316986083984375e+02
2.126688079833984375e+02
2.131788482666015625e+02
2.133829650878906250e+02
2.137325134277343750e+02
2.139367828369140625e+02
2.144895782470703125e+02
2.157097778320312500e+02
2.163633117675781250e+02
2.173270263671875000e+02
2.175019836425781250e+02
2.196471405029296875e+02
2.196578521728515625e+02
2.204662780761718750e+02
2.217443847656250000e+02
2.217878723144531250e+02
2.222657775878906250e+02
2.225206909179687500e+02
2.226945648193359375e+02
2.256676177978515625e+02
2.265160827636718750e+02
2.274112548828125000e+02
2.281077880859375000e+02
2.290888366699218750e+02
2.313582153320312500e+02
2.332183837890625000e+02
2.371227874755859375e+02
2.383119506835937500e+02
2.410660247802734375e+02
2.419362030029296875e+02
2.432250213623046875e+02
2.439159240722656250e+02
2.441007080078125000e+02
2.448129119873046875e+02
2.454174804687500000e+02
2.461182098388671875e+02
2.465724945068359375e+02
2.511147766113281250e+02
2.511590576171875000e+02
2.517507019042968750e+02
2.528467407226562500e+02
2.538578186035156250e+02
2.547373352050781250e+02
2.552663421630859375e+02
2.567889404296875000e+02
2.570358581542968750e+02
2.574387817382812500e+02
2.629260253906250000e+02
2.656183776855468750e+02
2.657496948242187500e+02
2.668761901855468750e+02
2.671543884277343750e+02
2.681204833984375000e+02
2.690319213867187500e+02
2.700498352050781250e+02
2.723254394531250000e+02
2.724997558593750000e+02
2.730742187500000000e+02
2.737841796875000000e+02
2.742514038085937500e+02
2.761318969726562500e+02
2.767481689453125000e+02
2.800351867675781250e+02
2.800537414550781250e+02
2.812905578613281250e+02
2.822467956542968750e+02
2.831914672851562500e+02
2.832919311523437500e+02
2.835808715820312500e+02
2.852782287597656250e+02
2.856626892089843750e+02
2.889488830566406250e+02
2.978874816894531250e+02
2.988944396972656250e+02
2.997401123046875000e+02
3.001568298339843750e+02
3.076552734375000000e+02
3.078121337890625000e+02
3.080078735351562500e+02
3.126635437011718750e+02
3.142160949707031250e+02
3.156734313964843750e+02
3.178874816894531250e+02
3.194644775390625000e+02
3.206951599121093750e+02
3.287801513671875000e+02
3.289731140136718750e+02
3.307435302734375000e+02
3.334766540527343750e+02
3.425232849121093750e+02
3.470466918945312500e+02
3.516730041503906250e+02
3.525853881835937500e+02
3.528800659179687500e+02
3.548324890136718750e+02
3.565137329101562500e+02
3.642405700683593750e+02
3.648927917480468750e+02
3.665806884765625000e+02
3.747588806152343750e+02
3.825535583496093750e+02
3.869479064941406250e+02
3.905682678222656250e+02
3.921077270507812500e+02
3.926621398925781250e+02
3.957140502929687500e+02
4.003786621093750000e+02
4.024113464355468750e+02
4.060526428222656250e+02
4.096375427246093750e+02
4.165495910644531250e+02
4.172703857421875000e+02
4.173251953125000000e+02
4.276710205078125000e+02
4.316657104492187500e+02
4.334800720214843750e+02
4.352844238281250000e+02
4.366340332031250000e+02
4.384124450683593750e+02
4.404044189453125000e+02
4.417073669433593750e+02
4.449567565917968750e+02
4.508706665039062500e+02
4.646370849609375000e+02
4.646707153320312500e+02
4.650504150390625000e+02
4.740790405273437500e+02
4.831188964843750000e+02
4.906818237304687500e+02
4.931375427246093750e+02
5.132234497070312500e+02
5.639262695312500000e+02
5.665905151367187500e+02
5.693731079101562500e+02
5.851828002929687500e+02
5.893085327148437500e+02
6.126376953125000000e+02
6.186906127929687500e+02
6.471934814453125000e+02
6.687723999023437500e+02
6.732028808593750000e+02
6.838817138671875000e+02
7.051793212890625000e+02
7.068549194335937500e+02
7.331063232421875000e+02
7.338444824218750000e+02
7.366319580078125000e+02
7.611976928710937500e+02
9.640810546875000000e+02
1.046359008789062500e+03
1.053900024414062500e+03
1.053951904296875000e+03
1.078645141601562500e+03
1.081974365234375000e+03
1.107430053710937500e+03
1.112645263671875000e+03
1.113076904296875000e+03
1.131137817382812500e+03
1.141077636718750000e+03
1.231079589843750000e+03
1.309909912109375000e+03
1.395864501953125000e+03
2.233621826171875000e+03
2.452077148437500000e+03
2.765637207031250000e+03
3.301416503906250000e+03
5.557975585937500000e+03


==> histogram_data/CS_imgNet_sup_hist.csv <==
Bin,Frequency
3.020805090665817372e-01,6.700000000000000000e+01
4.520805090665817039e-01,2.540000000000000000e+02
6.020805090665817261e-01,4.170000000000000000e+02
7.520805090665816373e-01,5.320000000000000000e+02
9.020805090665815484e-01,6.540000000000000000e+02
1.052080509066581460e+00,5.690000000000000000e+02
1.202080509066581593e+00,3.450000000000000000e+02
1.352080509066581504e+00,2.900000000000000000e+02
1.502080509066581415e+00,2.770000000000000000e+02
1.652080509066581326e+00,2.400000000000000000e+02
1.802080509066581238e+00,2.400000000000000000e+02
1.952080509066581371e+00,2.190000000000000000e+02
2.102080509066581282e+00,1.780000000000000000e+02
2.252080509066581193e+00,1.910000000000000000e+02
2.402080509066581548e+00,1.600000000000000000e+02
2.552080509066581460e+00,1.280000000000000000e+02
2.702080509066581371e+00,1.200000000000000000e+02
2.852080509066581282e+00,1.390000000000000000e+02
3.002080509066581193e+00,1.330000000000000000e+02
3.152080509066581104e+00,1.180000000000000000e+02
3.302080509066581016e+00,1.310000000000000000e+02
3.452080509066581371e+00,1.120000000000000000e+02
3.602080509066581282e+00,1.100000000000000000e+02
3.752080509066581193e+00,9.400000000000000000e+01
3.902080509066581104e+00,8.700000000000000000e+01
4.052080509066581016e+00,9.600000000000000000e+01
4.202080509066580483e+00,9.300000000000000000e+01
4.352080509066580838e+00,9.000000000000000000e+01
4.502080509066581193e+00,9.300000000000000000e+01
4.652080509066580660e+00,8.400000000000000000e+01
4.802080509066581016e+00,7.600000000000000000e+01
4.952080509066580483e+00,6.900000000000000000e+01
5.102080509066580838e+00,4.300000000000000000e+01
5.252080509066581193e+00,6.600000000000000000e+01
5.402080509066580660e+00,7.500000000000000000e+01
5.552080509066581016e+00,6.100000000000000000e+01
5.702080509066580483e+00,5.400000000000000000e+01
5.852080509066580838e+00,6.800000000000000000e+01
6.002080509066580305e+00,5.400000000000000000e+01
6.152080509066580660e+00,5.100000000000000000e+01
6.302080509066580127e+00,4.400000000000000000e+01
6.452080509066580483e+00,4.300000000000000000e+01
6.602080509066580838e+00,5.500000000000000000e+01
6.752080509066580305e+00,4.800000000000000000e+01
6.902080509066580660e+00,6.100000000000000000e+01
7.052080509066580127e+00,5.100000000000000000e+01
7.202080509066580483e+00,3.100000000000000000e+01
7.352080509066579950e+00,4.200000000000000000e+01
7.502080509066580305e+00,3.200000000000000000e+01
7.652080509066580660e+00,4.200000000000000000e+01
7.802080509066580127e+00,4.800000000000000000e+01
7.952080509066580483e+00,3.700000000000000000e+01
8.102080509066579950e+00,3.400000000000000000e+01
8.252080509066580305e+00,4.400000000000000000e+01
8.402080509066578884e+00,3.400000000000000000e+01
8.552080509066579239e+00,3.400000000000000000e+01
8.702080509066579594e+00,3.100000000000000000e+01
8.852080509066579950e+00,3.600000000000000000e+01
9.002080509066578529e+00,3.000000000000000000e+01
9.152080509066578884e+00,2.700000000000000000e+01
9.302080509066579239e+00,2.400000000000000000e+01
9.452080509066579594e+00,2.500000000000000000e+01
9.602080509066578173e+00,2.200000000000000000e+01
9.752080509066578529e+00,3.400000000000000000e+01
9.902080509066578884e+00,3.100000000000000000e+01
1.005208050906657924e+01,2.500000000000000000e+01
1.020208050906657959e+01,2.900000000000000000e+01
1.035208050906657817e+01,2.800000000000000000e+01
1.050208050906657853e+01,2.900000000000000000e+01
1.065208050906657888e+01,2.700000000000000000e+01
1.080208050906657924e+01,2.100000000000000000e+01
1.095208050906657782e+01,1.800000000000000000e+01
1.110208050906657817e+01,1.200000000000000000e+01
1.125208050906657853e+01,1.600000000000000000e+01
1.140208050906657888e+01,3.500000000000000000e+01
1.155208050906657924e+01,1.800000000000000000e+01
1.170208050906657782e+01,2.200000000000000000e+01
1.185208050906657817e+01,1.600000000000000000e+01
1.200208050906657853e+01,1.800000000000000000e+01
1.215208050906657888e+01,1.900000000000000000e+01
1.230208050906657746e+01,1.800000000000000000e+01
1.245208050906657782e+01,2.800000000000000000e+01
1.260208050906657817e+01,2.200000000000000000e+01
1.275208050906657853e+01,1.600000000000000000e+01
1.290208050906657888e+01,2.200000000000000000e+01
1.305208050906657746e+01,1.700000000000000000e+01
1.320208050906657782e+01,1.600000000000000000e+01
1.335208050906657817e+01,1.500000000000000000e+01
1.350208050906657853e+01,1.600000000000000000e+01
1.365208050906657888e+01,2.100000000000000000e+01
1.380208050906657746e+01,8.000000000000000000e+00
1.395208050906657782e+01,1.000000000000000000e+01
1.410208050906657817e+01,1.300000000000000000e+01
1.425208050906657853e+01,1.300000000000000000e+01
1.440208050906657711e+01,1.400000000000000000e+01
1.455208050906657746e+01,1.700000000000000000e+01
1.470208050906657782e+01,1.400000000000000000e+01
1.485208050906657817e+01,1.000000000000000000e+01
1.500208050906657853e+01,1.500000000000000000e+01
1.515208050906657711e+01,1.200000000000000000e+01
1.530208050906657746e+01,1.600000000000000000e+01
1.545208050906657782e+01,2.000000000000000000e+01
1.560208050906657817e+01,2.100000000000000000e+01
1.575208050906657675e+01,1.600000000000000000e+01
1.590208050906657711e+01,1.200000000000000000e+01
1.605208050906657746e+01,6.000000000000000000e+00
1.620208050906657959e+01,1.100000000000000000e+01
1.635208050906657817e+01,1.000000000000000000e+01
1.650208050906657675e+01,1.400000000000000000e+01
1.665208050906657888e+01,1.300000000000000000e+01
1.680208050906657746e+01,7.000000000000000000e+00
1.695208050906657604e+01,9.000000000000000000e+00
1.710208050906657817e+01,1.400000000000000000e+01
1.725208050906657675e+01,1.700000000000000000e+01
1.740208050906657888e+01,1.100000000000000000e+01
1.755208050906657746e+01,8.000000000000000000e+00
1.770208050906657604e+01,8.000000000000000000e+00
1.785208050906657817e+01,1.100000000000000000e+01
1.800208050906657675e+01,1.300000000000000000e+01
1.815208050906657533e+01,1.200000000000000000e+01
1.830208050906657746e+01,1.100000000000000000e+01
1.845208050906657604e+01,8.000000000000000000e+00
1.860208050906657817e+01,1.300000000000000000e+01
1.875208050906657675e+01,1.100000000000000000e+01
1.890208050906657533e+01,1.300000000000000000e+01
1.905208050906657746e+01,8.000000000000000000e+00
1.920208050906657604e+01,8.000000000000000000e+00
1.935208050906657817e+01,8.000000000000000000e+00
1.950208050906657675e+01,1.100000000000000000e+01
1.965208050906657533e+01,1.000000000000000000e+01
1.980208050906657746e+01,1.000000000000000000e+01
1.995208050906657604e+01,8.000000000000000000e+00
2.010208050906657817e+01,7.000000000000000000e+00
2.025208050906657675e+01,1.100000000000000000e+01
2.040208050906657533e+01,9.000000000000000000e+00
2.055208050906657746e+01,1.000000000000000000e+00
2.070208050906657604e+01,8.000000000000000000e+00
2.085208050906657817e+01,1.100000000000000000e+01
2.100208050906657675e+01,1.100000000000000000e+01
2.115208050906657533e+01,1.200000000000000000e+01
2.130208050906657746e+01,9.000000000000000000e+00
2.145208050906657604e+01,2.000000000000000000e+00
2.160208050906657462e+01,8.000000000000000000e+00
2.175208050906657675e+01,1.400000000000000000e+01
2.190208050906657533e+01,8.000000000000000000e+00
2.205208050906657746e+01,5.000000000000000000e+00
2.220208050906657604e+01,9.000000000000000000e+00
2.235208050906657462e+01,9.000000000000000000e+00
2.250208050906657675e+01,1.100000000000000000e+01
2.265208050906657533e+01,7.000000000000000000e+00
2.280208050906657746e+01,1.300000000000000000e+01
2.295208050906657604e+01,4.000000000000000000e+00
2.310208050906657462e+01,7.000000000000000000e+00
2.325208050906657675e+01,8.000000000000000000e+00
2.340208050906657533e+01,9.000000000000000000e+00
2.355208050906657746e+01,8.000000000000000000e+00
2.370208050906657604e+01,5.000000000000000000e+00
2.385208050906657462e+01,4.000000000000000000e+00
2.400208050906657675e+01,4.000000000000000000e+00
2.415208050906657533e+01,1.000000000000000000e+00
2.430208050906657391e+01,6.000000000000000000e+00
2.445208050906657604e+01,1.000000000000000000e+01
2.460208050906657462e+01,9.000000000000000000e+00
2.475208050906657675e+01,3.000000000000000000e+00
2.490208050906657533e+01,4.000000000000000000e+00
2.505208050906657391e+01,7.000000000000000000e+00
2.520208050906657604e+01,7.000000000000000000e+00
2.535208050906657462e+01,5.000000000000000000e+00
2.550208050906657675e+01,3.000000000000000000e+00
2.565208050906657533e+01,5.000000000000000000e+00
2.580208050906657391e+01,7.000000000000000000e+00
2.595208050906657604e+01,9.000000000000000000e+00
2.610208050906657462e+01,7.000000000000000000e+00
2.625208050906657675e+01,7.000000000000000000e+00
2.640208050906657533e+01,3.000000000000000000e+00
2.655208050906657391e+01,2.000000000000000000e+00
2.670208050906657604e+01,6.000000000000000000e+00
2.685208050906657462e+01,7.000000000000000000e+00
2.700208050906657675e+01,2.000000000000000000e+00
2.715208050906657533e+01,5.000000000000000000e+00
2.730208050906657391e+01,7.000000000000000000e+00
2.745208050906657604e+01,4.000000000000000000e+00
2.760208050906657462e+01,6.000000000000000000e+00
2.775208050906657320e+01,5.000000000000000000e+00
2.790208050906657533e+01,1.100000000000000000e+01
2.805208050906657391e+01,5.000000000000000000e+00
2.820208050906657604e+01,4.000000000000000000e+00
2.835208050906657462e+01,5.000000000000000000e+00
2.850208050906657320e+01,2.000000000000000000e+00
2.865208050906657533e+01,4.000000000000000000e+00
2.880208050906657391e+01,6.000000000000000000e+00
2.895208050906657604e+01,1.000000000000000000e+00
2.910208050906657462e+01,3.000000000000000000e+00
2.925208050906657320e+01,6.000000000000000000e+00
2.940208050906657533e+01,5.000000000000000000e+00
2.955208050906657391e+01,3.000000000000000000e+00
2.970208050906657604e+01,2.000000000000000000e+00
2.985208050906657462e+01,3.000000000000000000e+00
3.000208050906657320e+01,1.000000000000000000e+01
3.015208050906657533e+01,5.000000000000000000e+00
3.030208050906657391e+01,2.000000000000000000e+00
3.045208050906657604e+01,4.000000000000000000e+00
3.060208050906657462e+01,3.000000000000000000e+00
3.075208050906657320e+01,4.000000000000000000e+00
3.090208050906657533e+01,3.000000000000000000e+00
3.105208050906657391e+01,5.000000000000000000e+00
3.120208050906657249e+01,5.000000000000000000e+00
3.135208050906657462e+01,4.000000000000000000e+00
3.150208050906657320e+01,5.000000000000000000e+00
3.165208050906657533e+01,1.000000000000000000e+00
3.180208050906657391e+01,0.000000000000000000e+00
3.195208050906657249e+01,4.000000000000000000e+00
3.210208050906657462e+01,5.000000000000000000e+00
3.225208050906657320e+01,5.000000000000000000e+00
3.240208050906657888e+01,5.000000000000000000e+00
3.255208050906657746e+01,5.000000000000000000e+00
3.270208050906657604e+01,2.000000000000000000e+00
3.285208050906657462e+01,2.000000000000000000e+00
3.300208050906658030e+01,2.000000000000000000e+00
3.315208050906657888e+01,5.000000000000000000e+00
3.330208050906657746e+01,3.000000000000000000e+00
3.345208050906657604e+01,1.000000000000000000e+00
3.360208050906657462e+01,2.000000000000000000e+00
3.375208050906658030e+01,4.000000000000000000e+00
3.390208050906657888e+01,7.000000000000000000e+00
3.405208050906657746e+01,1.000000000000000000e+00
3.420208050906657604e+01,3.000000000000000000e+00
3.435208050906657462e+01,3.000000000000000000e+00
3.450208050906658030e+01,3.000000000000000000e+00
3.465208050906657888e+01,5.000000000000000000e+00
3.480208050906657746e+01,2.000000000000000000e+00
3.495208050906657604e+01,4.000000000000000000e+00
3.510208050906657462e+01,0.000000000000000000e+00
3.525208050906658030e+01,6.000000000000000000e+00
3.540208050906657888e+01,4.000000000000000000e+00
3.555208050906657746e+01,0.000000000000000000e+00
3.570208050906657604e+01,3.000000000000000000e+00
3.585208050906657462e+01,2.000000000000000000e+00
3.600208050906657320e+01,1.000000000000000000e+00
3.615208050906657888e+01,1.000000000000000000e+00
3.630208050906657746e+01,1.000000000000000000e+00
3.645208050906657604e+01,4.000000000000000000e+00
3.660208050906657462e+01,4.000000000000000000e+00
3.675208050906657320e+01,3.000000000000000000e+00
3.690208050906657888e+01,2.000000000000000000e+00
3.705208050906657746e+01,3.000000000000000000e+00
3.720208050906657604e+01,1.000000000000000000e+00
3.735208050906657462e+01,5.000000000000000000e+00
3.750208050906657320e+01,3.000000000000000000e+00
3.765208050906657888e+01,3.000000000000000000e+00
3.780208050906657746e+01,3.000000000000000000e+00
3.795208050906657604e+01,2.000000000000000000e+00
3.810208050906657462e+01,6.000000000000000000e+00
3.825208050906657320e+01,2.000000000000000000e+00
3.840208050906657888e+01,7.000000000000000000e+00
3.855208050906657746e+01,1.000000000000000000e+00
3.870208050906657604e+01,5.000000000000000000e+00
3.885208050906657462e+01,1.000000000000000000e+00
3.900208050906657320e+01,1.000000000000000000e+00
3.915208050906657888e+01,1.000000000000000000e+00
3.930208050906657746e+01,4.000000000000000000e+00
3.945208050906657604e+01,4.000000000000000000e+00
3.960208050906657462e+01,1.000000000000000000e+00
3.975208050906657320e+01,0.000000000000000000e+00
3.990208050906657888e+01,3.000000000000000000e+00
4.005208050906657746e+01,2.000000000000000000e+00
4.020208050906657604e+01,4.000000000000000000e+00
4.035208050906657462e+01,2.000000000000000000e+00
4.050208050906657320e+01,3.000000000000000000e+00
4.065208050906657888e+01,2.000000000000000000e+00
4.080208050906657746e+01,3.000000000000000000e+00
4.095208050906657604e+01,1.000000000000000000e+00
4.110208050906657462e+01,4.000000000000000000e+00
4.125208050906657320e+01,7.000000000000000000e+00
4.140208050906657888e+01,1.000000000000000000e+00
4.155208050906657746e+01,0.000000000000000000e+00
4.170208050906657604e+01,2.000000000000000000e+00
4.185208050906657462e+01,3.000000000000000000e+00
4.200208050906657320e+01,5.000000000000000000e+00
4.215208050906657178e+01,4.000000000000000000e+00
4.230208050906657746e+01,1.000000000000000000e+00
4.245208050906657604e+01,0.000000000000000000e+00
4.260208050906657462e+01,2.000000000000000000e+00
4.275208050906657320e+01,1.000000000000000000e+00
4.290208050906657178e+01,2.000000000000000000e+00
4.305208050906657746e+01,2.000000000000000000e+00
4.320208050906657604e+01,1.000000000000000000e+00
4.335208050906657462e+01,1.000000000000000000e+00
4.350208050906657320e+01,2.000000000000000000e+00
4.365208050906657178e+01,2.000000000000000000e+00
4.380208050906657746e+01,2.000000000000000000e+00
4.395208050906657604e+01,2.000000000000000000e+00
4.410208050906657462e+01,2.000000000000000000e+00
4.425208050906657320e+01,1.000000000000000000e+00
4.440208050906657178e+01,1.000000000000000000e+00
4.455208050906657746e+01,1.000000000000000000e+00
4.470208050906657604e+01,1.000000000000000000e+00
4.485208050906657462e+01,2.000000000000000000e+00
4.500208050906657320e+01,0.000000000000000000e+00
4.515208050906657178e+01,3.000000000000000000e+00
4.530208050906657746e+01,4.000000000000000000e+00
4.545208050906657604e+01,1.000000000000000000e+00
4.560208050906657462e+01,1.000000000000000000e+00
4.575208050906657320e+01,5.000000000000000000e+00
4.590208050906657178e+01,0.000000000000000000e+00
4.605208050906657746e+01,3.000000000000000000e+00
4.620208050906657604e+01,1.000000000000000000e+00
4.635208050906657462e+01,2.000000000000000000e+00
4.650208050906657320e+01,2.000000000000000000e+00
4.665208050906657178e+01,1.000000000000000000e+00
4.680208050906657746e+01,0.000000000000000000e+00
4.695208050906657604e+01,1.000000000000000000e+00
4.710208050906657462e+01,2.000000000000000000e+00
4.725208050906657320e+01,3.000000000000000000e+00
4.740208050906657178e+01,1.000000000000000000e+00
4.755208050906657746e+01,0.000000000000000000e+00
4.770208050906657604e+01,0.000000000000000000e+00
4.785208050906657462e+01,2.000000000000000000e+00
4.800208050906657320e+01,1.000000000000000000e+00
4.815208050906657178e+01,2.000000000000000000e+00
4.830208050906657036e+01,1.000000000000000000e+00
4.845208050906657604e+01,0.000000000000000000e+00
4.860208050906657462e+01,1.000000000000000000e+00
4.875208050906657320e+01,0.000000000000000000e+00
4.890208050906657178e+01,3.000000000000000000e+00
4.905208050906657036e+01,1.000000000000000000e+00
4.920208050906657604e+01,3.000000000000000000e+00
4.935208050906657462e+01,3.000000000000000000e+00
4.950208050906657320e+01,2.000000000000000000e+00
4.965208050906657178e+01,3.000000000000000000e+00
4.980208050906657036e+01,2.000000000000000000e+00
4.995208050906657604e+01,3.000000000000000000e+00
5.010208050906657462e+01,0.000000000000000000e+00
5.025208050906657320e+01,2.000000000000000000e+00
5.040208050906657178e+01,1.000000000000000000e+00
5.055208050906657036e+01,1.000000000000000000e+00
5.070208050906657604e+01,0.000000000000000000e+00
5.085208050906657462e+01,3.000000000000000000e+00
5.100208050906657320e+01,3.000000000000000000e+00
5.115208050906657178e+01,2.000000000000000000e+00
5.130208050906657036e+01,1.000000000000000000e+00
5.145208050906657604e+01,1.000000000000000000e+00
5.160208050906657462e+01,2.000000000000000000e+00
5.175208050906657320e+01,1.000000000000000000e+00
5.190208050906657178e+01,4.000000000000000000e+00
5.205208050906657036e+01,2.000000000000000000e+00
5.220208050906657604e+01,0.000000000000000000e+00
5.235208050906657462e+01,3.000000000000000000e+00
5.250208050906657320e+01,3.000000000000000000e+00
5.265208050906657178e+01,1.000000000000000000e+00
5.280208050906657036e+01,1.000000000000000000e+00
5.295208050906657604e+01,1.000000000000000000e+00
5.310208050906657462e+01,0.000000000000000000e+00
5.325208050906657320e+01,0.000000000000000000e+00
5.340208050906657178e+01,0.000000000000000000e+00
5.355208050906657036e+01,2.000000000000000000e+00
5.370208050906657604e+01,2.000000000000000000e+00
5.385208050906657462e+01,1.000000000000000000e+00
5.400208050906657320e+01,2.000000000000000000e+00
5.415208050906657178e+01,1.000000000000000000e+00
5.430208050906657036e+01,1.000000000000000000e+00
5.445208050906657604e+01,0.000000000000000000e+00
5.460208050906657462e+01,0.000000000000000000e+00
5.475208050906657320e+01,2.000000000000000000e+00
5.490208050906657178e+01,1.000000000000000000e+00
5.505208050906657036e+01,2.000000000000000000e+00
5.520208050906656894e+01,0.000000000000000000e+00
5.535208050906657462e+01,1.000000000000000000e+00
5.550208050906657320e+01,3.000000000000000000e+00
5.565208050906657178e+01,1.000000000000000000e+00
5.580208050906657036e+01,1.000000000000000000e+00
5.595208050906656894e+01,1.000000000000000000e+00
5.610208050906657462e+01,0.000000000000000000e+00
5.625208050906657320e+01,0.000000000000000000e+00
5.640208050906657178e+01,1.000000000000000000e+00
5.655208050906657036e+01,1.000000000000000000e+00
5.670208050906656894e+01,1.000000000000000000e+00
5.685208050906657462e+01,1.000000000000000000e+00
5.700208050906657320e+01,1.000000000000000000e+00
5.715208050906657178e+01,0.000000000000000000e+00
5.730208050906657036e+01,0.000000000000000000e+00
5.745208050906656894e+01,0.000000000000000000e+00
5.760208050906657462e+01,0.000000000000000000e+00
5.775208050906657320e+01,1.000000000000000000e+00
5.790208050906657178e+01,0.000000000000000000e+00
5.805208050906657036e+01,2.000000000000000000e+00
5.820208050906656894e+01,3.000000000000000000e+00
5.835208050906657462e+01,1.000000000000000000e+00
5.850208050906657320e+01,1.000000000000000000e+00
5.865208050906657178e+01,2.000000000000000000e+00
5.880208050906657036e+01,1.000000000000000000e+00
5.895208050906656894e+01,0.000000000000000000e+00
5.910208050906657462e+01,1.000000000000000000e+00
5.925208050906657320e+01,1.000000000000000000e+00
5.940208050906657178e+01,3.000000000000000000e+00
5.955208050906657036e+01,0.000000000000000000e+00
5.970208050906656894e+01,1.000000000000000000e+00
5.985208050906657462e+01,1.000000000000000000e+00
6.000208050906657320e+01,1.000000000000000000e+00
6.015208050906657178e+01,1.000000000000000000e+00
6.030208050906657036e+01,1.000000000000000000e+00
6.045208050906656894e+01,0.000000000000000000e+00
6.060208050906657462e+01,4.000000000000000000e+00
6.075208050906657320e+01,1.000000000000000000e+00
6.090208050906657178e+01,2.000000000000000000e+00
6.105208050906657036e+01,2.000000000000000000e+00
6.120208050906656894e+01,1.000000000000000000e+00
6.135208050906656752e+01,1.000000000000000000e+00
6.150208050906657320e+01,3.000000000000000000e+00
6.165208050906657178e+01,1.000000000000000000e+00
6.180208050906657036e+01,2.000000000000000000e+00
6.195208050906656894e+01,0.000000000000000000e+00
6.210208050906656752e+01,2.000000000000000000e+00
6.225208050906657320e+01,0.000000000000000000e+00
6.240208050906657178e+01,3.000000000000000000e+00
6.255208050906657036e+01,2.000000000000000000e+00
6.270208050906656894e+01,3.000000000000000000e+00
6.285208050906656752e+01,0.000000000000000000e+00
6.300208050906657320e+01,0.000000000000000000e+00
6.315208050906657178e+01,2.000000000000000000e+00
6.330208050906657036e+01,2.000000000000000000e+00
6.345208050906656894e+01,1.000000000000000000e+00
6.360208050906656752e+01,0.000000000000000000e+00
6.375208050906657320e+01,1.000000000000000000e+00
6.390208050906657178e+01,1.000000000000000000e+00
6.405208050906657036e+01,1.000000000000000000e+00
6.420208050906656183e+01,1.000000000000000000e+00
6.435208050906656752e+01,2.000000000000000000e+00
6.450208050906657320e+01,1.000000000000000000e+00
6.465208050906656467e+01,0.000000000000000000e+00
6.480208050906657036e+01,0.000000000000000000e+00
6.495208050906657604e+01,0.000000000000000000e+00
6.510208050906656752e+01,1.000000000000000000e+00
6.525208050906657320e+01,1.000000000000000000e+00
6.540208050906656467e+01,1.000000000000000000e+00
6.555208050906657036e+01,2.000000000000000000e+00
6.570208050906657604e+01,1.000000000000000000e+00
6.585208050906656752e+01,1.000000000000000000e+00
6.600208050906657320e+01,0.000000000000000000e+00
6.615208050906656467e+01,3.000000000000000000e+00
6.630208050906657036e+01,0.000000000000000000e+00
6.645208050906657604e+01,0.000000000000000000e+00
6.660208050906656752e+01,3.000000000000000000e+00
6.675208050906657320e+01,0.000000000000000000e+00
6.690208050906656467e+01,1.000000000000000000e+00
6.705208050906657036e+01,0.000000000000000000e+00
6.720208050906657604e+01,0.000000000000000000e+00
6.735208050906656752e+01,1.000000000000000000e+00
6.750208050906657320e+01,1.000000000000000000e+00
6.765208050906656467e+01,0.000000000000000000e+00
6.780208050906657036e+01,0.000000000000000000e+00
6.795208050906657604e+01,2.000000000000000000e+00
6.810208050906656752e+01,1.000000000000000000e+00
6.825208050906657320e+01,1.000000000000000000e+00
6.840208050906656467e+01,0.000000000000000000e+00
6.855208050906657036e+01,0.000000000000000000e+00
6.870208050906657604e+01,0.000000000000000000e+00
6.885208050906656752e+01,0.000000000000000000e+00
6.900208050906657320e+01,0.000000000000000000e+00
6.915208050906656467e+01,0.000000000000000000e+00
6.930208050906657036e+01,0.000000000000000000e+00
6.945208050906657604e+01,1.000000000000000000e+00
6.960208050906656752e+01,2.000000000000000000e+00
6.975208050906657320e+01,1.000000000000000000e+00
6.990208050906656467e+01,0.000000000000000000e+00
7.005208050906657036e+01,0.000000000000000000e+00
7.020208050906657604e+01,1.000000000000000000e+00
7.035208050906656752e+01,0.000000000000000000e+00
7.050208050906657320e+01,0.000000000000000000e+00
7.065208050906656467e+01,2.000000000000000000e+00
7.080208050906657036e+01,0.000000000000000000e+00
7.095208050906656183e+01,0.000000000000000000e+00
7.110208050906656752e+01,1.000000000000000000e+00
7.125208050906657320e+01,1.000000000000000000e+00
7.140208050906656467e+01,0.000000000000000000e+00
7.155208050906657036e+01,0.000000000000000000e+00
7.170208050906656183e+01,2.000000000000000000e+00
7.185208050906656752e+01,0.000000000000000000e+00
7.200208050906657320e+01,0.000000000000000000e+00
7.215208050906656467e+01,1.000000000000000000e+00
7.230208050906657036e+01,3.000000000000000000e+00
7.245208050906656183e+01,1.000000000000000000e+00
7.260208050906656752e+01,1.000000000000000000e+00
7.275208050906657320e+01,0.000000000000000000e+00
7.290208050906656467e+01,0.000000000000000000e+00
7.305208050906657036e+01,1.000000000000000000e+00
7.320208050906656183e+01,0.000000000000000000e+00
7.335208050906656752e+01,0.000000000000000000e+00
7.350208050906657320e+01,1.000000000000000000e+00
7.365208050906656467e+01,0.000000000000000000e+00
7.380208050906657036e+01,0.000000000000000000e+00
7.395208050906656183e+01,2.000000000000000000e+00
7.410208050906656752e+01,0.000000000000000000e+00
7.425208050906657320e+01,0.000000000000000000e+00
7.440208050906656467e+01,1.000000000000000000e+00
7.455208050906657036e+01,1.000000000000000000e+00
7.470208050906656183e+01,2.000000000000000000e+00
7.485208050906656752e+01,6.000000000000000000e+00
7.500208050906657320e+01,1.000000000000000000e+00
7.515208050906656467e+01,1.000000000000000000e+00
7.530208050906657036e+01,0.000000000000000000e+00
7.545208050906656183e+01,1.000000000000000000e+00
7.560208050906656752e+01,0.000000000000000000e+00
7.575208050906657320e+01,0.000000000000000000e+00
7.590208050906656467e+01,1.000000000000000000e+00
7.605208050906657036e+01,1.000000000000000000e+00
7.620208050906656183e+01,0.000000000000000000e+00
7.635208050906656752e+01,0.000000000000000000e+00
7.650208050906657320e+01,3.000000000000000000e+00
7.665208050906656467e+01,0.000000000000000000e+00
7.680208050906657036e+01,0.000000000000000000e+00
7.695208050906656183e+01,0.000000000000000000e+00
7.710208050906656752e+01,2.000000000000000000e+00
7.725208050906657320e+01,0.000000000000000000e+00
7.740208050906656467e+01,0.000000000000000000e+00
7.755208050906657036e+01,0.000000000000000000e+00
7.770208050906656183e+01,0.000000000000000000e+00
7.785208050906656752e+01,0.000000000000000000e+00
7.800208050906657320e+01,0.000000000000000000e+00
7.815208050906656467e+01,3.000000000000000000e+00
7.830208050906657036e+01,0.000000000000000000e+00
7.845208050906656183e+01,1.000000000000000000e+00
7.860208050906656752e+01,0.000000000000000000e+00
7.875208050906657320e+01,0.000000000000000000e+00
7.890208050906656467e+01,0.000000000000000000e+00
7.905208050906657036e+01,1.000000000000000000e+00
7.920208050906656183e+01,0.000000000000000000e+00
7.935208050906656752e+01,2.000000000000000000e+00
7.950208050906657320e+01,0.000000000000000000e+00
7.965208050906656467e+01,1.000000000000000000e+00
7.980208050906657036e+01,1.000000000000000000e+00
7.995208050906656183e+01,1.000000000000000000e+00
8.010208050906656752e+01,0.000000000000000000e+00
8.025208050906657320e+01,0.000000000000000000e+00
8.040208050906656467e+01,0.000000000000000000e+00
8.055208050906657036e+01,0.000000000000000000e+00
8.070208050906656183e+01,0.000000000000000000e+00
8.085208050906656752e+01,1.000000000000000000e+00
8.100208050906657320e+01,0.000000000000000000e+00
8.115208050906656467e+01,1.000000000000000000e+00
8.130208050906657036e+01,0.000000000000000000e+00
8.145208050906656183e+01,0.000000000000000000e+00
8.160208050906656752e+01,1.000000000000000000e+00
8.175208050906657320e+01,1.000000000000000000e+00
8.190208050906656467e+01,1.000000000000000000e+00
8.205208050906657036e+01,0.000000000000000000e+00
8.220208050906656183e+01,1.000000000000000000e+00
8.235208050906656752e+01,1.000000000000000000e+00
8.250208050906657320e+01,0.000000000000000000e+00
8.265208050906656467e+01,0.000000000000000000e+00
8.280208050906657036e+01,0.000000000000000000e+00
8.295208050906656183e+01,0.000000000000000000e+00
8.310208050906656752e+01,0.000000000000000000e+00
8.325208050906657320e+01,1.000000000000000000e+00
8.340208050906656467e+01,1.000000000000000000e+00
8.355208050906657036e+01,0.000000000000000000e+00
8.370208050906656183e+01,0.000000000000000000e+00
8.385208050906656752e+01,0.000000000000000000e+00
8.400208050906655899e+01,0.000000000000000000e+00
8.415208050906656467e+01,0.000000000000000000e+00
8.430208050906657036e+01,0.000000000000000000e+00
8.445208050906656183e+01,1.000000000000000000e+00
8.460208050906656752e+01,0.000000000000000000e+00
8.475208050906655899e+01,0.000000000000000000e+00
8.490208050906656467e+01,1.000000000000000000e+00
8.505208050906657036e+01,0.000000000000000000e+00
8.520208050906656183e+01,0.000000000000000000e+00
8.535208050906656752e+01,1.000000000000000000e+00
8.550208050906655899e+01,1.000000000000000000e+00
8.565208050906656467e+01,0.000000000000000000e+00
8.580208050906657036e+01,0.000000000000000000e+00
8.595208050906656183e+01,1.000000000000000000e+00
8.610208050906656752e+01,0.000000000000000000e+00
8.625208050906655899e+01,1.000000000000000000e+00
8.640208050906656467e+01,2.000000000000000000e+00
8.655208050906657036e+01,1.000000000000000000e+00
8.670208050906656183e+01,0.000000000000000000e+00
8.685208050906656752e+01,0.000000000000000000e+00
8.700208050906655899e+01,0.000000000000000000e+00
8.715208050906656467e+01,0.000000000000000000e+00
8.730208050906657036e+01,0.000000000000000000e+00
8.745208050906656183e+01,2.000000000000000000e+00
8.760208050906656752e+01,1.000000000000000000e+00
8.775208050906655899e+01,0.000000000000000000e+00
8.790208050906656467e+01,2.000000000000000000e+00
8.805208050906657036e+01,0.000000000000000000e+00
8.820208050906656183e+01,0.000000000000000000e+00
8.835208050906656752e+01,0.000000000000000000e+00
8.850208050906655899e+01,1.000000000000000000e+00
8.865208050906656467e+01,1.000000000000000000e+00
8.880208050906657036e+01,0.000000000000000000e+00
8.895208050906656183e+01,0.000000000000000000e+00
8.910208050906656752e+01,0.000000000000000000e+00
8.925208050906655899e+01,1.000000000000000000e+00
8.940208050906656467e+01,1.000000000000000000e+00
8.955208050906657036e+01,2.000000000000000000e+00
8.970208050906656183e+01,0.000000000000000000e+00
8.985208050906656752e+01,1.000000000000000000e+00
9.000208050906655899e+01,0.000000000000000000e+00
9.015208050906656467e+01,0.000000000000000000e+00
9.030208050906657036e+01,0.000000000000000000e+00
9.045208050906656183e+01,1.000000000000000000e+00
9.060208050906656752e+01,0.000000000000000000e+00
9.075208050906655899e+01,1.000000000000000000e+00
9.090208050906656467e+01,1.000000000000000000e+00
9.105208050906657036e+01,2.000000000000000000e+00
9.120208050906656183e+01,0.000000000000000000e+00
9.135208050906656752e+01,0.000000000000000000e+00
9.150208050906655899e+01,1.000000000000000000e+00
9.165208050906656467e+01,0.000000000000000000e+00
9.180208050906657036e+01,1.000000000000000000e+00
9.195208050906656183e+01,1.000000000000000000e+00
9.210208050906656752e+01,0.000000000000000000e+00
9.225208050906655899e+01,0.000000000000000000e+00
9.240208050906656467e+01,0.000000000000000000e+00
9.255208050906657036e+01,0.000000000000000000e+00
9.270208050906656183e+01,0.000000000000000000e+00
9.285208050906656752e+01,0.000000000000000000e+00
9.300208050906655899e+01,0.000000000000000000e+00
9.315208050906656467e+01,1.000000000000000000e+00
9.330208050906657036e+01,1.000000000000000000e+00
9.345208050906656183e+01,0.000000000000000000e+00
9.360208050906656752e+01,0.000000000000000000e+00
9.375208050906655899e+01,0.000000000000000000e+00
9.390208050906656467e+01,0.000000000000000000e+00
9.405208050906657036e+01,0.000000000000000000e+00
9.420208050906656183e+01,0.000000000000000000e+00
9.435208050906656752e+01,0.000000000000000000e+00
9.450208050906655899e+01,0.000000000000000000e+00
9.465208050906656467e+01,1.000000000000000000e+00
9.480208050906657036e+01,2.000000000000000000e+00
9.495208050906656183e+01,0.000000000000000000e+00
9.510208050906656752e+01,0.000000000000000000e+00
9.525208050906655899e+01,0.000000000000000000e+00
9.540208050906656467e+01,0.000000000000000000e+00
9.555208050906657036e+01,0.000000000000000000e+00
9.570208050906656183e+01,1.000000000000000000e+00
9.585208050906656752e+01,0.000000000000000000e+00
9.600208050906655899e+01,0.000000000000000000e+00
9.615208050906656467e+01,0.000000000000000000e+00
9.630208050906655615e+01,0.000000000000000000e+00
9.645208050906656183e+01,2.000000000000000000e+00
9.660208050906656752e+01,0.000000000000000000e+00
9.675208050906655899e+01,1.000000000000000000e+00
9.690208050906656467e+01,0.000000000000000000e+00
9.705208050906655615e+01,0.000000000000000000e+00
9.720208050906656183e+01,0.000000000000000000e+00
9.735208050906656752e+01,1.000000000000000000e+00
9.750208050906655899e+01,0.000000000000000000e+00
9.765208050906656467e+01,0.000000000000000000e+00
9.780208050906655615e+01,0.000000000000000000e+00
9.795208050906656183e+01,0.000000000000000000e+00
9.810208050906656752e+01,1.000000000000000000e+00
9.825208050906655899e+01,0.000000000000000000e+00
9.840208050906656467e+01,1.000000000000000000e+00
9.855208050906655615e+01,0.000000000000000000e+00
9.870208050906656183e+01,0.000000000000000000e+00
9.885208050906656752e+01,2.000000000000000000e+00
9.900208050906655899e+01,0.000000000000000000e+00
9.915208050906656467e+01,1.000000000000000000e+00
9.930208050906655615e+01,0.000000000000000000e+00
9.945208050906656183e+01,0.000000000000000000e+00
9.960208050906656752e+01,0.000000000000000000e+00
9.975208050906655899e+01,0.000000000000000000e+00
9.990208050906656467e+01,0.000000000000000000e+00
1.000520805090665561e+02,0.000000000000000000e+00
1.002020805090665618e+02,0.000000000000000000e+00
1.003520805090665675e+02,0.000000000000000000e+00
1.005020805090665590e+02,1.000000000000000000e+00
1.006520805090665647e+02,1.000000000000000000e+00
1.008020805090665561e+02,0.000000000000000000e+00
1.009520805090665618e+02,0.000000000000000000e+00
1.011020805090665675e+02,0.000000000000000000e+00
1.012520805090665590e+02,0.000000000000000000e+00
1.014020805090665647e+02,0.000000000000000000e+00
1.015520805090665561e+02,2.000000000000000000e+00
1.017020805090665618e+02,0.000000000000000000e+00
1.018520805090665675e+02,0.000000000000000000e+00
1.020020805090665590e+02,0.000000000000000000e+00
1.021520805090665647e+02,1.000000000000000000e+00
1.023020805090665561e+02,1.000000000000000000e+00
1.024520805090665618e+02,1.000000000000000000e+00
1.026020805090665675e+02,0.000000000000000000e+00
1.027520805090665590e+02,0.000000000000000000e+00
1.029020805090665647e+02,0.000000000000000000e+00
1.030520805090665561e+02,1.000000000000000000e+00
1.032020805090665618e+02,0.000000000000000000e+00
1.033520805090665675e+02,1.000000000000000000e+00
1.035020805090665590e+02,1.000000000000000000e+00
1.036520805090665647e+02,0.000000000000000000e+00
1.038020805090665561e+02,0.000000000000000000e+00
1.039520805090665618e+02,0.000000000000000000e+00
1.041020805090665675e+02,1.000000000000000000e+00
1.042520805090665590e+02,1.000000000000000000e+00
1.044020805090665647e+02,2.000000000000000000e+00
1.045520805090665561e+02,2.000000000000000000e+00
1.047020805090665618e+02,1.000000000000000000e+00
1.048520805090665675e+02,1.000000000000000000e+00
1.050020805090665590e+02,1.000000000000000000e+00
1.051520805090665647e+02,1.000000000000000000e+00
1.053020805090665561e+02,1.000000000000000000e+00
1.054520805090665618e+02,1.000000000000000000e+00
1.056020805090665675e+02,0.000000000000000000e+00
1.057520805090665590e+02,1.000000000000000000e+00
1.059020805090665647e+02,0.000000000000000000e+00
1.060520805090665561e+02,0.000000000000000000e+00
1.062020805090665618e+02,1.000000000000000000e+00
1.063520805090665675e+02,0.000000000000000000e+00
1.065020805090665590e+02,2.000000000000000000e+00
1.066520805090665647e+02,0.000000000000000000e+00
1.068020805090665561e+02,2.000000000000000000e+00
1.069520805090665618e+02,0.000000000000000000e+00
1.071020805090665675e+02,1.000000000000000000e+00
1.072520805090665590e+02,0.000000000000000000e+00
1.074020805090665647e+02,1.000000000000000000e+00
1.075520805090665561e+02,0.000000000000000000e+00
1.077020805090665618e+02,0.000000000000000000e+00
1.078520805090665675e+02,0.000000000000000000e+00
1.080020805090665590e+02,0.000000000000000000e+00
1.081520805090665647e+02,0.000000000000000000e+00
1.083020805090665561e+02,0.000000000000000000e+00
1.084520805090665618e+02,1.000000000000000000e+00
1.086020805090665675e+02,0.000000000000000000e+00
1.087520805090665590e+02,0.000000000000000000e+00
1.089020805090665647e+02,0.000000000000000000e+00
1.090520805090665561e+02,0.000000000000000000e+00
1.092020805090665618e+02,0.000000000000000000e+00
1.093520805090665533e+02,0.000000000000000000e+00
1.095020805090665590e+02,0.000000000000000000e+00
1.096520805090665647e+02,0.000000000000000000e+00
1.098020805090665561e+02,0.000000000000000000e+00
1.099520805090665618e+02,0.000000000000000000e+00
1.101020805090665533e+02,0.000000000000000000e+00
1.102520805090665590e+02,0.000000000000000000e+00
1.104020805090665647e+02,0.000000000000000000e+00
1.105520805090665561e+02,1.000000000000000000e+00
1.107020805090665618e+02,0.000000000000000000e+00
1.108520805090665533e+02,1.000000000000000000e+00
1.110020805090665590e+02,0.000000000000000000e+00
1.111520805090665647e+02,0.000000000000000000e+00
1.113020805090665561e+02,0.000000000000000000e+00
1.114520805090665618e+02,0.000000000000000000e+00
1.116020805090665533e+02,0.000000000000000000e+00
1.117520805090665590e+02,0.000000000000000000e+00
1.119020805090665647e+02,0.000000000000000000e+00
1.120520805090665561e+02,1.000000000000000000e+00
1.122020805090665618e+02,0.000000000000000000e+00
1.123520805090665533e+02,1.000000000000000000e+00
1.125020805090665590e+02,0.000000000000000000e+00
1.126520805090665647e+02,0.000000000000000000e+00
1.128020805090665561e+02,1.000000000000000000e+00
1.129520805090665618e+02,1.000000000000000000e+00
1.131020805090665533e+02,0.000000000000000000e+00
1.132520805090665590e+02,0.000000000000000000e+00
1.134020805090665647e+02,0.000000000000000000e+00
1.135520805090665561e+02,0.000000000000000000e+00
1.137020805090665618e+02,0.000000000000000000e+00
1.138520805090665533e+02,0.000000000000000000e+00
1.140020805090665590e+02,0.000000000000000000e+00
1.141520805090665647e+02,0.000000000000000000e+00
1.143020805090665561e+02,0.000000000000000000e+00
1.144520805090665618e+02,0.000000000000000000e+00
1.146020805090665533e+02,0.000000000000000000e+00
1.147520805090665590e+02,0.000000000000000000e+00
1.149020805090665647e+02,0.000000000000000000e+00
1.150520805090665561e+02,0.000000000000000000e+00
1.152020805090665618e+02,0.000000000000000000e+00
1.153520805090665533e+02,0.000000000000000000e+00
1.155020805090665590e+02,0.000000000000000000e+00
1.156520805090665647e+02,0.000000000000000000e+00
1.158020805090665561e+02,0.000000000000000000e+00
1.159520805090665618e+02,0.000000000000000000e+00
1.161020805090665533e+02,0.000000000000000000e+00
1.162520805090665590e+02,0.000000000000000000e+00
1.164020805090665647e+02,0.000000000000000000e+00
1.165520805090665561e+02,0.000000000000000000e+00
1.167020805090665618e+02,0.000000000000000000e+00
1.168520805090665533e+02,0.000000000000000000e+00
1.170020805090665590e+02,0.000000000000000000e+00
1.171520805090665647e+02,2.000000000000000000e+00
1.173020805090665561e+02,0.000000000000000000e+00
1.174520805090665618e+02,1.000000000000000000e+00
1.176020805090665533e+02,0.000000000000000000e+00
1.177520805090665590e+02,0.000000000000000000e+00
1.179020805090665647e+02,0.000000000000000000e+00
1.180520805090665561e+02,0.000000000000000000e+00
1.182020805090665618e+02,1.000000000000000000e+00
1.183520805090665533e+02,1.000000000000000000e+00
1.185020805090665590e+02,0.000000000000000000e+00
1.186520805090665647e+02,0.000000000000000000e+00
1.188020805090665561e+02,0.000000000000000000e+00
1.189520805090665618e+02,0.000000000000000000e+00
1.191020805090665533e+02,0.000000000000000000e+00
1.192520805090665590e+02,0.000000000000000000e+00
1.194020805090665647e+02,0.000000000000000000e+00
1.195520805090665561e+02,0.000000000000000000e+00
1.197020805090665618e+02,0.000000000000000000e+00
1.198520805090665533e+02,2.000000000000000000e+00
1.200020805090665590e+02,0.000000000000000000e+00
1.201520805090665647e+02,0.000000000000000000e+00
1.203020805090665561e+02,0.000000000000000000e+00
1.204520805090665618e+02,0.000000000000000000e+00
1.206020805090665533e+02,0.000000000000000000e+00
1.207520805090665590e+02,0.000000000000000000e+00
1.209020805090665647e+02,2.000000000000000000e+00
1.210520805090665561e+02,0.000000000000000000e+00
1.212020805090665618e+02,0.000000000000000000e+00
1.213520805090665533e+02,1.000000000000000000e+00
1.215020805090665590e+02,0.000000000000000000e+00
1.216520805090665647e+02,2.000000000000000000e+00
1.218020805090665561e+02,1.000000000000000000e+00
1.219520805090665618e+02,0.000000000000000000e+00
1.221020805090665533e+02,0.000000000000000000e+00
1.222520805090665590e+02,0.000000000000000000e+00
1.224020805090665505e+02,0.000000000000000000e+00
1.225520805090665561e+02,0.000000000000000000e+00
1.227020805090665618e+02,0.000000000000000000e+00
1.228520805090665533e+02,0.000000000000000000e+00
1.230020805090665590e+02,0.000000000000000000e+00
1.231520805090665505e+02,1.000000000000000000e+00
1.233020805090665561e+02,0.000000000000000000e+00
1.234520805090665618e+02,0.000000000000000000e+00
1.236020805090665533e+02,0.000000000000000000e+00
1.237520805090665590e+02,0.000000000000000000e+00
1.239020805090665505e+02,0.000000000000000000e+00
1.240520805090665561e+02,1.000000000000000000e+00
1.242020805090665618e+02,1.000000000000000000e+00
1.243520805090665533e+02,0.000000000000000000e+00
1.245020805090665590e+02,0.000000000000000000e+00
1.246520805090665505e+02,0.000000000000000000e+00
1.248020805090665561e+02,0.000000000000000000e+00
1.249520805090665618e+02,0.000000000000000000e+00
1.251020805090665533e+02,0.000000000000000000e+00
1.252520805090665590e+02,0.000000000000000000e+00
1.254020805090665505e+02,1.000000000000000000e+00
1.255520805090665561e+02,0.000000000000000000e+00
1.257020805090665618e+02,1.000000000000000000e+00
1.258520805090665533e+02,0.000000000000000000e+00
1.260020805090665590e+02,0.000000000000000000e+00
1.261520805090665505e+02,0.000000000000000000e+00
1.263020805090665561e+02,0.000000000000000000e+00
1.264520805090665618e+02,0.000000000000000000e+00
1.266020805090665533e+02,1.000000000000000000e+00
1.267520805090665590e+02,0.000000000000000000e+00
1.269020805090665505e+02,0.000000000000000000e+00
1.270520805090665561e+02,0.000000000000000000e+00
1.272020805090665618e+02,1.000000000000000000e+00
1.273520805090665533e+02,0.000000000000000000e+00
1.275020805090665590e+02,0.000000000000000000e+00
1.276520805090665505e+02,0.000000000000000000e+00
1.278020805090665561e+02,0.000000000000000000e+00
1.279520805090665618e+02,0.000000000000000000e+00
1.281020805090665533e+02,0.000000000000000000e+00
1.282520805090665590e+02,0.000000000000000000e+00
1.284020805090665363e+02,0.000000000000000000e+00
1.285520805090665419e+02,0.000000000000000000e+00
1.287020805090665476e+02,0.000000000000000000e+00
1.288520805090665533e+02,0.000000000000000000e+00
1.290020805090665306e+02,0.000000000000000000e+00
1.291520805090665363e+02,1.000000000000000000e+00
1.293020805090665419e+02,0.000000000000000000e+00
1.294520805090665476e+02,0.000000000000000000e+00
1.296020805090665533e+02,0.000000000000000000e+00
1.297520805090665306e+02,1.000000000000000000e+00
1.299020805090665363e+02,1.000000000000000000e+00
1.300520805090665419e+02,0.000000000000000000e+00
1.302020805090665476e+02,0.000000000000000000e+00
1.303520805090665533e+02,0.000000000000000000e+00
1.305020805090665306e+02,0.000000000000000000e+00
1.306520805090665363e+02,0.000000000000000000e+00
1.308020805090665419e+02,0.000000000000000000e+00
1.309520805090665476e+02,0.000000000000000000e+00
1.311020805090665533e+02,0.000000000000000000e+00
1.312520805090665306e+02,0.000000000000000000e+00
1.314020805090665363e+02,0.000000000000000000e+00
1.315520805090665419e+02,0.000000000000000000e+00
1.317020805090665476e+02,0.000000000000000000e+00
1.318520805090665533e+02,0.000000000000000000e+00
1.320020805090665306e+02,0.000000000000000000e+00
1.321520805090665363e+02,0.000000000000000000e+00
1.323020805090665419e+02,0.000000000000000000e+00
1.324520805090665476e+02,0.000000000000000000e+00
1.326020805090665533e+02,0.000000000000000000e+00
1.327520805090665306e+02,0.000000000000000000e+00
1.329020805090665363e+02,0.000000000000000000e+00
1.330520805090665419e+02,0.000000000000000000e+00
1.332020805090665476e+02,0.000000000000000000e+00
1.333520805090665533e+02,0.000000000000000000e+00
1.335020805090665306e+02,0.000000000000000000e+00
1.336520805090665363e+02,0.000000000000000000e+00
1.338020805090665419e+02,0.000000000000000000e+00
1.339520805090665476e+02,0.000000000000000000e+00
1.341020805090665533e+02,1.000000000000000000e+00
1.342520805090665306e+02,0.000000000000000000e+00
1.344020805090665363e+02,0.000000000000000000e+00
1.345520805090665419e+02,0.000000000000000000e+00
1.347020805090665476e+02,0.000000000000000000e+00
1.348520805090665533e+02,0.000000000000000000e+00
1.350020805090665306e+02,0.000000000000000000e+00
1.351520805090665363e+02,0.000000000000000000e+00
1.353020805090665419e+02,0.000000000000000000e+00
1.354520805090665476e+02,0.000000000000000000e+00
1.356020805090665533e+02,0.000000000000000000e+00
1.357520805090665306e+02,0.000000000000000000e+00
1.359020805090665363e+02,0.000000000000000000e+00
1.360520805090665419e+02,0.000000000000000000e+00
1.362020805090665476e+02,0.000000000000000000e+00
1.363520805090665533e+02,2.000000000000000000e+00
1.365020805090665306e+02,0.000000000000000000e+00
1.366520805090665363e+02,0.000000000000000000e+00
1.368020805090665419e+02,0.000000000000000000e+00
1.369520805090665476e+02,0.000000000000000000e+00
1.371020805090665533e+02,0.000000000000000000e+00
1.372520805090665306e+02,0.000000000000000000e+00
1.374020805090665363e+02,0.000000000000000000e+00
1.375520805090665419e+02,0.000000000000000000e+00
1.377020805090665476e+02,0.000000000000000000e+00
1.378520805090665533e+02,0.000000000000000000e+00
1.380020805090665306e+02,1.000000000000000000e+00
1.381520805090665363e+02,0.000000000000000000e+00
1.383020805090665419e+02,0.000000000000000000e+00
1.384520805090665476e+02,0.000000000000000000e+00
1.386020805090665533e+02,2.000000000000000000e+00
1.387520805090665306e+02,0.000000000000000000e+00
1.389020805090665363e+02,0.000000000000000000e+00
1.390520805090665419e+02,0.000000000000000000e+00
1.392020805090665476e+02,0.000000000000000000e+00
1.393520805090665533e+02,1.000000000000000000e+00
1.395020805090665306e+02,0.000000000000000000e+00
1.396520805090665363e+02,1.000000000000000000e+00
1.398020805090665419e+02,1.000000000000000000e+00
1.399520805090665476e+02,1.000000000000000000e+00
1.401020805090665533e+02,0.000000000000000000e+00
1.402520805090665306e+02,0.000000000000000000e+00
1.404020805090665363e+02,0.000000000000000000e+00
1.405520805090665419e+02,0.000000000000000000e+00
1.407020805090665476e+02,0.000000000000000000e+00
1.408520805090665533e+02,0.000000000000000000e+00
1.410020805090665306e+02,0.000000000000000000e+00
1.411520805090665363e+02,0.000000000000000000e+00
1.413020805090665419e+02,0.000000000000000000e+00
1.414520805090665476e+02,0.000000000000000000e+00
1.416020805090665249e+02,0.000000000000000000e+00
1.417520805090665306e+02,0.000000000000000000e+00
1.419020805090665363e+02,0.000000000000000000e+00
1.420520805090665419e+02,1.000000000000000000e+00
1.422020805090665476e+02,0.000000000000000000e+00
1.423520805090665249e+02,0.000000000000000000e+00
1.425020805090665306e+02,0.000000000000000000e+00
1.426520805090665363e+02,0.000000000000000000e+00
1.428020805090665419e+02,0.000000000000000000e+00
1.429520805090665476e+02,0.000000000000000000e+00
1.431020805090665249e+02,0.000000000000000000e+00
1.432520805090665306e+02,0.000000000000000000e+00
1.434020805090665363e+02,0.000000000000000000e+00
1.435520805090665419e+02,1.000000000000000000e+00
1.437020805090665476e+02,0.000000000000000000e+00
1.438520805090665249e+02,0.000000000000000000e+00
1.440020805090665306e+02,0.000000000000000000e+00
1.441520805090665363e+02,0.000000000000000000e+00
1.443020805090665419e+02,1.000000000000000000e+00
1.444520805090665476e+02,0.000000000000000000e+00
1.446020805090665249e+02,0.000000000000000000e+00
1.447520805090665306e+02,0.000000000000000000e+00
1.449020805090665363e+02,0.000000000000000000e+00
1.450520805090665419e+02,0.000000000000000000e+00
1.452020805090665476e+02,0.000000000000000000e+00
1.453520805090665249e+02,0.000000000000000000e+00
1.455020805090665306e+02,1.000000000000000000e+00
1.456520805090665363e+02,0.000000000000000000e+00
1.458020805090665419e+02,0.000000000000000000e+00
1.459520805090665476e+02,0.000000000000000000e+00
1.461020805090665249e+02,0.000000000000000000e+00
1.462520805090665306e+02,0.000000000000000000e+00
1.464020805090665363e+02,0.000000000000000000e+00
1.465520805090665419e+02,0.000000000000000000e+00
1.467020805090665476e+02,0.000000000000000000e+00
1.468520805090665249e+02,0.000000000000000000e+00
1.470020805090665306e+02,0.000000000000000000e+00
1.471520805090665363e+02,1.000000000000000000e+00
1.473020805090665419e+02,0.000000000000000000e+00
1.474520805090665476e+02,0.000000000000000000e+00
1.476020805090665249e+02,1.000000000000000000e+00
1.477520805090665306e+02,0.000000000000000000e+00
1.479020805090665363e+02,0.000000000000000000e+00
1.480520805090665419e+02,0.000000000000000000e+00
1.482020805090665476e+02,0.000000000000000000e+00
1.483520805090665249e+02,0.000000000000000000e+00
1.485020805090665306e+02,0.000000000000000000e+00
1.486520805090665363e+02,0.000000000000000000e+00
1.488020805090665419e+02,0.000000000000000000e+00
1.489520805090665476e+02,0.000000000000000000e+00
1.491020805090665249e+02,0.000000000000000000e+00
1.492520805090665306e+02,0.000000000000000000e+00
1.494020805090665363e+02,0.000000000000000000e+00
1.495520805090665419e+02,0.000000000000000000e+00
1.497020805090665476e+02,0.000000000000000000e+00
1.498520805090665249e+02,0.000000000000000000e+00
1.500020805090665306e+02,0.000000000000000000e+00
1.501520805090665363e+02,0.000000000000000000e+00
1.503020805090665419e+02,0.000000000000000000e+00
1.504520805090665476e+02,0.000000000000000000e+00
1.506020805090665249e+02,0.000000000000000000e+00
1.507520805090665306e+02,0.000000000000000000e+00
1.509020805090665363e+02,0.000000000000000000e+00
1.510520805090665419e+02,0.000000000000000000e+00
1.512020805090665476e+02,0.000000000000000000e+00
1.513520805090665249e+02,0.000000000000000000e+00
1.515020805090665306e+02,0.000000000000000000e+00
1.516520805090665363e+02,0.000000000000000000e+00
1.518020805090665419e+02,0.000000000000000000e+00
1.519520805090665476e+02,0.000000000000000000e+00
1.521020805090665249e+02,0.000000000000000000e+00
1.522520805090665306e+02,1.000000000000000000e+00
1.524020805090665363e+02,1.000000000000000000e+00
1.525520805090665419e+02,0.000000000000000000e+00
1.527020805090665476e+02,0.000000000000000000e+00
1.528520805090665249e+02,0.000000000000000000e+00
1.530020805090665306e+02,0.000000000000000000e+00
1.531520805090665363e+02,0.000000000000000000e+00
1.533020805090665419e+02,0.000000000000000000e+00
1.534520805090665476e+02,0.000000000000000000e+00
1.536020805090665249e+02,0.000000000000000000e+00
1.537520805090665306e+02,0.000000000000000000e+00
1.539020805090665363e+02,0.000000000000000000e+00
1.540520805090665419e+02,0.000000000000000000e+00
1.542020805090665476e+02,0.000000000000000000e+00
1.543520805090665249e+02,0.000000000000000000e+00
1.545020805090665306e+02,0.000000000000000000e+00
1.546520805090665363e+02,0.000000000000000000e+00
1.548020805090665419e+02,0.000000000000000000e+00
1.549520805090665476e+02,0.000000000000000000e+00
1.551020805090665249e+02,0.000000000000000000e+00
1.552520805090665306e+02,0.000000000000000000e+00
1.554020805090665363e+02,0.000000000000000000e+00
1.555520805090665419e+02,0.000000000000000000e+00
1.557020805090665476e+02,0.000000000000000000e+00
1.558520805090665249e+02,1.000000000000000000e+00
1.560020805090665306e+02,0.000000000000000000e+00
1.561520805090665363e+02,0.000000000000000000e+00
1.563020805090665419e+02,1.000000000000000000e+00
1.564520805090665476e+02,0.000000000000000000e+00
1.566020805090665249e+02,1.000000000000000000e+00
1.567520805090665306e+02,0.000000000000000000e+00
1.569020805090665363e+02,0.000000000000000000e+00
1.570520805090665419e+02,0.000000000000000000e+00
1.572020805090665476e+02,0.000000000000000000e+00
1.573520805090665249e+02,0.000000000000000000e+00
1.575020805090665306e+02,1.000000000000000000e+00
1.576520805090665363e+02,0.000000000000000000e+00
1.578020805090665419e+02,0.000000000000000000e+00
1.579520805090665476e+02,0.000000000000000000e+00
1.581020805090665249e+02,1.000000000000000000e+00
1.582520805090665306e+02,0.000000000000000000e+00
1.584020805090665363e+02,1.000000000000000000e+00
1.585520805090665419e+02,0.000000000000000000e+00
1.587020805090665476e+02,0.000000000000000000e+00
1.588520805090665249e+02,0.000000000000000000e+00
1.590020805090665306e+02,0.000000000000000000e+00
1.591520805090665363e+02,0.000000000000000000e+00
1.593020805090665419e+02,0.000000000000000000e+00
1.594520805090665476e+02,0.000000000000000000e+00
1.596020805090665249e+02,0.000000000000000000e+00
1.597520805090665306e+02,0.000000000000000000e+00
1.599020805090665363e+02,0.000000000000000000e+00
1.600520805090665419e+02,0.000000000000000000e+00
1.602020805090665476e+02,1.000000000000000000e+00
1.603520805090665249e+02,0.000000000000000000e+00
1.605020805090665306e+02,0.000000000000000000e+00
1.606520805090665363e+02,0.000000000000000000e+00
1.608020805090665419e+02,0.000000000000000000e+00
1.609520805090665476e+02,0.000000000000000000e+00
1.611020805090665249e+02,0.000000000000000000e+00
1.612520805090665306e+02,0.000000000000000000e+00
1.614020805090665363e+02,0.000000000000000000e+00
1.615520805090665419e+02,0.000000000000000000e+00
1.617020805090665476e+02,0.000000000000000000e+00
1.618520805090665249e+02,0.000000000000000000e+00
1.620020805090665306e+02,2.000000000000000000e+00
1.621520805090665363e+02,0.000000000000000000e+00
1.623020805090665419e+02,0.000000000000000000e+00
1.624520805090665476e+02,0.000000000000000000e+00
1.626020805090665249e+02,0.000000000000000000e+00
1.627520805090665306e+02,0.000000000000000000e+00
1.629020805090665363e+02,0.000000000000000000e+00
1.630520805090665419e+02,0.000000000000000000e+00
1.632020805090665476e+02,0.000000000000000000e+00
1.633520805090665249e+02,0.000000000000000000e+00
1.635020805090665306e+02,0.000000000000000000e+00
1.636520805090665363e+02,0.000000000000000000e+00
1.638020805090665419e+02,1.000000000000000000e+00
1.639520805090665476e+02,0.000000000000000000e+00
1.641020805090665249e+02,0.000000000000000000e+00
1.642520805090665306e+02,0.000000000000000000e+00
1.644020805090665363e+02,0.000000000000000000e+00
1.645520805090665419e+02,1.000000000000000000e+00
1.647020805090665476e+02,0.000000000000000000e+00
1.648520805090665249e+02,0.000000000000000000e+00
1.650020805090665306e+02,0.000000000000000000e+00
1.651520805090665363e+02,0.000000000000000000e+00
1.653020805090665419e+02,0.000000000000000000e+00
1.654520805090665476e+02,0.000000000000000000e+00
1.656020805090665249e+02,0.000000000000000000e+00
1.657520805090665306e+02,0.000000000000000000e+00
1.659020805090665363e+02,0.000000000000000000e+00
1.660520805090665419e+02,1.000000000000000000e+00
1.662020805090665476e+02,0.000000000000000000e+00
1.663520805090665249e+02,0.000000000000000000e+00
1.665020805090665306e+02,0.000000000000000000e+00
1.666520805090665363e+02,0.000000000000000000e+00
1.668020805090665419e+02,0.000000000000000000e+00
1.669520805090665192e+02,0.000000000000000000e+00
1.671020805090665249e+02,0.000000000000000000e+00
1.672520805090665306e+02,1.000000000000000000e+00
1.674020805090665363e+02,0.000000000000000000e+00
1.675520805090665419e+02,0.000000000000000000e+00
1.677020805090665192e+02,0.000000000000000000e+00
1.678520805090665249e+02,0.000000000000000000e+00
1.680020805090665306e+02,0.000000000000000000e+00
1.681520805090665363e+02,0.000000000000000000e+00
1.683020805090665419e+02,0.000000000000000000e+00
1.684520805090665192e+02,1.000000000000000000e+00
1.686020805090665249e+02,0.000000000000000000e+00
1.687520805090665306e+02,0.000000000000000000e+00
1.689020805090665363e+02,0.000000000000000000e+00
1.690520805090665419e+02,0.000000000000000000e+00
1.692020805090665192e+02,0.000000000000000000e+00
1.693520805090665249e+02,0.000000000000000000e+00
1.695020805090665306e+02,0.000000000000000000e+00
1.696520805090665363e+02,0.000000000000000000e+00
1.698020805090665419e+02,0.000000000000000000e+00
1.699520805090665192e+02,0.000000000000000000e+00
1.701020805090665249e+02,0.000000000000000000e+00
1.702520805090665306e+02,0.000000000000000000e+00
1.704020805090665363e+02,0.000000000000000000e+00
1.705520805090665419e+02,0.000000000000000000e+00
1.707020805090665192e+02,0.000000000000000000e+00
1.708520805090665249e+02,0.000000000000000000e+00
1.710020805090665306e+02,0.000000000000000000e+00
1.711520805090665363e+02,0.000000000000000000e+00
1.713020805090665419e+02,0.000000000000000000e+00
1.714520805090665192e+02,0.000000000000000000e+00
1.716020805090665249e+02,1.000000000000000000e+00
1.717520805090665306e+02,0.000000000000000000e+00
1.719020805090665363e+02,0.000000000000000000e+00
1.720520805090665419e+02,0.000000000000000000e+00
1.722020805090665192e+02,0.000000000000000000e+00
1.723520805090665249e+02,0.000000000000000000e+00
1.725020805090665306e+02,0.000000000000000000e+00
1.726520805090665363e+02,1.000000000000000000e+00
1.728020805090665419e+02,0.000000000000000000e+00
1.729520805090665192e+02,0.000000000000000000e+00
1.731020805090665249e+02,0.000000000000000000e+00
1.732520805090665306e+02,0.000000000000000000e+00
1.734020805090665363e+02,0.000000000000000000e+00
1.735520805090665419e+02,0.000000000000000000e+00
1.737020805090665192e+02,0.000000000000000000e+00
1.738520805090665249e+02,0.000000000000000000e+00
1.740020805090665306e+02,0.000000000000000000e+00
1.741520805090665363e+02,0.000000000000000000e+00
1.743020805090665419e+02,0.000000000000000000e+00
1.744520805090665192e+02,0.000000000000000000e+00
1.746020805090665249e+02,0.000000000000000000e+00
1.747520805090665306e+02,0.000000000000000000e+00
1.749020805090665363e+02,0.000000000000000000e+00
1.750520805090665419e+02,0.000000000000000000e+00
1.752020805090665192e+02,0.000000000000000000e+00
1.753520805090665249e+02,1.000000000000000000e+00
1.755020805090665306e+02,0.000000000000000000e+00
1.756520805090665363e+02,1.000000000000000000e+00
1.758020805090665419e+02,0.000000000000000000e+00
1.759520805090665192e+02,0.000000000000000000e+00
1.761020805090665249e+02,0.000000000000000000e+00
1.762520805090665306e+02,1.000000000000000000e+00
1.764020805090665363e+02,0.000000000000000000e+00
1.765520805090665419e+02,0.000000000000000000e+00
1.767020805090665192e+02,0.000000000000000000e+00
1.768520805090665249e+02,0.000000000000000000e+00
1.770020805090665306e+02,0.000000000000000000e+00
1.771520805090665363e+02,0.000000000000000000e+00
1.773020805090665419e+02,0.000000000000000000e+00
1.774520805090665192e+02,2.000000000000000000e+00
1.776020805090665249e+02,0.000000000000000000e+00
1.777520805090665306e+02,0.000000000000000000e+00
1.779020805090665363e+02,0.000000000000000000e+00
1.780520805090665419e+02,0.000000000000000000e+00
1.782020805090665192e+02,0.000000000000000000e+00
1.783520805090665249e+02,0.000000000000000000e+00
1.785020805090665306e+02,0.000000000000000000e+00
1.786520805090665363e+02,0.000000000000000000e+00
1.788020805090665419e+02,0.000000000000000000e+00
1.789520805090665192e+02,1.000000000000000000e+00
1.791020805090665249e+02,0.000000000000000000e+00
1.792520805090665306e+02,0.000000000000000000e+00
1.794020805090665363e+02,0.000000000000000000e+00
1.795520805090665419e+02,0.000000000000000000e+00
1.797020805090665192e+02,0.000000000000000000e+00
1.798520805090665249e+02,0.000000000000000000e+00
1.800020805090665306e+02,0.000000000000000000e+00
1.801520805090665363e+02,0.000000000000000000e+00
1.803020805090665419e+02,0.000000000000000000e+00
1.804520805090665192e+02,0.000000000000000000e+00
1.806020805090665249e+02,2.000000000000000000e+00
1.807520805090665306e+02,1.000000000000000000e+00
1.809020805090665363e+02,0.000000000000000000e+00
1.810520805090665419e+02,0.000000000000000000e+00
1.812020805090665192e+02,0.000000000000000000e+00
1.813520805090665249e+02,0.000000000000000000e+00
1.815020805090665306e+02,0.000000000000000000e+00
1.816520805090665363e+02,0.000000000000000000e+00
1.818020805090665419e+02,0.000000000000000000e+00
1.819520805090665192e+02,0.000000000000000000e+00
1.821020805090665249e+02,0.000000000000000000e+00
1.822520805090665306e+02,0.000000000000000000e+00
1.824020805090665363e+02,0.000000000000000000e+00
1.825520805090665419e+02,0.000000000000000000e+00
1.827020805090665192e+02,0.000000000000000000e+00
1.828520805090665249e+02,0.000000000000000000e+00
1.830020805090665306e+02,0.000000000000000000e+00
1.831520805090665363e+02,0.000000000000000000e+00
1.833020805090665419e+02,0.000000000000000000e+00
1.834520805090665192e+02,0.000000000000000000e+00
1.836020805090665249e+02,0.000000000000000000e+00
1.837520805090665306e+02,0.000000000000000000e+00
1.839020805090665363e+02,0.000000000000000000e+00
1.840520805090665419e+02,0.000000000000000000e+00
1.842020805090665192e+02,0.000000000000000000e+00
1.843520805090665249e+02,0.000000000000000000e+00
1.845020805090665306e+02,0.000000000000000000e+00
1.846520805090665363e+02,0.000000000000000000e+00
1.848020805090665419e+02,1.000000000000000000e+00
1.849520805090665192e+02,0.000000000000000000e+00
1.851020805090665249e+02,0.000000000000000000e+00
1.852520805090665306e+02,0.000000000000000000e+00
1.854020805090665363e+02,0.000000000000000000e+00
1.855520805090665419e+02,1.000000000000000000e+00
1.857020805090665192e+02,0.000000000000000000e+00
1.858520805090665249e+02,0.000000000000000000e+00
1.860020805090665306e+02,0.000000000000000000e+00
1.861520805090665363e+02,0.000000000000000000e+00
1.863020805090665419e+02,0.000000000000000000e+00
1.864520805090665192e+02,0.000000000000000000e+00
1.866020805090665249e+02,0.000000000000000000e+00
1.867520805090665306e+02,0.000000000000000000e+00
1.869020805090665363e+02,0.000000000000000000e+00
1.870520805090665419e+02,0.000000000000000000e+00
1.872020805090665192e+02,0.000000000000000000e+00
1.873520805090665249e+02,0.000000000000000000e+00
1.875020805090665306e+02,0.000000000000000000e+00
1.876520805090665363e+02,0.000000000000000000e+00
1.878020805090665419e+02,0.000000000000000000e+00
1.879520805090665192e+02,0.000000000000000000e+00
1.881020805090665249e+02,0.000000000000000000e+00
1.882520805090665306e+02,0.000000000000000000e+00
1.884020805090665363e+02,0.000000000000000000e+00
1.885520805090665419e+02,0.000000000000000000e+00
1.887020805090665192e+02,0.000000000000000000e+00
1.888520805090665249e+02,1.000000000000000000e+00
1.890020805090665306e+02,0.000000000000000000e+00
1.891520805090665363e+02,0.000000000000000000e+00
1.893020805090665419e+02,1.000000000000000000e+00
1.894520805090665192e+02,0.000000000000000000e+00
1.896020805090665249e+02,0.000000000000000000e+00
1.897520805090665306e+02,0.000000000000000000e+00
1.899020805090665363e+02,0.000000000000000000e+00
1.900520805090665419e+02,1.000000000000000000e+00
1.902020805090665192e+02,0.000000000000000000e+00
1.903520805090665249e+02,0.000000000000000000e+00
1.905020805090665306e+02,0.000000000000000000e+00
1.906520805090665363e+02,0.000000000000000000e+00
1.908020805090665419e+02,0.000000000000000000e+00
1.909520805090665192e+02,1.000000000000000000e+00
1.911020805090665249e+02,0.000000000000000000e+00
1.912520805090665306e+02,1.000000000000000000e+00
1.914020805090665363e+02,0.000000000000000000e+00
1.915520805090665419e+02,1.000000000000000000e+00
1.917020805090665192e+02,0.000000000000000000e+00
1.918520805090665249e+02,0.000000000000000000e+00
1.920020805090665306e+02,0.000000000000000000e+00
1.921520805090665363e+02,0.000000000000000000e+00
1.923020805090665135e+02,0.000000000000000000e+00
1.924520805090665192e+02,0.000000000000000000e+00
1.926020805090665249e+02,0.000000000000000000e+00
1.927520805090665306e+02,0.000000000000000000e+00
1.929020805090665363e+02,0.000000000000000000e+00
1.930520805090665135e+02,0.000000000000000000e+00
1.932020805090665192e+02,0.000000000000000000e+00
1.933520805090665249e+02,0.000000000000000000e+00
1.935020805090665306e+02,0.000000000000000000e+00
1.936520805090665363e+02,0.000000000000000000e+00
1.938020805090665135e+02,0.000000000000000000e+00
1.939520805090665192e+02,0.000000000000000000e+00
1.941020805090665249e+02,0.000000000000000000e+00
1.942520805090665306e+02,0.000000000000000000e+00
1.944020805090665363e+02,0.000000000000000000e+00
1.945520805090665135e+02,0.000000000000000000e+00
1.947020805090665192e+02,0.000000000000000000e+00
1.948520805090665249e+02,0.000000000000000000e+00
1.950020805090665306e+02,0.000000000000000000e+00
1.951520805090665363e+02,0.000000000000000000e+00
1.953020805090665135e+02,0.000000000000000000e+00
1.954520805090665192e+02,0.000000000000000000e+00
1.956020805090665249e+02,0.000000000000000000e+00
1.957520805090665306e+02,0.000000000000000000e+00
1.959020805090665363e+02,0.000000000000000000e+00
1.960520805090665135e+02,2.000000000000000000e+00
1.962020805090665192e+02,0.000000000000000000e+00
1.963520805090665249e+02,0.000000000000000000e+00
1.965020805090665306e+02,0.000000000000000000e+00
1.966520805090665363e+02,0.000000000000000000e+00
1.968020805090665135e+02,0.000000000000000000e+00
1.969520805090665192e+02,0.000000000000000000e+00
1.971020805090665249e+02,0.000000000000000000e+00
1.972520805090665306e+02,0.000000000000000000e+00
1.974020805090665363e+02,0.000000000000000000e+00
1.975520805090665135e+02,1.000000000000000000e+00
1.977020805090665192e+02,0.000000000000000000e+00
1.978520805090665249e+02,0.000000000000000000e+00
1.980020805090665306e+02,0.000000000000000000e+00
1.981520805090665363e+02,0.000000000000000000e+00
1.983020805090665135e+02,1.000000000000000000e+00
1.984520805090665192e+02,0.000000000000000000e+00
1.986020805090665249e+02,0.000000000000000000e+00
1.987520805090665306e+02,0.000000000000000000e+00
1.989020805090665363e+02,0.000000000000000000e+00
1.990520805090665135e+02,0.000000000000000000e+00
1.992020805090665192e+02,0.000000000000000000e+00
1.993520805090665249e+02,0.000000000000000000e+00
1.995020805090665306e+02,0.000000000000000000e+00
1.996520805090665363e+02,0.000000000000000000e+00
1.998020805090665135e+02,0.000000000000000000e+00
1.999520805090665192e+02,0.000000000000000000e+00
2.001020805090665249e+02,0.000000000000000000e+00
2.002520805090665306e+02,0.000000000000000000e+00
2.004020805090665363e+02,0.000000000000000000e+00
2.005520805090665135e+02,0.000000000000000000e+00
2.007020805090665192e+02,0.000000000000000000e+00
2.008520805090665249e+02,0.000000000000000000e+00
2.010020805090665306e+02,0.000000000000000000e+00
2.011520805090665363e+02,0.000000000000000000e+00
2.013020805090665135e+02,0.000000000000000000e+00
2.014520805090665192e+02,0.000000000000000000e+00
2.016020805090665249e+02,0.000000000000000000e+00
2.017520805090665306e+02,0.000000000000000000e+00
2.019020805090665363e+02,0.000000000000000000e+00
2.020520805090665135e+02,0.000000000000000000e+00
2.022020805090665192e+02,0.000000000000000000e+00
2.023520805090665249e+02,0.000000000000000000e+00
2.025020805090665306e+02,0.000000000000000000e+00
2.026520805090665363e+02,0.000000000000000000e+00
2.028020805090665135e+02,0.000000000000000000e+00
2.029520805090665192e+02,0.000000000000000000e+00
2.031020805090665249e+02,0.000000000000000000e+00
2.032520805090665306e+02,0.000000000000000000e+00
2.034020805090665363e+02,0.000000000000000000e+00
2.035520805090665135e+02,0.000000000000000000e+00
2.037020805090665192e+02,0.000000000000000000e+00
2.038520805090665249e+02,0.000000000000000000e+00
2.040020805090665306e+02,0.000000000000000000e+00
2.041520805090665363e+02,1.000000000000000000e+00
2.043020805090665135e+02,0.000000000000000000e+00
2.044520805090665192e+02,0.000000000000000000e+00
2.046020805090665249e+02,0.000000000000000000e+00
2.047520805090665306e+02,0.000000000000000000e+00
2.049020805090665363e+02,0.000000000000000000e+00
2.050520805090665135e+02,0.000000000000000000e+00
2.052020805090665192e+02,0.000000000000000000e+00
2.053520805090665249e+02,0.000000000000000000e+00
2.055020805090665306e+02,0.000000000000000000e+00
2.056520805090665363e+02,0.000000000000000000e+00
2.058020805090665135e+02,0.000000000000000000e+00
2.059520805090665192e+02,0.000000000000000000e+00
2.061020805090665249e+02,0.000000000000000000e+00
2.062520805090665306e+02,0.000000000000000000e+00
2.064020805090665363e+02,1.000000000000000000e+00
2.065520805090665135e+02,0.000000000000000000e+00
2.067020805090665192e+02,0.000000000000000000e+00
2.068520805090665249e+02,0.000000000000000000e+00
2.070020805090665306e+02,0.000000000000000000e+00
2.071520805090665363e+02,0.000000000000000000e+00
2.073020805090665135e+02,0.000000000000000000e+00
2.074520805090665192e+02,0.000000000000000000e+00
2.076020805090665249e+02,0.000000000000000000e+00
2.077520805090665306e+02,0.000000000000000000e+00
2.079020805090665363e+02,1.000000000000000000e+00
2.080520805090665135e+02,0.000000000000000000e+00
2.082020805090665192e+02,0.000000000000000000e+00
2.083520805090665249e+02,0.000000000000000000e+00
2.085020805090665306e+02,0.000000000000000000e+00
2.086520805090665363e+02,0.000000000000000000e+00
2.088020805090665135e+02,0.000000000000000000e+00
2.089520805090665192e+02,0.000000000000000000e+00
2.091020805090665249e+02,1.000000000000000000e+00
2.092520805090665306e+02,0.000000000000000000e+00
2.094020805090665363e+02,0.000000000000000000e+00
2.095520805090665135e+02,1.000000000000000000e+00
2.097020805090665192e+02,0.000000000000000000e+00
2.098520805090665249e+02,0.000000000000000000e+00
2.100020805090665306e+02,0.000000000000000000e+00
2.101520805090665363e+02,0.000000000000000000e+00
2.103020805090665135e+02,1.000000000000000000e+00
2.104520805090665192e+02,0.000000000000000000e+00
2.106020805090665249e+02,1.000000000000000000e+00
2.107520805090665306e+02,1.000000000000000000e+00
2.109020805090665363e+02,0.000000000000000000e+00
2.110520805090665135e+02,0.000000000000000000e+00
2.112020805090665192e+02,0.000000000000000000e+00
2.113520805090665249e+02,0.000000000000000000e+00
2.115020805090665306e+02,0.000000000000000000e+00
2.116520805090665363e+02,0.000000000000000000e+00
2.118020805090665135e+02,0.000000000000000000e+00
2.119520805090665192e+02,1.000000000000000000e+00
2.121020805090665249e+02,0.000000000000000000e+00
2.122520805090665306e+02,0.000000000000000000e+00
2.124020805090665363e+02,1.000000000000000000e+00
2.125520805090665135e+02,1.000000000000000000e+00
2.127020805090665192e+02,0.000000000000000000e+00
2.128520805090665249e+02,0.000000000000000000e+00
2.130020805090665306e+02,0.000000000000000000e+00
2.131520805090665363e+02,1.000000000000000000e+00
2.133020805090665135e+02,0.000000000000000000e+00
2.134520805090665192e+02,1.000000000000000000e+00
2.136020805090665249e+02,0.000000000000000000e+00
2.137520805090665306e+02,0.000000000000000000e+00
2.139020805090665363e+02,0.000000000000000000e+00
2.140520805090665135e+02,0.000000000000000000e+00
2.142020805090665192e+02,0.000000000000000000e+00
2.143520805090665249e+02,0.000000000000000000e+00
2.145020805090665306e+02,0.000000000000000000e+00
2.146520805090665363e+02,0.000000000000000000e+00
2.148020805090665135e+02,0.000000000000000000e+00
2.149520805090665192e+02,0.000000000000000000e+00
2.151020805090665249e+02,1.000000000000000000e+00
2.152520805090665306e+02,0.000000000000000000e+00
2.154020805090665363e+02,0.000000000000000000e+00
2.155520805090665135e+02,0.000000000000000000e+00
2.157020805090665192e+02,0.000000000000000000e+00
2.158520805090665249e+02,0.000000000000000000e+00
2.160020805090665306e+02,0.000000000000000000e+00
2.161520805090665363e+02,0.000000000000000000e+00
2.163020805090665135e+02,0.000000000000000000e+00
2.164520805090665192e+02,0.000000000000000000e+00
2.166020805090665249e+02,0.000000000000000000e+00
2.167520805090665306e+02,0.000000000000000000e+00
2.169020805090665363e+02,0.000000000000000000e+00
2.170520805090665135e+02,0.000000000000000000e+00
2.172020805090665192e+02,0.000000000000000000e+00
2.173520805090665249e+02,0.000000000000000000e+00
2.175020805090665306e+02,0.000000000000000000e+00
2.176520805090665363e+02,0.000000000000000000e+00
2.178020805090665135e+02,0.000000000000000000e+00
2.179520805090665192e+02,1.000000000000000000e+00
2.181020805090665249e+02,0.000000000000000000e+00
2.182520805090665306e+02,0.000000000000000000e+00
2.184020805090665078e+02,0.000000000000000000e+00
2.185520805090665135e+02,0.000000000000000000e+00
2.187020805090665192e+02,0.000000000000000000e+00
2.188520805090665249e+02,0.000000000000000000e+00
2.190020805090665306e+02,0.000000000000000000e+00
2.191520805090665078e+02,0.000000000000000000e+00
2.193020805090665135e+02,0.000000000000000000e+00
2.194520805090665192e+02,0.000000000000000000e+00
2.196020805090665249e+02,0.000000000000000000e+00
2.197520805090665306e+02,0.000000000000000000e+00
2.199020805090665078e+02,0.000000000000000000e+00
2.200520805090665135e+02,0.000000000000000000e+00
2.202020805090665192e+02,0.000000000000000000e+00
2.203520805090665249e+02,0.000000000000000000e+00
2.205020805090665306e+02,0.000000000000000000e+00
2.206520805090665078e+02,0.000000000000000000e+00
2.208020805090665135e+02,0.000000000000000000e+00
2.209520805090665192e+02,0.000000000000000000e+00
2.211020805090665249e+02,0.000000000000000000e+00
2.212520805090665306e+02,0.000000000000000000e+00
2.214020805090665078e+02,0.000000000000000000e+00
2.215520805090665135e+02,0.000000000000000000e+00
2.217020805090665192e+02,0.000000000000000000e+00
2.218520805090665249e+02,0.000000000000000000e+00
2.220020805090665306e+02,0.000000000000000000e+00
2.221520805090665078e+02,0.000000000000000000e+00
2.223020805090665135e+02,0.000000000000000000e+00
2.224520805090665192e+02,0.000000000000000000e+00
2.226020805090665249e+02,0.000000000000000000e+00
2.227520805090665306e+02,0.000000000000000000e+00
2.229020805090665078e+02,0.000000000000000000e+00
2.230520805090665135e+02,0.000000000000000000e+00
2.232020805090665192e+02,0.000000000000000000e+00
2.233520805090665249e+02,0.000000000000000000e+00
2.235020805090665306e+02,0.000000000000000000e+00
2.236520805090665078e+02,0.000000000000000000e+00
2.238020805090665135e+02,0.000000000000000000e+00
2.239520805090665192e+02,0.000000000000000000e+00
2.241020805090665249e+02,0.000000000000000000e+00
2.242520805090665306e+02,0.000000000000000000e+00
2.244020805090665078e+02,0.000000000000000000e+00
2.245520805090665135e+02,0.000000000000000000e+00
2.247020805090665192e+02,0.000000000000000000e+00
2.248520805090665249e+02,0.000000000000000000e+00
2.250020805090665306e+02,0.000000000000000000e+00
2.251520805090665078e+02,0.000000000000000000e+00
2.253020805090665135e+02,0.000000000000000000e+00
2.254520805090665192e+02,0.000000000000000000e+00
2.256020805090665249e+02,0.000000000000000000e+00
2.257520805090665306e+02,0.000000000000000000e+00
2.259020805090665078e+02,0.000000000000000000e+00
2.260520805090665135e+02,0.000000000000000000e+00
2.262020805090665192e+02,0.000000000000000000e+00
2.263520805090665249e+02,0.000000000000000000e+00
2.265020805090665306e+02,0.000000000000000000e+00
2.266520805090665078e+02,0.000000000000000000e+00
2.268020805090665135e+02,0.000000000000000000e+00
2.269520805090665192e+02,0.000000000000000000e+00
2.271020805090665249e+02,0.000000000000000000e+00
2.272520805090665306e+02,1.000000000000000000e+00
2.274020805090665078e+02,0.000000000000000000e+00
2.275520805090665135e+02,0.000000000000000000e+00
2.277020805090665192e+02,0.000000000000000000e+00
2.278520805090665249e+02,0.000000000000000000e+00
2.280020805090665306e+02,0.000000000000000000e+00
2.281520805090665078e+02,1.000000000000000000e+00
2.283020805090665135e+02,0.000000000000000000e+00
2.284520805090665192e+02,0.000000000000000000e+00
2.286020805090665249e+02,0.000000000000000000e+00
2.287520805090665306e+02,1.000000000000000000e+00
2.289020805090665078e+02,0.000000000000000000e+00
2.290520805090665135e+02,0.000000000000000000e+00
2.292020805090665192e+02,0.000000000000000000e+00
2.293520805090665249e+02,0.000000000000000000e+00
2.295020805090665306e+02,0.000000000000000000e+00
2.296520805090665078e+02,0.000000000000000000e+00
2.298020805090665135e+02,0.000000000000000000e+00
2.299520805090665192e+02,0.000000000000000000e+00
2.301020805090665249e+02,0.000000000000000000e+00
2.302520805090665306e+02,0.000000000000000000e+00
2.304020805090665078e+02,0.000000000000000000e+00
2.305520805090665135e+02,0.000000000000000000e+00
2.307020805090665192e+02,0.000000000000000000e+00
2.308520805090665249e+02,0.000000000000000000e+00
2.310020805090665306e+02,0.000000000000000000e+00
2.311520805090665078e+02,0.000000000000000000e+00
2.313020805090665135e+02,0.000000000000000000e+00
2.314520805090665192e+02,0.000000000000000000e+00
2.316020805090665249e+02,0.000000000000000000e+00
2.317520805090665306e+02,0.000000000000000000e+00
2.319020805090665078e+02,0.000000000000000000e+00
2.320520805090665135e+02,0.000000000000000000e+00
2.322020805090665192e+02,0.000000000000000000e+00
2.323520805090665249e+02,0.000000000000000000e+00
2.325020805090665306e+02,0.000000000000000000e+00
2.326520805090665078e+02,0.000000000000000000e+00
2.328020805090665135e+02,1.000000000000000000e+00
2.329520805090665192e+02,0.000000000000000000e+00
2.331020805090665249e+02,0.000000000000000000e+00
2.332520805090665306e+02,0.000000000000000000e+00
2.334020805090665078e+02,1.000000000000000000e+00
2.335520805090665135e+02,0.000000000000000000e+00
2.337020805090665192e+02,0.000000000000000000e+00
2.338520805090665249e+02,0.000000000000000000e+00
2.340020805090665306e+02,1.000000000000000000e+00
2.341520805090665078e+02,0.000000000000000000e+00
2.343020805090665135e+02,1.000000000000000000e+00
2.344520805090665192e+02,0.000000000000000000e+00
2.346020805090665249e+02,0.000000000000000000e+00
2.347520805090665306e+02,0.000000000000000000e+00
2.349020805090665078e+02,0.000000000000000000e+00
2.350520805090665135e+02,0.000000000000000000e+00
2.352020805090665192e+02,0.000000000000000000e+00
2.353520805090665249e+02,0.000000000000000000e+00
2.355020805090665306e+02,0.000000000000000000e+00
2.356520805090665078e+02,0.000000000000000000e+00
2.358020805090665135e+02,0.000000000000000000e+00
2.359520805090665192e+02,1.000000000000000000e+00
2.361020805090665249e+02,0.000000000000000000e+00
2.362520805090665306e+02,0.000000000000000000e+00
2.364020805090665078e+02,0.000000000000000000e+00
2.365520805090665135e+02,0.000000000000000000e+00
2.367020805090665192e+02,0.000000000000000000e+00
2.368520805090665249e+02,0.000000000000000000e+00
2.370020805090665306e+02,0.000000000000000000e+00
2.371520805090665078e+02,0.000000000000000000e+00
2.373020805090665135e+02,0.000000000000000000e+00
2.374520805090665192e+02,0.000000000000000000e+00
2.376020805090665249e+02,1.000000000000000000e+00
2.377520805090665306e+02,0.000000000000000000e+00
2.379020805090665078e+02,0.000000000000000000e+00
2.380520805090665135e+02,0.000000000000000000e+00
2.382020805090665192e+02,0.000000000000000000e+00
2.383520805090665249e+02,1.000000000000000000e+00
2.385020805090665306e+02,0.000000000000000000e+00
2.386520805090665078e+02,0.000000000000000000e+00
2.388020805090665135e+02,0.000000000000000000e+00
2.389520805090665192e+02,0.000000000000000000e+00
2.391020805090665249e+02,0.000000000000000000e+00
2.392520805090665306e+02,0.000000000000000000e+00
2.394020805090665078e+02,0.000000000000000000e+00
2.395520805090665135e+02,0.000000000000000000e+00
2.397020805090665192e+02,0.000000000000000000e+00
2.398520805090665249e+02,0.000000000000000000e+00
2.400020805090665306e+02,0.000000000000000000e+00
2.401520805090665078e+02,0.000000000000000000e+00
2.403020805090665135e+02,0.000000000000000000e+00
2.404520805090665192e+02,0.000000000000000000e+00
2.406020805090665249e+02,0.000000000000000000e+00
2.407520805090665306e+02,0.000000000000000000e+00
2.409020805090665078e+02,0.000000000000000000e+00
2.410520805090665135e+02,1.000000000000000000e+00
2.412020805090665192e+02,0.000000000000000000e+00
2.413520805090665249e+02,0.000000000000000000e+00
2.415020805090665306e+02,0.000000000000000000e+00
2.416520805090665078e+02,0.000000000000000000e+00
2.418020805090665135e+02,0.000000000000000000e+00
2.419520805090665192e+02,0.000000000000000000e+00
2.421020805090665249e+02,0.000000000000000000e+00
2.422520805090665306e+02,0.000000000000000000e+00
2.424020805090665078e+02,0.000000000000000000e+00
2.425520805090665135e+02,0.000000000000000000e+00
2.427020805090665192e+02,0.000000000000000000e+00
2.428520805090665249e+02,0.000000000000000000e+00
2.430020805090665306e+02,0.000000000000000000e+00
2.431520805090665078e+02,0.000000000000000000e+00
2.433020805090665135e+02,0.000000000000000000e+00
2.434520805090665192e+02,0.000000000000000000e+00
2.436020805090665249e+02,0.000000000000000000e+00
2.437520805090665021e+02,0.000000000000000000e+00
2.439020805090665078e+02,0.000000000000000000e+00
2.440520805090665135e+02,0.000000000000000000e+00
2.442020805090665192e+02,0.000000000000000000e+00
2.443520805090665249e+02,0.000000000000000000e+00
2.445020805090665021e+02,0.000000000000000000e+00
2.446520805090665078e+02,0.000000000000000000e+00
2.448020805090665135e+02,0.000000000000000000e+00
2.449520805090665192e+02,0.000000000000000000e+00
2.451020805090665249e+02,0.000000000000000000e+00
2.452520805090665021e+02,0.000000000000000000e+00
2.454020805090665078e+02,0.000000000000000000e+00
2.455520805090665135e+02,0.000000000000000000e+00
2.457020805090665192e+02,0.000000000000000000e+00
2.458520805090665249e+02,0.000000000000000000e+00
2.460020805090665021e+02,0.000000000000000000e+00
2.461520805090665078e+02,0.000000000000000000e+00
2.463020805090665135e+02,0.000000000000000000e+00
2.464520805090665192e+02,0.000000000000000000e+00
2.466020805090665249e+02,0.000000000000000000e+00
2.467520805090665021e+02,0.000000000000000000e+00
2.469020805090665078e+02,0.000000000000000000e+00
2.470520805090665135e+02,0.000000000000000000e+00
2.472020805090665192e+02,0.000000000000000000e+00
2.473520805090665249e+02,0.000000000000000000e+00
2.475020805090665021e+02,0.000000000000000000e+00
2.476520805090665078e+02,0.000000000000000000e+00
2.478020805090665135e+02,0.000000000000000000e+00
2.479520805090665192e+02,0.000000000000000000e+00
2.481020805090665249e+02,0.000000000000000000e+00
2.482520805090665021e+02,0.000000000000000000e+00
2.484020805090665078e+02,0.000000000000000000e+00
2.485520805090665135e+02,0.000000000000000000e+00
2.487020805090665192e+02,0.000000000000000000e+00
2.488520805090665249e+02,0.000000000000000000e+00
2.490020805090665021e+02,0.000000000000000000e+00
2.491520805090665078e+02,0.000000000000000000e+00
2.493020805090665135e+02,0.000000000000000000e+00
2.494520805090665192e+02,0.000000000000000000e+00
2.496020805090665249e+02,0.000000000000000000e+00
2.497520805090665021e+02,0.000000000000000000e+00
2.499020805090665078e+02,0.000000000000000000e+00
2.500520805090665135e+02,0.000000000000000000e+00
2.502020805090665192e+02,0.000000000000000000e+00
2.503520805090665249e+02,0.000000000000000000e+00
2.505020805090665021e+02,0.000000000000000000e+00
2.506520805090665078e+02,0.000000000000000000e+00
2.508020805090665135e+02,0.000000000000000000e+00
2.509520805090665192e+02,0.000000000000000000e+00
2.511020805090665249e+02,0.000000000000000000e+00
2.512520805090665021e+02,0.000000000000000000e+00
2.514020805090665078e+02,0.000000000000000000e+00
2.515520805090665135e+02,0.000000000000000000e+00
2.517020805090665192e+02,0.000000000000000000e+00
2.518520805090665249e+02,0.000000000000000000e+00
2.520020805090665021e+02,0.000000000000000000e+00
2.521520805090665078e+02,0.000000000000000000e+00
2.523020805090665135e+02,0.000000000000000000e+00
2.524520805090665192e+02,0.000000000000000000e+00
2.526020805090665249e+02,0.000000000000000000e+00
2.527520805090665021e+02,0.000000000000000000e+00
2.529020805090665078e+02,0.000000000000000000e+00
2.530520805090665135e+02,0.000000000000000000e+00
2.532020805090665192e+02,0.000000000000000000e+00
2.533520805090665249e+02,0.000000000000000000e+00
2.535020805090665021e+02,0.000000000000000000e+00
2.536520805090665078e+02,0.000000000000000000e+00
2.538020805090665135e+02,0.000000000000000000e+00
2.539520805090665192e+02,0.000000000000000000e+00
2.541020805090665249e+02,0.000000000000000000e+00
2.542520805090665021e+02,1.000000000000000000e+00
2.544020805090665078e+02,0.000000000000000000e+00
2.545520805090665135e+02,0.000000000000000000e+00
2.547020805090665192e+02,0.000000000000000000e+00
2.548520805090665249e+02,0.000000000000000000e+00
2.550020805090665021e+02,1.000000000000000000e+00
2.551520805090665078e+02,0.000000000000000000e+00
2.553020805090665135e+02,0.000000000000000000e+00
2.554520805090665192e+02,0.000000000000000000e+00
2.556020805090665249e+02,0.000000000000000000e+00
2.557520805090665021e+02,0.000000000000000000e+00
2.559020805090665078e+02,0.000000000000000000e+00
2.560520805090665135e+02,0.000000000000000000e+00
2.562020805090665476e+02,0.000000000000000000e+00
2.563520805090665249e+02,0.000000000000000000e+00
2.565020805090665021e+02,0.000000000000000000e+00
2.566520805090665363e+02,0.000000000000000000e+00
2.568020805090665135e+02,0.000000000000000000e+00
2.569520805090664908e+02,0.000000000000000000e+00
2.571020805090665249e+02,0.000000000000000000e+00
2.572520805090665021e+02,0.000000000000000000e+00
2.574020805090665363e+02,0.000000000000000000e+00
2.575520805090665135e+02,0.000000000000000000e+00
2.577020805090664908e+02,0.000000000000000000e+00
2.578520805090665249e+02,0.000000000000000000e+00
2.580020805090665021e+02,0.000000000000000000e+00
2.581520805090665363e+02,0.000000000000000000e+00
2.583020805090665135e+02,0.000000000000000000e+00
2.584520805090664908e+02,0.000000000000000000e+00
2.586020805090665249e+02,0.000000000000000000e+00
2.587520805090665021e+02,0.000000000000000000e+00
2.589020805090665363e+02,0.000000000000000000e+00
2.590520805090665135e+02,0.000000000000000000e+00
2.592020805090664908e+02,0.000000000000000000e+00
2.593520805090665249e+02,0.000000000000000000e+00
2.595020805090665021e+02,0.000000000000000000e+00
2.596520805090665363e+02,0.000000000000000000e+00
2.598020805090665135e+02,0.000000000000000000e+00
2.599520805090664908e+02,0.000000000000000000e+00
2.601020805090665249e+02,0.000000000000000000e+00
2.602520805090665021e+02,0.000000000000000000e+00
2.604020805090665363e+02,1.000000000000000000e+00
2.605520805090665135e+02,0.000000000000000000e+00
2.607020805090664908e+02,0.000000000000000000e+00
2.608520805090665249e+02,0.000000000000000000e+00
2.610020805090665021e+02,0.000000000000000000e+00
2.611520805090665363e+02,0.000000000000000000e+00
2.613020805090665135e+02,0.000000000000000000e+00
2.614520805090664908e+02,0.000000000000000000e+00
2.616020805090665249e+02,0.000000000000000000e+00
2.617520805090665021e+02,0.000000000000000000e+00
2.619020805090665363e+02,0.000000000000000000e+00
2.620520805090665135e+02,0.000000000000000000e+00
2.622020805090664908e+02,0.000000000000000000e+00
2.623520805090665249e+02,0.000000000000000000e+00
2.625020805090665021e+02,0.000000000000000000e+00
2.626520805090665363e+02,0.000000000000000000e+00
2.628020805090665135e+02,0.000000000000000000e+00
2.629520805090664908e+02,0.000000000000000000e+00
2.631020805090665249e+02,0.000000000000000000e+00
2.632520805090665021e+02,0.000000000000000000e+00
2.634020805090665363e+02,0.000000000000000000e+00
2.635520805090665135e+02,0.000000000000000000e+00
2.637020805090664908e+02,0.000000000000000000e+00
2.638520805090665249e+02,0.000000000000000000e+00
2.640020805090665021e+02,0.000000000000000000e+00
2.641520805090665363e+02,0.000000000000000000e+00
2.643020805090665135e+02,0.000000000000000000e+00
2.644520805090664908e+02,1.000000000000000000e+00
2.646020805090665249e+02,0.000000000000000000e+00
2.647520805090665021e+02,0.000000000000000000e+00
2.649020805090665363e+02,0.000000000000000000e+00
2.650520805090665135e+02,0.000000000000000000e+00
2.652020805090664908e+02,0.000000000000000000e+00
2.653520805090665249e+02,0.000000000000000000e+00
2.655020805090665021e+02,0.000000000000000000e+00
2.656520805090665363e+02,0.000000000000000000e+00
2.658020805090665135e+02,0.000000000000000000e+00
2.659520805090664908e+02,0.000000000000000000e+00
2.661020805090665249e+02,0.000000000000000000e+00
2.662520805090665021e+02,0.000000000000000000e+00
2.664020805090665363e+02,0.000000000000000000e+00
2.665520805090665135e+02,0.000000000000000000e+00
2.667020805090664908e+02,0.000000000000000000e+00
2.668520805090665249e+02,0.000000000000000000e+00
2.670020805090665021e+02,0.000000000000000000e+00
2.671520805090665363e+02,0.000000000000000000e+00
2.673020805090665135e+02,0.000000000000000000e+00
2.674520805090664908e+02,0.000000000000000000e+00
2.676020805090665249e+02,0.000000000000000000e+00
2.677520805090665021e+02,0.000000000000000000e+00
2.679020805090665363e+02,0.000000000000000000e+00
2.680520805090665135e+02,0.000000000000000000e+00
2.682020805090664908e+02,0.000000000000000000e+00
2.683520805090665249e+02,0.000000000000000000e+00
2.685020805090665021e+02,0.000000000000000000e+00
2.686520805090665363e+02,0.000000000000000000e+00
2.688020805090665135e+02,0.000000000000000000e+00
2.689520805090664908e+02,0.000000000000000000e+00
2.691020805090665249e+02,0.000000000000000000e+00
2.692520805090665021e+02,1.000000000000000000e+00
2.694020805090665363e+02,0.000000000000000000e+00
2.695520805090665135e+02,0.000000000000000000e+00
2.697020805090664908e+02,0.000000000000000000e+00
2.698520805090665249e+02,0.000000000000000000e+00
2.700020805090665021e+02,0.000000000000000000e+00
2.701520805090665363e+02,0.000000000000000000e+00
2.703020805090665135e+02,0.000000000000000000e+00
2.704520805090664908e+02,0.000000000000000000e+00
2.706020805090665249e+02,0.000000000000000000e+00
2.707520805090665021e+02,0.000000000000000000e+00
2.709020805090665363e+02,0.000000000000000000e+00
2.710520805090665135e+02,0.000000000000000000e+00
2.712020805090664908e+02,0.000000000000000000e+00
2.713520805090665249e+02,0.000000000000000000e+00
2.715020805090665021e+02,0.000000000000000000e+00
2.716520805090665363e+02,0.000000000000000000e+00
2.718020805090665135e+02,0.000000000000000000e+00
2.719520805090664908e+02,0.000000000000000000e+00
2.721020805090665249e+02,0.000000000000000000e+00
2.722520805090665021e+02,0.000000000000000000e+00
2.724020805090665363e+02,0.000000000000000000e+00
2.725520805090665135e+02,0.000000000000000000e+00
2.727020805090664908e+02,0.000000000000000000e+00
2.728520805090665249e+02,0.000000000000000000e+00
2.730020805090665021e+02,0.000000000000000000e+00
2.731520805090665363e+02,0.000000000000000000e+00
2.733020805090665135e+02,0.000000000000000000e+00
2.734520805090664908e+02,0.000000000000000000e+00
2.736020805090665249e+02,0.000000000000000000e+00
2.737520805090665021e+02,0.000000000000000000e+00
2.739020805090665363e+02,0.000000000000000000e+00
2.740520805090665135e+02,0.000000000000000000e+00
2.742020805090664908e+02,0.000000000000000000e+00
2.743520805090665249e+02,0.000000000000000000e+00
2.745020805090665021e+02,0.000000000000000000e+00
2.746520805090665363e+02,0.000000000000000000e+00
2.748020805090665135e+02,0.000000000000000000e+00
2.749520805090664908e+02,0.000000000000000000e+00
2.751020805090665249e+02,0.000000000000000000e+00
2.752520805090665021e+02,0.000000000000000000e+00
2.754020805090665363e+02,0.000000000000000000e+00
2.755520805090665135e+02,0.000000000000000000e+00
2.757020805090664908e+02,0.000000000000000000e+00
2.758520805090665249e+02,0.000000000000000000e+00
2.760020805090665021e+02,0.000000000000000000e+00
2.761520805090665363e+02,0.000000000000000000e+00
2.763020805090665135e+02,0.000000000000000000e+00
2.764520805090664908e+02,0.000000000000000000e+00
2.766020805090665249e+02,0.000000000000000000e+00
2.767520805090665021e+02,0.000000000000000000e+00
2.769020805090665363e+02,0.000000000000000000e+00
2.770520805090665135e+02,0.000000000000000000e+00
2.772020805090664908e+02,0.000000000000000000e+00
2.773520805090665249e+02,0.000000000000000000e+00
2.775020805090665021e+02,0.000000000000000000e+00
2.776520805090665363e+02,0.000000000000000000e+00
2.778020805090665135e+02,0.000000000000000000e+00
2.779520805090664908e+02,0.000000000000000000e+00
2.781020805090665249e+02,0.000000000000000000e+00
2.782520805090665021e+02,0.000000000000000000e+00
2.784020805090665363e+02,0.000000000000000000e+00
2.785520805090665135e+02,0.000000000000000000e+00
2.787020805090664908e+02,0.000000000000000000e+00
2.788520805090665249e+02,0.000000000000000000e+00
2.790020805090665021e+02,0.000000000000000000e+00
2.791520805090665363e+02,0.000000000000000000e+00
2.793020805090665135e+02,0.000000000000000000e+00
2.794520805090664908e+02,0.000000000000000000e+00
2.796020805090665249e+02,0.000000000000000000e+00
2.797520805090665021e+02,0.000000000000000000e+00
2.799020805090665363e+02,0.000000000000000000e+00
2.800520805090665135e+02,0.000000000000000000e+00
2.802020805090664908e+02,0.000000000000000000e+00
2.803520805090665249e+02,0.000000000000000000e+00
2.805020805090665021e+02,0.000000000000000000e+00
2.806520805090665363e+02,1.000000000000000000e+00
2.808020805090665135e+02,0.000000000000000000e+00
2.809520805090664908e+02,0.000000000000000000e+00
2.811020805090665249e+02,0.000000000000000000e+00
2.812520805090665021e+02,0.000000000000000000e+00
2.814020805090665363e+02,0.000000000000000000e+00
2.815520805090665135e+02,0.000000000000000000e+00
2.817020805090664908e+02,0.000000000000000000e+00
2.818520805090665249e+02,0.000000000000000000e+00
2.820020805090665021e+02,0.000000000000000000e+00
2.821520805090664794e+02,0.000000000000000000e+00
2.823020805090665135e+02,0.000000000000000000e+00
2.824520805090664908e+02,0.000000000000000000e+00
2.826020805090665249e+02,0.000000000000000000e+00
2.827520805090665021e+02,0.000000000000000000e+00
2.829020805090664794e+02,0.000000000000000000e+00
2.830520805090665135e+02,0.000000000000000000e+00
2.832020805090664908e+02,0.000000000000000000e+00
2.833520805090665249e+02,0.000000000000000000e+00
2.835020805090665021e+02,0.000000000000000000e+00
2.836520805090664794e+02,0.000000000000000000e+00
2.838020805090665135e+02,0.000000000000000000e+00
2.839520805090664908e+02,0.000000000000000000e+00
2.841020805090665249e+02,0.000000000000000000e+00
2.842520805090665021e+02,0.000000000000000000e+00
2.844020805090664794e+02,0.000000000000000000e+00
2.845520805090665135e+02,0.000000000000000000e+00
2.847020805090664908e+02,0.000000000000000000e+00
2.848520805090665249e+02,0.000000000000000000e+00
2.850020805090665021e+02,0.000000000000000000e+00
2.851520805090664794e+02,0.000000000000000000e+00
2.853020805090665135e+02,0.000000000000000000e+00
2.854520805090664908e+02,0.000000000000000000e+00
2.856020805090665249e+02,1.000000000000000000e+00
2.857520805090665021e+02,0.000000000000000000e+00
2.859020805090664794e+02,0.000000000000000000e+00
2.860520805090665135e+02,0.000000000000000000e+00
2.862020805090664908e+02,0.000000000000000000e+00
2.863520805090665249e+02,0.000000000000000000e+00
2.865020805090665021e+02,0.000000000000000000e+00
2.866520805090664794e+02,0.000000000000000000e+00
2.868020805090665135e+02,0.000000000000000000e+00
2.869520805090664908e+02,0.000000000000000000e+00
2.871020805090665249e+02,0.000000000000000000e+00
2.872520805090665021e+02,0.000000000000000000e+00
2.874020805090664794e+02,0.000000000000000000e+00
2.875520805090665135e+02,0.000000000000000000e+00
2.877020805090664908e+02,0.000000000000000000e+00
2.878520805090665249e+02,0.000000000000000000e+00
2.880020805090665021e+02,0.000000000000000000e+00
2.881520805090664794e+02,0.000000000000000000e+00
2.883020805090665135e+02,0.000000000000000000e+00
2.884520805090664908e+02,0.000000000000000000e+00
2.886020805090665249e+02,0.000000000000000000e+00
2.887520805090665021e+02,0.000000000000000000e+00
2.889020805090664794e+02,0.000000000000000000e+00
2.890520805090665135e+02,0.000000000000000000e+00
2.892020805090664908e+02,0.000000000000000000e+00
2.893520805090665249e+02,0.000000000000000000e+00
2.895020805090665021e+02,0.000000000000000000e+00
2.896520805090664794e+02,0.000000000000000000e+00
2.898020805090665135e+02,0.000000000000000000e+00
2.899520805090664908e+02,0.000000000000000000e+00
2.901020805090665249e+02,0.000000000000000000e+00
2.902520805090665021e+02,0.000000000000000000e+00
2.904020805090664794e+02,0.000000000000000000e+00
2.905520805090665135e+02,0.000000000000000000e+00
2.907020805090664908e+02,0.000000000000000000e+00
2.908520805090665249e+02,0.000000000000000000e+00
2.910020805090665021e+02,0.000000000000000000e+00
2.911520805090664794e+02,0.000000000000000000e+00
2.913020805090665135e+02,0.000000000000000000e+00
2.914520805090664908e+02,1.000000000000000000e+00
2.916020805090665249e+02,0.000000000000000000e+00
2.917520805090665021e+02,0.000000000000000000e+00
2.919020805090664794e+02,0.000000000000000000e+00
2.920520805090665135e+02,1.000000000000000000e+00
2.922020805090664908e+02,0.000000000000000000e+00
2.923520805090665249e+02,0.000000000000000000e+00
2.925020805090665021e+02,0.000000000000000000e+00
2.926520805090664794e+02,0.000000000000000000e+00
2.928020805090665135e+02,0.000000000000000000e+00
2.929520805090664908e+02,1.000000000000000000e+00
2.931020805090665249e+02,0.000000000000000000e+00
2.932520805090665021e+02,0.000000000000000000e+00
2.934020805090664794e+02,0.000000000000000000e+00
2.935520805090665135e+02,0.000000000000000000e+00
2.937020805090664908e+02,0.000000000000000000e+00
2.938520805090665249e+02,0.000000000000000000e+00
2.940020805090665021e+02,0.000000000000000000e+00
2.941520805090664794e+02,0.000000000000000000e+00
2.943020805090665135e+02,0.000000000000000000e+00
2.944520805090664908e+02,0.000000000000000000e+00
2.946020805090665249e+02,0.000000000000000000e+00
2.947520805090665021e+02,0.000000000000000000e+00
2.949020805090664794e+02,0.000000000000000000e+00
2.950520805090665135e+02,0.000000000000000000e+00
2.952020805090664908e+02,0.000000000000000000e+00
2.953520805090665249e+02,0.000000000000000000e+00
2.955020805090665021e+02,1.000000000000000000e+00
2.956520805090664794e+02,0.000000000000000000e+00
2.958020805090665135e+02,0.000000000000000000e+00
2.959520805090664908e+02,0.000000000000000000e+00
2.961020805090665249e+02,0.000000000000000000e+00
2.962520805090665021e+02,0.000000000000000000e+00
2.964020805090664794e+02,0.000000000000000000e+00
2.965520805090665135e+02,0.000000000000000000e+00
2.967020805090664908e+02,0.000000000000000000e+00
2.968520805090665249e+02,0.000000000000000000e+00
2.970020805090665021e+02,0.000000000000000000e+00
2.971520805090664794e+02,0.000000000000000000e+00
2.973020805090665135e+02,0.000000000000000000e+00
2.974520805090664908e+02,0.000000000000000000e+00
2.976020805090665249e+02,0.000000000000000000e+00
2.977520805090665021e+02,0.000000000000000000e+00
2.979020805090664794e+02,0.000000000000000000e+00
2.980520805090665135e+02,0.000000000000000000e+00
2.982020805090664908e+02,0.000000000000000000e+00
2.983520805090665249e+02,0.000000000000000000e+00
2.985020805090665021e+02,0.000000000000000000e+00
2.986520805090664794e+02,0.000000000000000000e+00
2.988020805090665135e+02,0.000000000000000000e+00
2.989520805090664908e+02,0.000000000000000000e+00
2.991020805090665249e+02,0.000000000000000000e+00
2.992520805090665021e+02,0.000000000000000000e+00
2.994020805090664794e+02,0.000000000000000000e+00
2.995520805090665135e+02,0.000000000000000000e+00
2.997020805090664908e+02,0.000000000000000000e+00
2.998520805090665249e+02,0.000000000000000000e+00
3.000020805090665021e+02,1.000000000000000000e+00
3.001520805090664794e+02,0.000000000000000000e+00
3.003020805090665135e+02,0.000000000000000000e+00
3.004520805090664908e+02,0.000000000000000000e+00
3.006020805090665249e+02,0.000000000000000000e+00
3.007520805090665021e+02,0.000000000000000000e+00
3.009020805090664794e+02,0.000000000000000000e+00
3.010520805090665135e+02,0.000000000000000000e+00
3.012020805090664908e+02,0.000000000000000000e+00
3.013520805090665249e+02,0.000000000000000000e+00
3.015020805090665021e+02,0.000000000000000000e+00
3.016520805090664794e+02,0.000000000000000000e+00
3.018020805090665135e+02,0.000000000000000000e+00
3.019520805090664908e+02,0.000000000000000000e+00
3.021020805090665249e+02,0.000000000000000000e+00
3.022520805090665021e+02,0.000000000000000000e+00
3.024020805090664794e+02,0.000000000000000000e+00
3.025520805090665135e+02,0.000000000000000000e+00
3.027020805090664908e+02,0.000000000000000000e+00
3.028520805090665249e+02,0.000000000000000000e+00
3.030020805090665021e+02,0.000000000000000000e+00
3.031520805090664794e+02,0.000000000000000000e+00
3.033020805090665135e+02,0.000000000000000000e+00
3.034520805090664908e+02,0.000000000000000000e+00
3.036020805090665249e+02,0.000000000000000000e+00
3.037520805090665021e+02,0.000000000000000000e+00
3.039020805090664794e+02,0.000000000000000000e+00
3.040520805090665135e+02,0.000000000000000000e+00
3.042020805090664908e+02,0.000000000000000000e+00
3.043520805090665249e+02,0.000000000000000000e+00
3.045020805090665021e+02,0.000000000000000000e+00
3.046520805090664794e+02,0.000000000000000000e+00
3.048020805090665135e+02,0.000000000000000000e+00
3.049520805090664908e+02,0.000000000000000000e+00
3.051020805090665249e+02,0.000000000000000000e+00
3.052520805090665021e+02,0.000000000000000000e+00
3.054020805090664794e+02,0.000000000000000000e+00
3.055520805090665135e+02,0.000000000000000000e+00
3.057020805090664908e+02,0.000000000000000000e+00
3.058520805090665249e+02,0.000000000000000000e+00
3.060020805090665021e+02,0.000000000000000000e+00
3.061520805090664794e+02,0.000000000000000000e+00
3.063020805090665135e+02,0.000000000000000000e+00
3.064520805090664908e+02,0.000000000000000000e+00
3.066020805090665249e+02,0.000000000000000000e+00
3.067520805090665021e+02,0.000000000000000000e+00
3.069020805090664794e+02,0.000000000000000000e+00
3.070520805090665135e+02,0.000000000000000000e+00
3.072020805090664908e+02,0.000000000000000000e+00
3.073520805090665249e+02,0.000000000000000000e+00
3.075020805090665021e+02,0.000000000000000000e+00
3.076520805090664794e+02,0.000000000000000000e+00
3.078020805090665135e+02,0.000000000000000000e+00
3.079520805090664908e+02,0.000000000000000000e+00
3.081020805090665249e+02,0.000000000000000000e+00
3.082520805090665021e+02,0.000000000000000000e+00
3.084020805090664794e+02,0.000000000000000000e+00
3.085520805090665135e+02,0.000000000000000000e+00
3.087020805090664908e+02,0.000000000000000000e+00
3.088520805090665249e+02,0.000000000000000000e+00
3.090020805090665021e+02,0.000000000000000000e+00
3.091520805090664794e+02,0.000000000000000000e+00
3.093020805090665135e+02,0.000000000000000000e+00
3.094520805090664908e+02,0.000000000000000000e+00
3.096020805090665249e+02,0.000000000000000000e+00
3.097520805090665021e+02,0.000000000000000000e+00
3.099020805090664794e+02,0.000000000000000000e+00
3.100520805090665135e+02,0.000000000000000000e+00
3.102020805090664908e+02,0.000000000000000000e+00
3.103520805090665249e+02,0.000000000000000000e+00
3.105020805090665021e+02,0.000000000000000000e+00
3.106520805090664794e+02,0.000000000000000000e+00
3.108020805090665135e+02,0.000000000000000000e+00
3.109520805090664908e+02,0.000000000000000000e+00
3.111020805090665249e+02,0.000000000000000000e+00
3.112520805090665021e+02,0.000000000000000000e+00
3.114020805090664794e+02,0.000000000000000000e+00
3.115520805090665135e+02,0.000000000000000000e+00
3.117020805090664908e+02,0.000000000000000000e+00
3.118520805090665249e+02,0.000000000000000000e+00
3.120020805090665021e+02,0.000000000000000000e+00
3.121520805090664794e+02,0.000000000000000000e+00
3.123020805090665135e+02,0.000000000000000000e+00
3.124520805090664908e+02,0.000000000000000000e+00
3.126020805090665249e+02,0.000000000000000000e+00
3.127520805090665021e+02,0.000000000000000000e+00
3.129020805090664794e+02,0.000000000000000000e+00
3.130520805090665135e+02,0.000000000000000000e+00
3.132020805090664908e+02,0.000000000000000000e+00
3.133520805090665249e+02,0.000000000000000000e+00
3.135020805090665021e+02,0.000000000000000000e+00
3.136520805090664794e+02,0.000000000000000000e+00
3.138020805090665135e+02,0.000000000000000000e+00
3.139520805090664908e+02,0.000000000000000000e+00
3.141020805090665249e+02,0.000000000000000000e+00
3.142520805090665021e+02,0.000000000000000000e+00
3.144020805090664794e+02,0.000000000000000000e+00
3.145520805090665135e+02,0.000000000000000000e+00
3.147020805090664908e+02,0.000000000000000000e+00
3.148520805090665249e+02,1.000000000000000000e+00
3.150020805090665021e+02,0.000000000000000000e+00
3.151520805090664794e+02,0.000000000000000000e+00
3.153020805090665135e+02,0.000000000000000000e+00
3.154520805090664908e+02,0.000000000000000000e+00
3.156020805090665249e+02,0.000000000000000000e+00
3.157520805090665021e+02,0.000000000000000000e+00
3.159020805090664794e+02,1.000000000000000000e+00
3.160520805090665135e+02,0.000000000000000000e+00
3.162020805090664908e+02,0.000000000000000000e+00
3.163520805090665249e+02,0.000000000000000000e+00
3.165020805090665021e+02,0.000000000000000000e+00
3.166520805090664794e+02,0.000000000000000000e+00
3.168020805090665135e+02,0.000000000000000000e+00
3.169520805090664908e+02,0.000000000000000000e+00
3.171020805090665249e+02,0.000000000000000000e+00
3.172520805090665021e+02,0.000000000000000000e+00
3.174020805090664794e+02,0.000000000000000000e+00
3.175520805090665135e+02,0.000000000000000000e+00
3.177020805090664908e+02,0.000000000000000000e+00
3.178520805090665249e+02,0.000000000000000000e+00
3.180020805090665021e+02,0.000000000000000000e+00
3.181520805090664794e+02,0.000000000000000000e+00
3.183020805090665135e+02,0.000000000000000000e+00
3.184520805090664908e+02,0.000000000000000000e+00
3.186020805090665249e+02,0.000000000000000000e+00
3.187520805090665021e+02,0.000000000000000000e+00
3.189020805090664794e+02,0.000000000000000000e+00
3.190520805090665135e+02,0.000000000000000000e+00
3.192020805090664908e+02,0.000000000000000000e+00
3.193520805090665249e+02,0.000000000000000000e+00
3.195020805090665021e+02,0.000000000000000000e+00
3.196520805090664794e+02,0.000000000000000000e+00
3.198020805090665135e+02,0.000000000000000000e+00
3.199520805090664908e+02,0.000000000000000000e+00
3.201020805090665249e+02,0.000000000000000000e+00
3.202520805090665021e+02,0.000000000000000000e+00
3.204020805090664794e+02,0.000000000000000000e+00
3.205520805090665135e+02,0.000000000000000000e+00
3.207020805090664908e+02,0.000000000000000000e+00
3.208520805090665249e+02,0.000000000000000000e+00
3.210020805090665021e+02,0.000000000000000000e+00
3.211520805090664794e+02,0.000000000000000000e+00
3.213020805090665135e+02,0.000000000000000000e+00
3.214520805090664908e+02,0.000000000000000000e+00
3.216020805090665249e+02,0.000000000000000000e+00
3.217520805090665021e+02,0.000000000000000000e+00
3.219020805090664794e+02,0.000000000000000000e+00
3.220520805090665135e+02,0.000000000000000000e+00
3.222020805090664908e+02,0.000000000000000000e+00
3.223520805090665249e+02,0.000000000000000000e+00
3.225020805090665021e+02,0.000000000000000000e+00
3.226520805090664794e+02,0.000000000000000000e+00
3.228020805090665135e+02,0.000000000000000000e+00
3.229520805090664908e+02,0.000000000000000000e+00
3.231020805090665249e+02,0.000000000000000000e+00
3.232520805090665021e+02,0.000000000000000000e+00
3.234020805090664794e+02,0.000000000000000000e+00
3.235520805090665135e+02,0.000000000000000000e+00
3.237020805090664908e+02,0.000000000000000000e+00
3.238520805090665249e+02,0.000000000000000000e+00
3.240020805090665021e+02,0.000000000000000000e+00
3.241520805090664794e+02,0.000000000000000000e+00
3.243020805090665135e+02,0.000000000000000000e+00
3.244520805090664908e+02,0.000000000000000000e+00
3.246020805090665249e+02,0.000000000000000000e+00
3.247520805090665021e+02,0.000000000000000000e+00
3.249020805090664794e+02,0.000000000000000000e+00
3.250520805090665135e+02,0.000000000000000000e+00
3.252020805090664908e+02,0.000000000000000000e+00
3.253520805090665249e+02,0.000000000000000000e+00
3.255020805090665021e+02,0.000000000000000000e+00
3.256520805090664794e+02,0.000000000000000000e+00
3.258020805090665135e+02,0.000000000000000000e+00
3.259520805090664908e+02,1.000000000000000000e+00
3.261020805090665249e+02,0.000000000000000000e+00
3.262520805090665021e+02,0.000000000000000000e+00
3.264020805090664794e+02,0.000000000000000000e+00
3.265520805090665135e+02,0.000000000000000000e+00
3.267020805090664908e+02,0.000000000000000000e+00
3.268520805090665249e+02,0.000000000000000000e+00
3.270020805090665021e+02,0.000000000000000000e+00
3.271520805090664794e+02,0.000000000000000000e+00
3.273020805090665135e+02,0.000000000000000000e+00
3.274520805090664908e+02,0.000000000000000000e+00
3.276020805090665249e+02,0.000000000000000000e+00
3.277520805090665021e+02,0.000000000000000000e+00
3.279020805090664794e+02,0.000000000000000000e+00
3.280520805090665135e+02,0.000000000000000000e+00
3.282020805090664908e+02,0.000000000000000000e+00
3.283520805090665249e+02,0.000000000000000000e+00
3.285020805090665021e+02,0.000000000000000000e+00
3.286520805090664794e+02,1.000000000000000000e+00
3.288020805090665135e+02,0.000000000000000000e+00
3.289520805090664908e+02,0.000000000000000000e+00
3.291020805090665249e+02,0.000000000000000000e+00
3.292520805090665021e+02,0.000000000000000000e+00
3.294020805090664794e+02,0.000000000000000000e+00
3.295520805090665135e+02,0.000000000000000000e+00
3.297020805090664908e+02,0.000000000000000000e+00
3.298520805090665249e+02,0.000000000000000000e+00
3.300020805090665021e+02,0.000000000000000000e+00
3.301520805090664794e+02,0.000000000000000000e+00
3.303020805090665135e+02,0.000000000000000000e+00
3.304520805090664908e+02,0.000000000000000000e+00
3.306020805090665249e+02,0.000000000000000000e+00
3.307520805090665021e+02,0.000000000000000000e+00
3.309020805090664794e+02,0.000000000000000000e+00
3.310520805090665135e+02,0.000000000000000000e+00
3.312020805090664908e+02,0.000000000000000000e+00
3.313520805090665249e+02,0.000000000000000000e+00
3.315020805090665021e+02,0.000000000000000000e+00
3.316520805090664794e+02,0.000000000000000000e+00
3.318020805090665135e+02,0.000000000000000000e+00
3.319520805090664908e+02,0.000000000000000000e+00
3.321020805090665249e+02,0.000000000000000000e+00
3.322520805090665021e+02,0.000000000000000000e+00
3.324020805090664794e+02,0.000000000000000000e+00
3.325520805090665135e+02,0.000000000000000000e+00
3.327020805090664908e+02,0.000000000000000000e+00
3.328520805090665249e+02,0.000000000000000000e+00
3.330020805090665021e+02,0.000000000000000000e+00
3.331520805090664794e+02,0.000000000000000000e+00
3.333020805090665135e+02,0.000000000000000000e+00
3.334520805090664908e+02,0.000000000000000000e+00
3.336020805090664680e+02,0.000000000000000000e+00
3.337520805090665021e+02,0.000000000000000000e+00
3.339020805090664794e+02,0.000000000000000000e+00
3.340520805090665135e+02,0.000000000000000000e+00
3.342020805090664908e+02,0.000000000000000000e+00
3.343520805090664680e+02,0.000000000000000000e+00
3.345020805090665021e+02,0.000000000000000000e+00
3.346520805090664794e+02,0.000000000000000000e+00
3.348020805090665135e+02,0.000000000000000000e+00
3.349520805090664908e+02,0.000000000000000000e+00
3.351020805090664680e+02,0.000000000000000000e+00
3.352520805090665021e+02,0.000000000000000000e+00
3.354020805090664794e+02,0.000000000000000000e+00
3.355520805090665135e+02,0.000000000000000000e+00
3.357020805090664908e+02,1.000000000000000000e+00
3.358520805090664680e+02,0.000000000000000000e+00
3.360020805090665021e+02,0.000000000000000000e+00
3.361520805090664794e+02,0.000000000000000000e+00
3.363020805090665135e+02,0.000000000000000000e+00
3.364520805090664908e+02,0.000000000000000000e+00
3.366020805090664680e+02,0.000000000000000000e+00
3.367520805090665021e+02,0.000000000000000000e+00
3.369020805090664794e+02,0.000000000000000000e+00
3.370520805090665135e+02,0.000000000000000000e+00
3.372020805090664908e+02,0.000000000000000000e+00
3.373520805090664680e+02,0.000000000000000000e+00
3.375020805090665021e+02,0.000000000000000000e+00
3.376520805090664794e+02,0.000000000000000000e+00
3.378020805090665135e+02,0.000000000000000000e+00
3.379520805090664908e+02,0.000000000000000000e+00
3.381020805090664680e+02,0.000000000000000000e+00
3.382520805090665021e+02,0.000000000000000000e+00
3.384020805090664794e+02,0.000000000000000000e+00
3.385520805090665135e+02,0.000000000000000000e+00
3.387020805090664908e+02,0.000000000000000000e+00
3.388520805090664680e+02,0.000000000000000000e+00
3.390020805090665021e+02,0.000000000000000000e+00
3.391520805090664794e+02,0.000000000000000000e+00
3.393020805090665135e+02,0.000000000000000000e+00
3.394520805090664908e+02,0.000000000000000000e+00
3.396020805090664680e+02,0.000000000000000000e+00
3.397520805090665021e+02,0.000000000000000000e+00
3.399020805090664794e+02,0.000000000000000000e+00
3.400520805090665135e+02,0.000000000000000000e+00
3.402020805090664908e+02,0.000000000000000000e+00
3.403520805090664680e+02,0.000000000000000000e+00
3.405020805090665021e+02,0.000000000000000000e+00
3.406520805090664794e+02,0.000000000000000000e+00
3.408020805090665135e+02,0.000000000000000000e+00
3.409520805090664908e+02,0.000000000000000000e+00
3.411020805090664680e+02,0.000000000000000000e+00
3.412520805090665021e+02,0.000000000000000000e+00
3.414020805090664794e+02,0.000000000000000000e+00
3.415520805090665135e+02,0.000000000000000000e+00
3.417020805090664908e+02,0.000000000000000000e+00
3.418520805090664680e+02,0.000000000000000000e+00
3.420020805090665021e+02,0.000000000000000000e+00
3.421520805090664794e+02,0.000000000000000000e+00
3.423020805090665135e+02,0.000000000000000000e+00
3.424520805090664908e+02,0.000000000000000000e+00
3.426020805090664680e+02,0.000000000000000000e+00
3.427520805090665021e+02,0.000000000000000000e+00
3.429020805090664794e+02,0.000000000000000000e+00
3.430520805090665135e+02,0.000000000000000000e+00
3.432020805090664908e+02,0.000000000000000000e+00
3.433520805090664680e+02,0.000000000000000000e+00
3.435020805090665021e+02,0.000000000000000000e+00
3.436520805090664794e+02,0.000000000000000000e+00
3.438020805090665135e+02,0.000000000000000000e+00
3.439520805090664908e+02,0.000000000000000000e+00
3.441020805090664680e+02,0.000000000000000000e+00
3.442520805090665021e+02,0.000000000000000000e+00
3.444020805090664794e+02,0.000000000000000000e+00
3.445520805090665135e+02,0.000000000000000000e+00
3.447020805090664908e+02,0.000000000000000000e+00
3.448520805090664680e+02,0.000000000000000000e+00
3.450020805090665021e+02,0.000000000000000000e+00
3.451520805090664794e+02,0.000000000000000000e+00
3.453020805090665135e+02,0.000000000000000000e+00
3.454520805090664908e+02,0.000000000000000000e+00
3.456020805090664680e+02,0.000000000000000000e+00
3.457520805090665021e+02,0.000000000000000000e+00
3.459020805090664794e+02,0.000000000000000000e+00
3.460520805090665135e+02,0.000000000000000000e+00
3.462020805090664908e+02,0.000000000000000000e+00
3.463520805090664680e+02,0.000000000000000000e+00
3.465020805090665021e+02,0.000000000000000000e+00
3.466520805090664794e+02,0.000000000000000000e+00
3.468020805090665135e+02,0.000000000000000000e+00
3.469520805090664908e+02,0.000000000000000000e+00
3.471020805090664680e+02,0.000000000000000000e+00
3.472520805090665021e+02,1.000000000000000000e+00
3.474020805090664794e+02,0.000000000000000000e+00
3.475520805090665135e+02,0.000000000000000000e+00
3.477020805090664908e+02,0.000000000000000000e+00
3.478520805090664680e+02,0.000000000000000000e+00
3.480020805090665021e+02,0.000000000000000000e+00
3.481520805090664794e+02,0.000000000000000000e+00
3.483020805090665135e+02,0.000000000000000000e+00
3.484520805090664908e+02,0.000000000000000000e+00
3.486020805090664680e+02,0.000000000000000000e+00
3.487520805090665021e+02,0.000000000000000000e+00
3.489020805090664794e+02,0.000000000000000000e+00
3.490520805090665135e+02,0.000000000000000000e+00
3.492020805090664908e+02,0.000000000000000000e+00
3.493520805090664680e+02,0.000000000000000000e+00
3.495020805090665021e+02,0.000000000000000000e+00
3.496520805090664794e+02,0.000000000000000000e+00
3.498020805090665135e+02,0.000000000000000000e+00
3.499520805090664908e+02,0.000000000000000000e+00
3.501020805090664680e+02,0.000000000000000000e+00
3.502520805090665021e+02,0.000000000000000000e+00
3.504020805090664794e+02,0.000000000000000000e+00
3.505520805090665135e+02,0.000000000000000000e+00
3.507020805090664908e+02,0.000000000000000000e+00
3.508520805090664680e+02,0.000000000000000000e+00
3.510020805090665021e+02,0.000000000000000000e+00
3.511520805090664794e+02,0.000000000000000000e+00
3.513020805090665135e+02,0.000000000000000000e+00
3.514520805090664908e+02,0.000000000000000000e+00
3.516020805090664680e+02,0.000000000000000000e+00
3.517520805090665021e+02,0.000000000000000000e+00
3.519020805090664794e+02,0.000000000000000000e+00
3.520520805090665135e+02,0.000000000000000000e+00
3.522020805090664908e+02,0.000000000000000000e+00
3.523520805090664680e+02,0.000000000000000000e+00
3.525020805090665021e+02,0.000000000000000000e+00
3.526520805090664794e+02,0.000000000000000000e+00
3.528020805090665135e+02,0.000000000000000000e+00
3.529520805090664908e+02,0.000000000000000000e+00
3.531020805090664680e+02,0.000000000000000000e+00
3.532520805090665021e+02,0.000000000000000000e+00
3.534020805090664794e+02,0.000000000000000000e+00
3.535520805090665135e+02,0.000000000000000000e+00
3.537020805090664908e+02,0.000000000000000000e+00
3.538520805090664680e+02,0.000000000000000000e+00
3.540020805090665021e+02,0.000000000000000000e+00
3.541520805090664794e+02,0.000000000000000000e+00
3.543020805090665135e+02,0.000000000000000000e+00
3.544520805090664908e+02,0.000000000000000000e+00
3.546020805090664680e+02,0.000000000000000000e+00
3.547520805090665021e+02,0.000000000000000000e+00
3.549020805090664794e+02,0.000000000000000000e+00
3.550520805090665135e+02,0.000000000000000000e+00
3.552020805090664908e+02,0.000000000000000000e+00
3.553520805090664680e+02,0.000000000000000000e+00
3.555020805090665021e+02,0.000000000000000000e+00
3.556520805090664794e+02,0.000000000000000000e+00
3.558020805090665135e+02,0.000000000000000000e+00
3.559520805090664908e+02,0.000000000000000000e+00
3.561020805090664680e+02,0.000000000000000000e+00
3.562520805090665021e+02,0.000000000000000000e+00
3.564020805090664794e+02,0.000000000000000000e+00
3.565520805090665135e+02,0.000000000000000000e+00
3.567020805090664908e+02,0.000000000000000000e+00
3.568520805090664680e+02,0.000000000000000000e+00
3.570020805090665021e+02,0.000000000000000000e+00
3.571520805090664794e+02,0.000000000000000000e+00
3.573020805090665135e+02,0.000000000000000000e+00
3.574520805090664908e+02,0.000000000000000000e+00
3.576020805090664680e+02,0.000000000000000000e+00
3.577520805090665021e+02,0.000000000000000000e+00
3.579020805090664794e+02,0.000000000000000000e+00
3.580520805090665135e+02,0.000000000000000000e+00
3.582020805090664908e+02,0.000000000000000000e+00
3.583520805090664680e+02,0.000000000000000000e+00
3.585020805090665021e+02,0.000000000000000000e+00
3.586520805090664794e+02,0.000000000000000000e+00
3.588020805090665135e+02,0.000000000000000000e+00
3.589520805090664908e+02,0.000000000000000000e+00
3.591020805090664680e+02,0.000000000000000000e+00
3.592520805090665021e+02,0.000000000000000000e+00
3.594020805090664794e+02,0.000000000000000000e+00
3.595520805090665135e+02,0.000000000000000000e+00
3.597020805090664908e+02,0.000000000000000000e+00
3.598520805090664680e+02,0.000000000000000000e+00
3.600020805090665021e+02,0.000000000000000000e+00
3.601520805090664794e+02,0.000000000000000000e+00
3.603020805090665135e+02,0.000000000000000000e+00
3.604520805090664908e+02,0.000000000000000000e+00
3.606020805090664680e+02,0.000000000000000000e+00
3.607520805090665021e+02,0.000000000000000000e+00
3.609020805090664794e+02,0.000000000000000000e+00
3.610520805090665135e+02,0.000000000000000000e+00
3.612020805090664908e+02,0.000000000000000000e+00
3.613520805090664680e+02,0.000000000000000000e+00
3.615020805090665021e+02,0.000000000000000000e+00
3.616520805090664794e+02,0.000000000000000000e+00
3.618020805090665135e+02,0.000000000000000000e+00
3.619520805090664908e+02,0.000000000000000000e+00
3.621020805090664680e+02,0.000000000000000000e+00
3.622520805090665021e+02,0.000000000000000000e+00
3.624020805090664794e+02,0.000000000000000000e+00
3.625520805090665135e+02,0.000000000000000000e+00
3.627020805090664908e+02,0.000000000000000000e+00
3.628520805090664680e+02,0.000000000000000000e+00
3.630020805090665021e+02,0.000000000000000000e+00
3.631520805090664794e+02,0.000000000000000000e+00
3.633020805090665135e+02,0.000000000000000000e+00
3.634520805090664908e+02,0.000000000000000000e+00
3.636020805090664680e+02,0.000000000000000000e+00
3.637520805090665021e+02,0.000000000000000000e+00
3.639020805090664794e+02,0.000000000000000000e+00
3.640520805090665135e+02,0.000000000000000000e+00
3.642020805090664908e+02,0.000000000000000000e+00
3.643520805090664680e+02,0.000000000000000000e+00
3.645020805090665021e+02,0.000000000000000000e+00
3.646520805090664794e+02,0.000000000000000000e+00
3.648020805090665135e+02,0.000000000000000000e+00
3.649520805090664908e+02,0.000000000000000000e+00
3.651020805090664680e+02,0.000000000000000000e+00
3.652520805090665021e+02,0.000000000000000000e+00
3.654020805090664794e+02,0.000000000000000000e+00
3.655520805090665135e+02,0.000000000000000000e+00
3.657020805090664908e+02,0.000000000000000000e+00
3.658520805090664680e+02,0.000000000000000000e+00
3.660020805090665021e+02,0.000000000000000000e+00
3.661520805090664794e+02,0.000000000000000000e+00
3.663020805090665135e+02,0.000000000000000000e+00
3.664520805090664908e+02,0.000000000000000000e+00
3.666020805090664680e+02,0.000000000000000000e+00
3.667520805090665021e+02,0.000000000000000000e+00
3.669020805090664794e+02,0.000000000000000000e+00
3.670520805090665135e+02,0.000000000000000000e+00
3.672020805090664908e+02,0.000000000000000000e+00
3.673520805090664680e+02,0.000000000000000000e+00
3.675020805090665021e+02,0.000000000000000000e+00
3.676520805090664794e+02,0.000000000000000000e+00
3.678020805090665135e+02,0.000000000000000000e+00
3.679520805090664908e+02,0.000000000000000000e+00
3.681020805090664680e+02,0.000000000000000000e+00
3.682520805090665021e+02,0.000000000000000000e+00
3.684020805090664794e+02,0.000000000000000000e+00
3.685520805090665135e+02,0.000000000000000000e+00
3.687020805090664908e+02,0.000000000000000000e+00
3.688520805090664680e+02,0.000000000000000000e+00
3.690020805090665021e+02,0.000000000000000000e+00
3.691520805090664794e+02,0.000000000000000000e+00
3.693020805090665135e+02,0.000000000000000000e+00
3.694520805090664908e+02,0.000000000000000000e+00
3.696020805090664680e+02,0.000000000000000000e+00
3.697520805090665021e+02,0.000000000000000000e+00
3.699020805090664794e+02,0.000000000000000000e+00
3.700520805090665135e+02,0.000000000000000000e+00
3.702020805090664908e+02,0.000000000000000000e+00
3.703520805090664680e+02,0.000000000000000000e+00
3.705020805090665021e+02,0.000000000000000000e+00
3.706520805090664794e+02,0.000000000000000000e+00
3.708020805090665135e+02,0.000000000000000000e+00
3.709520805090664908e+02,0.000000000000000000e+00
3.711020805090664680e+02,0.000000000000000000e+00
3.712520805090665021e+02,0.000000000000000000e+00
3.714020805090664794e+02,0.000000000000000000e+00
3.715520805090665135e+02,0.000000000000000000e+00
3.717020805090664908e+02,0.000000000000000000e+00
3.718520805090664680e+02,0.000000000000000000e+00
3.720020805090665021e+02,0.000000000000000000e+00
3.721520805090664794e+02,0.000000000000000000e+00
3.723020805090665135e+02,0.000000000000000000e+00
3.724520805090664908e+02,0.000000000000000000e+00
3.726020805090664680e+02,0.000000000000000000e+00
3.727520805090665021e+02,0.000000000000000000e+00
3.729020805090664794e+02,0.000000000000000000e+00
3.730520805090665135e+02,0.000000000000000000e+00
3.732020805090664908e+02,0.000000000000000000e+00
3.733520805090664680e+02,0.000000000000000000e+00
3.735020805090665021e+02,0.000000000000000000e+00
3.736520805090664794e+02,0.000000000000000000e+00
3.738020805090665135e+02,0.000000000000000000e+00
3.739520805090664908e+02,0.000000000000000000e+00
3.741020805090664680e+02,0.000000000000000000e+00
3.742520805090665021e+02,0.000000000000000000e+00
3.744020805090664794e+02,1.000000000000000000e+00
3.745520805090665135e+02,0.000000000000000000e+00
3.747020805090664908e+02,0.000000000000000000e+00
3.748520805090664680e+02,0.000000000000000000e+00
3.750020805090665021e+02,0.000000000000000000e+00
3.751520805090664794e+02,1.000000000000000000e+00
3.753020805090665135e+02,0.000000000000000000e+00
3.754520805090664908e+02,0.000000000000000000e+00
3.756020805090664680e+02,0.000000000000000000e+00
3.757520805090665021e+02,0.000000000000000000e+00
3.759020805090664794e+02,0.000000000000000000e+00
3.760520805090665135e+02,0.000000000000000000e+00
3.762020805090664908e+02,0.000000000000000000e+00
3.763520805090664680e+02,0.000000000000000000e+00
3.765020805090665021e+02,0.000000000000000000e+00
3.766520805090664794e+02,0.000000000000000000e+00
3.768020805090665135e+02,0.000000000000000000e+00
3.769520805090664908e+02,0.000000000000000000e+00
3.771020805090664680e+02,0.000000000000000000e+00
3.772520805090665021e+02,0.000000000000000000e+00
3.774020805090664794e+02,0.000000000000000000e+00
3.775520805090665135e+02,0.000000000000000000e+00
3.777020805090664908e+02,0.000000000000000000e+00
3.778520805090664680e+02,0.000000000000000000e+00
3.780020805090665021e+02,0.000000000000000000e+00
3.781520805090664794e+02,0.000000000000000000e+00
3.783020805090665135e+02,0.000000000000000000e+00
3.784520805090664908e+02,0.000000000000000000e+00
3.786020805090664680e+02,0.000000000000000000e+00
3.787520805090665021e+02,0.000000000000000000e+00
3.789020805090664794e+02,0.000000000000000000e+00
3.790520805090665135e+02,0.000000000000000000e+00
3.792020805090664908e+02,0.000000000000000000e+00
3.793520805090664680e+02,0.000000000000000000e+00
3.795020805090665021e+02,0.000000000000000000e+00
3.796520805090664794e+02,0.000000000000000000e+00
3.798020805090665135e+02,0.000000000000000000e+00
3.799520805090664908e+02,0.000000000000000000e+00
3.801020805090664680e+02,0.000000000000000000e+00
3.802520805090665021e+02,0.000000000000000000e+00
3.804020805090664794e+02,0.000000000000000000e+00
3.805520805090665135e+02,0.000000000000000000e+00
3.807020805090664908e+02,0.000000000000000000e+00
3.808520805090664680e+02,0.000000000000000000e+00
3.810020805090665021e+02,0.000000000000000000e+00
3.811520805090664794e+02,0.000000000000000000e+00
3.813020805090665135e+02,0.000000000000000000e+00
3.814520805090664908e+02,0.000000000000000000e+00
3.816020805090664680e+02,0.000000000000000000e+00
3.817520805090665021e+02,0.000000000000000000e+00
3.819020805090664794e+02,0.000000000000000000e+00
3.820520805090665135e+02,0.000000000000000000e+00
3.822020805090664908e+02,0.000000000000000000e+00
3.823520805090664680e+02,0.000000000000000000e+00
3.825020805090665021e+02,0.000000000000000000e+00
3.826520805090664794e+02,0.000000000000000000e+00
3.828020805090665135e+02,0.000000000000000000e+00
3.829520805090664908e+02,0.000000000000000000e+00
3.831020805090664680e+02,0.000000000000000000e+00
3.832520805090665021e+02,0.000000000000000000e+00
3.834020805090664794e+02,0.000000000000000000e+00
3.835520805090665135e+02,0.000000000000000000e+00
3.837020805090664908e+02,0.000000000000000000e+00
3.838520805090664680e+02,0.000000000000000000e+00
3.840020805090665021e+02,0.000000000000000000e+00
3.841520805090664794e+02,0.000000000000000000e+00
3.843020805090664567e+02,0.000000000000000000e+00
3.844520805090664908e+02,0.000000000000000000e+00
3.846020805090664680e+02,0.000000000000000000e+00
3.847520805090665021e+02,0.000000000000000000e+00
3.849020805090664794e+02,0.000000000000000000e+00
3.850520805090664567e+02,0.000000000000000000e+00
3.852020805090664908e+02,0.000000000000000000e+00
3.853520805090664680e+02,0.000000000000000000e+00
3.855020805090665021e+02,0.000000000000000000e+00
3.856520805090664794e+02,0.000000000000000000e+00
3.858020805090664567e+02,0.000000000000000000e+00
3.859520805090664908e+02,0.000000000000000000e+00
3.861020805090664680e+02,0.000000000000000000e+00
3.862520805090665021e+02,0.000000000000000000e+00
3.864020805090664794e+02,0.000000000000000000e+00
3.865520805090664567e+02,0.000000000000000000e+00
3.867020805090664908e+02,0.000000000000000000e+00
3.868520805090664680e+02,0.000000000000000000e+00
3.870020805090665021e+02,0.000000000000000000e+00
3.871520805090664794e+02,0.000000000000000000e+00
3.873020805090664567e+02,0.000000000000000000e+00
3.874520805090664908e+02,0.000000000000000000e+00
3.876020805090664680e+02,0.000000000000000000e+00
3.877520805090665021e+02,0.000000000000000000e+00
3.879020805090664794e+02,0.000000000000000000e+00
3.880520805090664567e+02,0.000000000000000000e+00
3.882020805090664908e+02,0.000000000000000000e+00
3.883520805090664680e+02,0.000000000000000000e+00
3.885020805090665021e+02,0.000000000000000000e+00
3.886520805090664794e+02,0.000000000000000000e+00
3.888020805090664567e+02,0.000000000000000000e+00
3.889520805090664908e+02,0.000000000000000000e+00
3.891020805090664680e+02,0.000000000000000000e+00
3.892520805090665021e+02,0.000000000000000000e+00
3.894020805090664794e+02,0.000000000000000000e+00
3.895520805090664567e+02,0.000000000000000000e+00
3.897020805090664908e+02,0.000000000000000000e+00
3.898520805090664680e+02,0.000000000000000000e+00
3.900020805090665021e+02,0.000000000000000000e+00
3.901520805090664794e+02,0.000000000000000000e+00
3.903020805090664567e+02,0.000000000000000000e+00
3.904520805090664908e+02,0.000000000000000000e+00
3.906020805090664680e+02,0.000000000000000000e+00
3.907520805090665021e+02,0.000000000000000000e+00
3.909020805090664794e+02,0.000000000000000000e+00
3.910520805090664567e+02,0.000000000000000000e+00
3.912020805090664908e+02,0.000000000000000000e+00
3.913520805090664680e+02,0.000000000000000000e+00
3.915020805090665021e+02,0.000000000000000000e+00
3.916520805090664794e+02,0.000000000000000000e+00
3.918020805090664567e+02,0.000000000000000000e+00
3.919520805090664908e+02,0.000000000000000000e+00
3.921020805090664680e+02,0.000000000000000000e+00
3.922520805090665021e+02,0.000000000000000000e+00
3.924020805090664794e+02,0.000000000000000000e+00
3.925520805090664567e+02,0.000000000000000000e+00
3.927020805090664908e+02,0.000000000000000000e+00
3.928520805090664680e+02,0.000000000000000000e+00
3.930020805090665021e+02,0.000000000000000000e+00
3.931520805090664794e+02,0.000000000000000000e+00
3.933020805090664567e+02,0.000000000000000000e+00
3.934520805090664908e+02,0.000000000000000000e+00
3.936020805090664680e+02,0.000000000000000000e+00
3.937520805090665021e+02,0.000000000000000000e+00
3.939020805090664794e+02,0.000000000000000000e+00
3.940520805090664567e+02,0.000000000000000000e+00
3.942020805090664908e+02,0.000000000000000000e+00
3.943520805090664680e+02,0.000000000000000000e+00
3.945020805090665021e+02,0.000000000000000000e+00
3.946520805090664794e+02,0.000000000000000000e+00
3.948020805090664567e+02,0.000000000000000000e+00
3.949520805090664908e+02,0.000000000000000000e+00
3.951020805090664680e+02,0.000000000000000000e+00
3.952520805090665021e+02,0.000000000000000000e+00
3.954020805090664794e+02,0.000000000000000000e+00
3.955520805090664567e+02,0.000000000000000000e+00
3.957020805090664908e+02,0.000000000000000000e+00
3.958520805090664680e+02,0.000000000000000000e+00
3.960020805090665021e+02,0.000000000000000000e+00
3.961520805090664794e+02,0.000000000000000000e+00
3.963020805090664567e+02,0.000000000000000000e+00
3.964520805090664908e+02,0.000000000000000000e+00
3.966020805090664680e+02,0.000000000000000000e+00
3.967520805090665021e+02,0.000000000000000000e+00
3.969020805090664794e+02,0.000000000000000000e+00
3.970520805090664567e+02,0.000000000000000000e+00
3.972020805090664908e+02,0.000000000000000000e+00
3.973520805090664680e+02,0.000000000000000000e+00
3.975020805090665021e+02,0.000000000000000000e+00
3.976520805090664794e+02,0.000000000000000000e+00
3.978020805090664567e+02,0.000000000000000000e+00
3.979520805090664908e+02,0.000000000000000000e+00
3.981020805090664680e+02,0.000000000000000000e+00
3.982520805090665021e+02,0.000000000000000000e+00
3.984020805090664794e+02,0.000000000000000000e+00
3.985520805090664567e+02,0.000000000000000000e+00
3.987020805090664908e+02,0.000000000000000000e+00
3.988520805090664680e+02,0.000000000000000000e+00
3.990020805090665021e+02,0.000000000000000000e+00
3.991520805090664794e+02,0.000000000000000000e+00
3.993020805090664567e+02,0.000000000000000000e+00
3.994520805090664908e+02,0.000000000000000000e+00
3.996020805090664680e+02,0.000000000000000000e+00
3.997520805090665021e+02,0.000000000000000000e+00
3.999020805090664794e+02,0.000000000000000000e+00
4.000520805090664567e+02,0.000000000000000000e+00
4.002020805090664908e+02,0.000000000000000000e+00
4.003520805090664680e+02,0.000000000000000000e+00
4.005020805090665021e+02,0.000000000000000000e+00
4.006520805090664794e+02,0.000000000000000000e+00
4.008020805090664567e+02,0.000000000000000000e+00
4.009520805090664908e+02,0.000000000000000000e+00
4.011020805090664680e+02,0.000000000000000000e+00
4.012520805090665021e+02,0.000000000000000000e+00
4.014020805090664794e+02,0.000000000000000000e+00
4.015520805090664567e+02,0.000000000000000000e+00
4.017020805090664908e+02,0.000000000000000000e+00
4.018520805090664680e+02,0.000000000000000000e+00
4.020020805090665021e+02,0.000000000000000000e+00
4.021520805090664794e+02,0.000000000000000000e+00
4.023020805090664567e+02,0.000000000000000000e+00
4.024520805090664908e+02,0.000000000000000000e+00
4.026020805090664680e+02,0.000000000000000000e+00
4.027520805090665021e+02,0.000000000000000000e+00
4.029020805090664794e+02,0.000000000000000000e+00
4.030520805090664567e+02,0.000000000000000000e+00
4.032020805090664908e+02,0.000000000000000000e+00
4.033520805090664680e+02,0.000000000000000000e+00
4.035020805090665021e+02,0.000000000000000000e+00
4.036520805090664794e+02,0.000000000000000000e+00
4.038020805090664567e+02,0.000000000000000000e+00
4.039520805090664908e+02,0.000000000000000000e+00
4.041020805090664680e+02,0.000000000000000000e+00
4.042520805090665021e+02,0.000000000000000000e+00
4.044020805090664794e+02,0.000000000000000000e+00
4.045520805090664567e+02,0.000000000000000000e+00
4.047020805090664908e+02,0.000000000000000000e+00
4.048520805090664680e+02,0.000000000000000000e+00
4.050020805090665021e+02,0.000000000000000000e+00
4.051520805090664794e+02,0.000000000000000000e+00
4.053020805090664567e+02,0.000000000000000000e+00
4.054520805090664908e+02,0.000000000000000000e+00
4.056020805090664680e+02,0.000000000000000000e+00
4.057520805090665021e+02,0.000000000000000000e+00
4.059020805090664794e+02,0.000000000000000000e+00
4.060520805090664567e+02,0.000000000000000000e+00
4.062020805090664908e+02,0.000000000000000000e+00
4.063520805090664680e+02,0.000000000000000000e+00
4.065020805090665021e+02,0.000000000000000000e+00
4.066520805090664794e+02,0.000000000000000000e+00
4.068020805090664567e+02,0.000000000000000000e+00
4.069520805090664908e+02,0.000000000000000000e+00
4.071020805090664680e+02,0.000000000000000000e+00
4.072520805090665021e+02,0.000000000000000000e+00
4.074020805090664794e+02,0.000000000000000000e+00
4.075520805090664567e+02,0.000000000000000000e+00
4.077020805090664908e+02,0.000000000000000000e+00
4.078520805090664680e+02,0.000000000000000000e+00
4.080020805090665021e+02,0.000000000000000000e+00
4.081520805090664794e+02,0.000000000000000000e+00
4.083020805090664567e+02,0.000000000000000000e+00
4.084520805090664908e+02,0.000000000000000000e+00
4.086020805090664680e+02,0.000000000000000000e+00
4.087520805090665021e+02,0.000000000000000000e+00
4.089020805090664794e+02,0.000000000000000000e+00
4.090520805090664567e+02,0.000000000000000000e+00
4.092020805090664908e+02,0.000000000000000000e+00
4.093520805090664680e+02,0.000000000000000000e+00
4.095020805090665021e+02,0.000000000000000000e+00
4.096520805090664794e+02,0.000000000000000000e+00
4.098020805090664567e+02,0.000000000000000000e+00
4.099520805090664908e+02,0.000000000000000000e+00
4.101020805090664680e+02,0.000000000000000000e+00
4.102520805090665021e+02,0.000000000000000000e+00
4.104020805090664794e+02,0.000000000000000000e+00
4.105520805090664567e+02,0.000000000000000000e+00
4.107020805090664908e+02,0.000000000000000000e+00
4.108520805090664680e+02,0.000000000000000000e+00
4.110020805090665021e+02,0.000000000000000000e+00
4.111520805090664794e+02,0.000000000000000000e+00
4.113020805090664567e+02,0.000000000000000000e+00
4.114520805090664908e+02,0.000000000000000000e+00
4.116020805090664680e+02,0.000000000000000000e+00
4.117520805090665021e+02,0.000000000000000000e+00
4.119020805090664794e+02,0.000000000000000000e+00
4.120520805090664567e+02,0.000000000000000000e+00
4.122020805090664908e+02,0.000000000000000000e+00
4.123520805090664680e+02,0.000000000000000000e+00
4.125020805090665021e+02,0.000000000000000000e+00
4.126520805090664794e+02,0.000000000000000000e+00
4.128020805090664567e+02,0.000000000000000000e+00
4.129520805090664908e+02,0.000000000000000000e+00
4.131020805090664680e+02,0.000000000000000000e+00
4.132520805090665021e+02,0.000000000000000000e+00
4.134020805090664794e+02,0.000000000000000000e+00
4.135520805090664567e+02,0.000000000000000000e+00
4.137020805090664908e+02,0.000000000000000000e+00
4.138520805090664680e+02,0.000000000000000000e+00
4.140020805090665021e+02,0.000000000000000000e+00
4.141520805090664794e+02,0.000000000000000000e+00
4.143020805090664567e+02,0.000000000000000000e+00
4.144520805090664908e+02,0.000000000000000000e+00
4.146020805090664680e+02,0.000000000000000000e+00
4.147520805090665021e+02,0.000000000000000000e+00
4.149020805090664794e+02,0.000000000000000000e+00
4.150520805090664567e+02,0.000000000000000000e+00
4.152020805090664908e+02,0.000000000000000000e+00
4.153520805090664680e+02,0.000000000000000000e+00
4.155020805090665021e+02,0.000000000000000000e+00
4.156520805090664794e+02,0.000000000000000000e+00
4.158020805090664567e+02,0.000000000000000000e+00
4.159520805090664908e+02,0.000000000000000000e+00
4.161020805090664680e+02,0.000000000000000000e+00
4.162520805090665021e+02,0.000000000000000000e+00
4.164020805090664794e+02,0.000000000000000000e+00
4.165520805090664567e+02,0.000000000000000000e+00
4.167020805090664908e+02,0.000000000000000000e+00
4.168520805090664680e+02,0.000000000000000000e+00
4.170020805090665021e+02,0.000000000000000000e+00
4.171520805090664794e+02,0.000000000000000000e+00
4.173020805090664567e+02,0.000000000000000000e+00
4.174520805090664908e+02,0.000000000000000000e+00
4.176020805090664680e+02,0.000000000000000000e+00
4.177520805090665021e+02,0.000000000000000000e+00
4.179020805090664794e+02,0.000000000000000000e+00
4.180520805090664567e+02,0.000000000000000000e+00
4.182020805090664908e+02,0.000000000000000000e+00
4.183520805090664680e+02,0.000000000000000000e+00
4.185020805090665021e+02,0.000000000000000000e+00
4.186520805090664794e+02,0.000000000000000000e+00
4.188020805090664567e+02,0.000000000000000000e+00
4.189520805090664908e+02,0.000000000000000000e+00
4.191020805090664680e+02,0.000000000000000000e+00
4.192520805090665021e+02,0.000000000000000000e+00
4.194020805090664794e+02,0.000000000000000000e+00
4.195520805090664567e+02,0.000000000000000000e+00
4.197020805090664908e+02,0.000000000000000000e+00
4.198520805090664680e+02,0.000000000000000000e+00
4.200020805090665021e+02,0.000000000000000000e+00
4.201520805090664794e+02,0.000000000000000000e+00
4.203020805090664567e+02,0.000000000000000000e+00
4.204520805090664908e+02,0.000000000000000000e+00
4.206020805090664680e+02,0.000000000000000000e+00
4.207520805090665021e+02,0.000000000000000000e+00
4.209020805090664794e+02,0.000000000000000000e+00
4.210520805090664567e+02,0.000000000000000000e+00
4.212020805090664908e+02,0.000000000000000000e+00
4.213520805090664680e+02,0.000000000000000000e+00
4.215020805090665021e+02,0.000000000000000000e+00
4.216520805090664794e+02,0.000000000000000000e+00
4.218020805090664567e+02,0.000000000000000000e+00
4.219520805090664908e+02,0.000000000000000000e+00
4.221020805090664680e+02,0.000000000000000000e+00
4.222520805090665021e+02,0.000000000000000000e+00
4.224020805090664794e+02,0.000000000000000000e+00
4.225520805090664567e+02,0.000000000000000000e+00
4.227020805090664908e+02,0.000000000000000000e+00
4.228520805090664680e+02,0.000000000000000000e+00
4.230020805090665021e+02,0.000000000000000000e+00
4.231520805090664794e+02,0.000000000000000000e+00
4.233020805090664567e+02,0.000000000000000000e+00
4.234520805090664908e+02,0.000000000000000000e+00
4.236020805090664680e+02,0.000000000000000000e+00
4.237520805090665021e+02,0.000000000000000000e+00
4.239020805090664794e+02,0.000000000000000000e+00
4.240520805090664567e+02,0.000000000000000000e+00
4.242020805090664908e+02,0.000000000000000000e+00
4.243520805090664680e+02,0.000000000000000000e+00
4.245020805090665021e+02,0.000000000000000000e+00
4.246520805090664794e+02,0.000000000000000000e+00
4.248020805090664567e+02,0.000000000000000000e+00
4.249520805090664908e+02,0.000000000000000000e+00
4.251020805090664680e+02,0.000000000000000000e+00
4.252520805090665021e+02,0.000000000000000000e+00
4.254020805090664794e+02,0.000000000000000000e+00
4.255520805090664567e+02,0.000000000000000000e+00
4.257020805090664908e+02,0.000000000000000000e+00
4.258520805090664680e+02,0.000000000000000000e+00
4.260020805090665021e+02,0.000000000000000000e+00
4.261520805090664794e+02,0.000000000000000000e+00
4.263020805090664567e+02,0.000000000000000000e+00
4.264520805090664908e+02,0.000000000000000000e+00
4.266020805090664680e+02,0.000000000000000000e+00
4.267520805090665021e+02,0.000000000000000000e+00
4.269020805090664794e+02,0.000000000000000000e+00
4.270520805090664567e+02,0.000000000000000000e+00
4.272020805090664908e+02,0.000000000000000000e+00
4.273520805090664680e+02,0.000000000000000000e+00
4.275020805090665021e+02,0.000000000000000000e+00
4.276520805090664794e+02,0.000000000000000000e+00
4.278020805090664567e+02,0.000000000000000000e+00
4.279520805090664908e+02,0.000000000000000000e+00
4.281020805090664680e+02,0.000000000000000000e+00
4.282520805090665021e+02,0.000000000000000000e+00
4.284020805090664794e+02,0.000000000000000000e+00
4.285520805090664567e+02,0.000000000000000000e+00
4.287020805090664908e+02,0.000000000000000000e+00
4.288520805090664680e+02,0.000000000000000000e+00
4.290020805090665021e+02,0.000000000000000000e+00
4.291520805090664794e+02,0.000000000000000000e+00
4.293020805090664567e+02,0.000000000000000000e+00
4.294520805090664908e+02,0.000000000000000000e+00
4.296020805090664680e+02,0.000000000000000000e+00
4.297520805090665021e+02,0.000000000000000000e+00
4.299020805090664794e+02,0.000000000000000000e+00
4.300520805090664567e+02,0.000000000000000000e+00
4.302020805090664908e+02,0.000000000000000000e+00
4.303520805090664680e+02,0.000000000000000000e+00
4.305020805090665021e+02,0.000000000000000000e+00
4.306520805090664794e+02,0.000000000000000000e+00
4.308020805090664567e+02,0.000000000000000000e+00
4.309520805090664908e+02,0.000000000000000000e+00
4.311020805090664680e+02,0.000000000000000000e+00
4.312520805090665021e+02,0.000000000000000000e+00
4.314020805090664794e+02,0.000000000000000000e+00
4.315520805090664567e+02,0.000000000000000000e+00
4.317020805090664908e+02,0.000000000000000000e+00
4.318520805090664680e+02,0.000000000000000000e+00
4.320020805090665021e+02,0.000000000000000000e+00
4.321520805090664794e+02,0.000000000000000000e+00
4.323020805090664567e+02,0.000000000000000000e+00
4.324520805090664908e+02,0.000000000000000000e+00
4.326020805090664680e+02,0.000000000000000000e+00
4.327520805090665021e+02,0.000000000000000000e+00
4.329020805090664794e+02,0.000000000000000000e+00
4.330520805090664567e+02,0.000000000000000000e+00
4.332020805090664908e+02,0.000000000000000000e+00
4.333520805090664680e+02,0.000000000000000000e+00
4.335020805090665021e+02,0.000000000000000000e+00
4.336520805090664794e+02,0.000000000000000000e+00
4.338020805090664567e+02,0.000000000000000000e+00
4.339520805090664908e+02,0.000000000000000000e+00
4.341020805090664680e+02,0.000000000000000000e+00
4.342520805090665021e+02,0.000000000000000000e+00
4.344020805090664794e+02,0.000000000000000000e+00
4.345520805090664567e+02,0.000000000000000000e+00
4.347020805090664908e+02,0.000000000000000000e+00
4.348520805090664680e+02,0.000000000000000000e+00
4.350020805090665021e+02,0.000000000000000000e+00
4.351520805090664794e+02,0.000000000000000000e+00
4.353020805090664567e+02,0.000000000000000000e+00
4.354520805090664908e+02,0.000000000000000000e+00
4.356020805090664680e+02,0.000000000000000000e+00
4.357520805090664453e+02,0.000000000000000000e+00
4.359020805090664794e+02,0.000000000000000000e+00
4.360520805090664567e+02,0.000000000000000000e+00
4.362020805090664908e+02,0.000000000000000000e+00
4.363520805090664680e+02,0.000000000000000000e+00
4.365020805090664453e+02,0.000000000000000000e+00
4.366520805090664794e+02,0.000000000000000000e+00
4.368020805090664567e+02,0.000000000000000000e+00
4.369520805090664908e+02,0.000000000000000000e+00
4.371020805090664680e+02,0.000000000000000000e+00
4.372520805090664453e+02,0.000000000000000000e+00
4.374020805090664794e+02,0.000000000000000000e+00
4.375520805090664567e+02,0.000000000000000000e+00
4.377020805090664908e+02,0.000000000000000000e+00
4.378520805090664680e+02,0.000000000000000000e+00
4.380020805090664453e+02,0.000000000000000000e+00
4.381520805090664794e+02,0.000000000000000000e+00
4.383020805090664567e+02,0.000000000000000000e+00
4.384520805090664908e+02,0.000000000000000000e+00
4.386020805090664680e+02,0.000000000000000000e+00
4.387520805090664453e+02,0.000000000000000000e+00
4.389020805090664794e+02,0.000000000000000000e+00
4.390520805090664567e+02,0.000000000000000000e+00
4.392020805090664908e+02,0.000000000000000000e+00
4.393520805090664680e+02,0.000000000000000000e+00
4.395020805090664453e+02,0.000000000000000000e+00
4.396520805090664794e+02,0.000000000000000000e+00
4.398020805090664567e+02,0.000000000000000000e+00
4.399520805090664908e+02,0.000000000000000000e+00
4.401020805090664680e+02,0.000000000000000000e+00
4.402520805090664453e+02,0.000000000000000000e+00
4.404020805090664794e+02,0.000000000000000000e+00
4.405520805090664567e+02,0.000000000000000000e+00
4.407020805090664908e+02,0.000000000000000000e+00
4.408520805090664680e+02,0.000000000000000000e+00
4.410020805090664453e+02,0.000000000000000000e+00
4.411520805090664794e+02,0.000000000000000000e+00
4.413020805090664567e+02,0.000000000000000000e+00
4.414520805090664908e+02,0.000000000000000000e+00
4.416020805090664680e+02,0.000000000000000000e+00
4.417520805090664453e+02,0.000000000000000000e+00
4.419020805090664794e+02,0.000000000000000000e+00
4.420520805090664567e+02,0.000000000000000000e+00
4.422020805090664908e+02,0.000000000000000000e+00
4.423520805090664680e+02,0.000000000000000000e+00
4.425020805090664453e+02,0.000000000000000000e+00
4.426520805090664794e+02,0.000000000000000000e+00
4.428020805090664567e+02,0.000000000000000000e+00
4.429520805090664908e+02,0.000000000000000000e+00
4.431020805090664680e+02,0.000000000000000000e+00
4.432520805090664453e+02,0.000000000000000000e+00
4.434020805090664794e+02,0.000000000000000000e+00
4.435520805090664567e+02,0.000000000000000000e+00
4.437020805090664908e+02,0.000000000000000000e+00
4.438520805090664680e+02,0.000000000000000000e+00
4.440020805090664453e+02,0.000000000000000000e+00
4.441520805090664794e+02,0.000000000000000000e+00
4.443020805090664567e+02,0.000000000000000000e+00
4.444520805090664908e+02,0.000000000000000000e+00
4.446020805090664680e+02,0.000000000000000000e+00
4.447520805090664453e+02,0.000000000000000000e+00
4.449020805090664794e+02,0.000000000000000000e+00
4.450520805090664567e+02,0.000000000000000000e+00
4.452020805090664908e+02,0.000000000000000000e+00
4.453520805090664680e+02,0.000000000000000000e+00
4.455020805090664453e+02,0.000000000000000000e+00
4.456520805090664794e+02,0.000000000000000000e+00
4.458020805090664567e+02,0.000000000000000000e+00
4.459520805090664908e+02,0.000000000000000000e+00
4.461020805090664680e+02,0.000000000000000000e+00
4.462520805090664453e+02,0.000000000000000000e+00
4.464020805090664794e+02,0.000000000000000000e+00
4.465520805090664567e+02,0.000000000000000000e+00
4.467020805090664908e+02,0.000000000000000000e+00
4.468520805090664680e+02,0.000000000000000000e+00
4.470020805090664453e+02,0.000000000000000000e+00
4.471520805090664794e+02,0.000000000000000000e+00
4.473020805090664567e+02,0.000000000000000000e+00
4.474520805090664908e+02,0.000000000000000000e+00
4.476020805090664680e+02,0.000000000000000000e+00
4.477520805090664453e+02,0.000000000000000000e+00
4.479020805090664794e+02,0.000000000000000000e+00
4.480520805090664567e+02,0.000000000000000000e+00
4.482020805090664908e+02,0.000000000000000000e+00
4.483520805090664680e+02,0.000000000000000000e+00
4.485020805090664453e+02,0.000000000000000000e+00
4.486520805090664794e+02,0.000000000000000000e+00
4.488020805090664567e+02,0.000000000000000000e+00
4.489520805090664908e+02,0.000000000000000000e+00
4.491020805090664680e+02,0.000000000000000000e+00
4.492520805090664453e+02,0.000000000000000000e+00
4.494020805090664794e+02,0.000000000000000000e+00
4.495520805090664567e+02,0.000000000000000000e+00
4.497020805090664908e+02,0.000000000000000000e+00
4.498520805090664680e+02,0.000000000000000000e+00
4.500020805090664453e+02,0.000000000000000000e+00
4.501520805090664794e+02,0.000000000000000000e+00
4.503020805090664567e+02,0.000000000000000000e+00
4.504520805090664908e+02,0.000000000000000000e+00
4.506020805090664680e+02,0.000000000000000000e+00
4.507520805090664453e+02,0.000000000000000000e+00
4.509020805090664794e+02,0.000000000000000000e+00
4.510520805090664567e+02,0.000000000000000000e+00
4.512020805090664908e+02,0.000000000000000000e+00
4.513520805090664680e+02,0.000000000000000000e+00
4.515020805090664453e+02,0.000000000000000000e+00
4.516520805090664794e+02,0.000000000000000000e+00
4.518020805090664567e+02,0.000000000000000000e+00
4.519520805090664908e+02,0.000000000000000000e+00
4.521020805090664680e+02,0.000000000000000000e+00
4.522520805090664453e+02,0.000000000000000000e+00
4.524020805090664794e+02,0.000000000000000000e+00
4.525520805090664567e+02,0.000000000000000000e+00
4.527020805090664908e+02,0.000000000000000000e+00
4.528520805090664680e+02,0.000000000000000000e+00
4.530020805090664453e+02,0.000000000000000000e+00
4.531520805090664794e+02,0.000000000000000000e+00
4.533020805090664567e+02,0.000000000000000000e+00
4.534520805090664908e+02,0.000000000000000000e+00
4.536020805090664680e+02,0.000000000000000000e+00
4.537520805090664453e+02,0.000000000000000000e+00
4.539020805090664794e+02,0.000000000000000000e+00
4.540520805090664567e+02,0.000000000000000000e+00
4.542020805090664908e+02,0.000000000000000000e+00
4.543520805090664680e+02,0.000000000000000000e+00
4.545020805090664453e+02,0.000000000000000000e+00
4.546520805090664794e+02,0.000000000000000000e+00
4.548020805090664567e+02,0.000000000000000000e+00
4.549520805090664908e+02,0.000000000000000000e+00
4.551020805090664680e+02,0.000000000000000000e+00
4.552520805090664453e+02,0.000000000000000000e+00
4.554020805090664794e+02,0.000000000000000000e+00
4.555520805090664567e+02,0.000000000000000000e+00
4.557020805090664908e+02,0.000000000000000000e+00
4.558520805090664680e+02,0.000000000000000000e+00
4.560020805090664453e+02,1.000000000000000000e+00
4.561520805090664794e+02,0.000000000000000000e+00
4.563020805090664567e+02,0.000000000000000000e+00
4.564520805090664908e+02,0.000000000000000000e+00
4.566020805090664680e+02,0.000000000000000000e+00
4.567520805090664453e+02,1.000000000000000000e+00
4.569020805090664794e+02,0.000000000000000000e+00
4.570520805090664567e+02,0.000000000000000000e+00
4.572020805090664908e+02,0.000000000000000000e+00
4.573520805090664680e+02,0.000000000000000000e+00
4.575020805090664453e+02,0.000000000000000000e+00
4.576520805090664794e+02,0.000000000000000000e+00
4.578020805090664567e+02,0.000000000000000000e+00
4.579520805090664908e+02,0.000000000000000000e+00
4.581020805090664680e+02,0.000000000000000000e+00
4.582520805090664453e+02,0.000000000000000000e+00
4.584020805090664794e+02,0.000000000000000000e+00
4.585520805090664567e+02,0.000000000000000000e+00
4.587020805090664908e+02,0.000000000000000000e+00
4.588520805090664680e+02,0.000000000000000000e+00
4.590020805090664453e+02,0.000000000000000000e+00
4.591520805090664794e+02,0.000000000000000000e+00
4.593020805090664567e+02,0.000000000000000000e+00
4.594520805090664908e+02,0.000000000000000000e+00
4.596020805090664680e+02,0.000000000000000000e+00
4.597520805090664453e+02,0.000000000000000000e+00
4.599020805090664794e+02,0.000000000000000000e+00
4.600520805090664567e+02,0.000000000000000000e+00
4.602020805090664908e+02,0.000000000000000000e+00
4.603520805090664680e+02,0.000000000000000000e+00
4.605020805090664453e+02,0.000000000000000000e+00
4.606520805090664794e+02,0.000000000000000000e+00
4.608020805090664567e+02,0.000000000000000000e+00
4.609520805090664908e+02,0.000000000000000000e+00
4.611020805090664680e+02,0.000000000000000000e+00
4.612520805090664453e+02,0.000000000000000000e+00
4.614020805090664794e+02,0.000000000000000000e+00
4.615520805090664567e+02,0.000000000000000000e+00
4.617020805090664908e+02,0.000000000000000000e+00
4.618520805090664680e+02,0.000000000000000000e+00
4.620020805090664453e+02,0.000000000000000000e+00
4.621520805090664794e+02,0.000000000000000000e+00
4.623020805090664567e+02,0.000000000000000000e+00
4.624520805090664908e+02,0.000000000000000000e+00
4.626020805090664680e+02,0.000000000000000000e+00
4.627520805090664453e+02,0.000000000000000000e+00
4.629020805090664794e+02,0.000000000000000000e+00
4.630520805090664567e+02,0.000000000000000000e+00
4.632020805090664908e+02,0.000000000000000000e+00
4.633520805090664680e+02,0.000000000000000000e+00
4.635020805090664453e+02,0.000000000000000000e+00
4.636520805090664794e+02,0.000000000000000000e+00
4.638020805090664567e+02,0.000000000000000000e+00
4.639520805090664908e+02,0.000000000000000000e+00
4.641020805090664680e+02,0.000000000000000000e+00
4.642520805090664453e+02,0.000000000000000000e+00
4.644020805090664794e+02,0.000000000000000000e+00
4.645520805090664567e+02,0.000000000000000000e+00
4.647020805090664908e+02,0.000000000000000000e+00
4.648520805090664680e+02,0.000000000000000000e+00
4.650020805090664453e+02,0.000000000000000000e+00
4.651520805090664794e+02,0.000000000000000000e+00
4.653020805090664567e+02,0.000000000000000000e+00
4.654520805090664908e+02,0.000000000000000000e+00
4.656020805090664680e+02,0.000000000000000000e+00
4.657520805090664453e+02,0.000000000000000000e+00
4.659020805090664794e+02,0.000000000000000000e+00
4.660520805090664567e+02,0.000000000000000000e+00
4.662020805090664908e+02,0.000000000000000000e+00
4.663520805090664680e+02,0.000000000000000000e+00
4.665020805090664453e+02,0.000000000000000000e+00
4.666520805090664794e+02,0.000000000000000000e+00
4.668020805090664567e+02,0.000000000000000000e+00
4.669520805090664908e+02,0.000000000000000000e+00
4.671020805090664680e+02,0.000000000000000000e+00
4.672520805090664453e+02,0.000000000000000000e+00
4.674020805090664794e+02,0.000000000000000000e+00
4.675520805090664567e+02,0.000000000000000000e+00
4.677020805090664908e+02,0.000000000000000000e+00
4.678520805090664680e+02,0.000000000000000000e+00
4.680020805090664453e+02,0.000000000000000000e+00
4.681520805090664794e+02,0.000000000000000000e+00
4.683020805090664567e+02,0.000000000000000000e+00
4.684520805090664908e+02,0.000000000000000000e+00
4.686020805090664680e+02,0.000000000000000000e+00
4.687520805090664453e+02,0.000000000000000000e+00
4.689020805090664794e+02,0.000000000000000000e+00
4.690520805090664567e+02,0.000000000000000000e+00
4.692020805090664908e+02,0.000000000000000000e+00
4.693520805090664680e+02,0.000000000000000000e+00
4.695020805090664453e+02,0.000000000000000000e+00
4.696520805090664794e+02,0.000000000000000000e+00
4.698020805090664567e+02,0.000000000000000000e+00
4.699520805090664908e+02,0.000000000000000000e+00
4.701020805090664680e+02,0.000000000000000000e+00
4.702520805090664453e+02,0.000000000000000000e+00
4.704020805090664794e+02,0.000000000000000000e+00
4.705520805090664567e+02,0.000000000000000000e+00
4.707020805090664908e+02,0.000000000000000000e+00
4.708520805090664680e+02,0.000000000000000000e+00
4.710020805090664453e+02,0.000000000000000000e+00
4.711520805090664794e+02,0.000000000000000000e+00
4.713020805090664567e+02,0.000000000000000000e+00
4.714520805090664908e+02,0.000000000000000000e+00
4.716020805090664680e+02,0.000000000000000000e+00
4.717520805090664453e+02,0.000000000000000000e+00
4.719020805090664794e+02,0.000000000000000000e+00
4.720520805090664567e+02,0.000000000000000000e+00
4.722020805090664908e+02,0.000000000000000000e+00
4.723520805090664680e+02,0.000000000000000000e+00
4.725020805090664453e+02,0.000000000000000000e+00
4.726520805090664794e+02,0.000000000000000000e+00
4.728020805090664567e+02,0.000000000000000000e+00
4.729520805090664908e+02,0.000000000000000000e+00
4.731020805090664680e+02,0.000000000000000000e+00
4.732520805090664453e+02,0.000000000000000000e+00
4.734020805090664794e+02,0.000000000000000000e+00
4.735520805090664567e+02,0.000000000000000000e+00
4.737020805090664908e+02,0.000000000000000000e+00
4.738520805090664680e+02,0.000000000000000000e+00
4.740020805090664453e+02,0.000000000000000000e+00
4.741520805090664794e+02,0.000000000000000000e+00
4.743020805090664567e+02,0.000000000000000000e+00
4.744520805090664908e+02,0.000000000000000000e+00
4.746020805090664680e+02,0.000000000000000000e+00
4.747520805090664453e+02,0.000000000000000000e+00
4.749020805090664794e+02,0.000000000000000000e+00
4.750520805090664567e+02,0.000000000000000000e+00
4.752020805090664908e+02,0.000000000000000000e+00
4.753520805090664680e+02,0.000000000000000000e+00
4.755020805090664453e+02,0.000000000000000000e+00
4.756520805090664794e+02,0.000000000000000000e+00
4.758020805090664567e+02,0.000000000000000000e+00
4.759520805090664908e+02,0.000000000000000000e+00
4.761020805090664680e+02,0.000000000000000000e+00
4.762520805090664453e+02,0.000000000000000000e+00
4.764020805090664794e+02,0.000000000000000000e+00
4.765520805090664567e+02,0.000000000000000000e+00
4.767020805090664908e+02,0.000000000000000000e+00
4.768520805090664680e+02,0.000000000000000000e+00
4.770020805090664453e+02,0.000000000000000000e+00
4.771520805090664794e+02,0.000000000000000000e+00
4.773020805090664567e+02,0.000000000000000000e+00
4.774520805090664908e+02,0.000000000000000000e+00
4.776020805090664680e+02,0.000000000000000000e+00
4.777520805090664453e+02,0.000000000000000000e+00
4.779020805090664794e+02,0.000000000000000000e+00
4.780520805090664567e+02,0.000000000000000000e+00
4.782020805090664908e+02,0.000000000000000000e+00
4.783520805090664680e+02,0.000000000000000000e+00
4.785020805090664453e+02,0.000000000000000000e+00
4.786520805090664794e+02,0.000000000000000000e+00
4.788020805090664567e+02,0.000000000000000000e+00
4.789520805090664908e+02,0.000000000000000000e+00
4.791020805090664680e+02,0.000000000000000000e+00
4.792520805090664453e+02,0.000000000000000000e+00
4.794020805090664794e+02,0.000000000000000000e+00
4.795520805090664567e+02,0.000000000000000000e+00
4.797020805090664908e+02,0.000000000000000000e+00
4.798520805090664680e+02,0.000000000000000000e+00
4.800020805090664453e+02,0.000000000000000000e+00
4.801520805090664794e+02,0.000000000000000000e+00
4.803020805090664567e+02,0.000000000000000000e+00
4.804520805090664908e+02,0.000000000000000000e+00
4.806020805090664680e+02,0.000000000000000000e+00
4.807520805090664453e+02,0.000000000000000000e+00
4.809020805090664794e+02,0.000000000000000000e+00
4.810520805090664567e+02,0.000000000000000000e+00
4.812020805090664908e+02,0.000000000000000000e+00
4.813520805090664680e+02,0.000000000000000000e+00
4.815020805090664453e+02,0.000000000000000000e+00
4.816520805090664794e+02,0.000000000000000000e+00
4.818020805090664567e+02,0.000000000000000000e+00
4.819520805090664908e+02,0.000000000000000000e+00
4.821020805090664680e+02,0.000000000000000000e+00
4.822520805090664453e+02,0.000000000000000000e+00
4.824020805090664794e+02,0.000000000000000000e+00
4.825520805090664567e+02,0.000000000000000000e+00
4.827020805090664908e+02,0.000000000000000000e+00
4.828520805090664680e+02,0.000000000000000000e+00
4.830020805090664453e+02,0.000000000000000000e+00
4.831520805090664794e+02,0.000000000000000000e+00
4.833020805090664567e+02,0.000000000000000000e+00
4.834520805090664908e+02,0.000000000000000000e+00
4.836020805090664680e+02,0.000000000000000000e+00
4.837520805090664453e+02,0.000000000000000000e+00
4.839020805090664794e+02,0.000000000000000000e+00
4.840520805090664567e+02,0.000000000000000000e+00
4.842020805090664908e+02,0.000000000000000000e+00
4.843520805090664680e+02,0.000000000000000000e+00
4.845020805090664453e+02,0.000000000000000000e+00
4.846520805090664794e+02,0.000000000000000000e+00
4.848020805090664567e+02,0.000000000000000000e+00
4.849520805090664908e+02,0.000000000000000000e+00
4.851020805090664680e+02,0.000000000000000000e+00
4.852520805090664453e+02,0.000000000000000000e+00
4.854020805090664794e+02,0.000000000000000000e+00
4.855520805090664567e+02,0.000000000000000000e+00
4.857020805090664908e+02,0.000000000000000000e+00
4.858520805090664680e+02,0.000000000000000000e+00
4.860020805090664453e+02,0.000000000000000000e+00
4.861520805090664794e+02,0.000000000000000000e+00
4.863020805090664567e+02,0.000000000000000000e+00
4.864520805090664908e+02,0.000000000000000000e+00
4.866020805090664680e+02,0.000000000000000000e+00
4.867520805090664453e+02,0.000000000000000000e+00
4.869020805090664794e+02,0.000000000000000000e+00
4.870520805090664567e+02,0.000000000000000000e+00
4.872020805090664339e+02,0.000000000000000000e+00
4.873520805090664680e+02,0.000000000000000000e+00
4.875020805090664453e+02,0.000000000000000000e+00
4.876520805090664794e+02,0.000000000000000000e+00
4.878020805090664567e+02,0.000000000000000000e+00
4.879520805090664339e+02,0.000000000000000000e+00
4.881020805090664680e+02,0.000000000000000000e+00
4.882520805090664453e+02,0.000000000000000000e+00
4.884020805090664794e+02,0.000000000000000000e+00
4.885520805090664567e+02,0.000000000000000000e+00
4.887020805090664339e+02,0.000000000000000000e+00
4.888520805090664680e+02,0.000000000000000000e+00
4.890020805090664453e+02,0.000000000000000000e+00
4.891520805090664794e+02,0.000000000000000000e+00
4.893020805090664567e+02,0.000000000000000000e+00
4.894520805090664339e+02,0.000000000000000000e+00
4.896020805090664680e+02,0.000000000000000000e+00
4.897520805090664453e+02,0.000000000000000000e+00
4.899020805090664794e+02,0.000000000000000000e+00
4.900520805090664567e+02,0.000000000000000000e+00
4.902020805090664339e+02,0.000000000000000000e+00
4.903520805090664680e+02,0.000000000000000000e+00
4.905020805090664453e+02,0.000000000000000000e+00
4.906520805090664794e+02,0.000000000000000000e+00
4.908020805090664567e+02,0.000000000000000000e+00
4.909520805090664339e+02,0.000000000000000000e+00
4.911020805090664680e+02,0.000000000000000000e+00
4.912520805090664453e+02,0.000000000000000000e+00
4.914020805090664794e+02,0.000000000000000000e+00
4.915520805090664567e+02,0.000000000000000000e+00
4.917020805090664339e+02,0.000000000000000000e+00
4.918520805090664680e+02,0.000000000000000000e+00
4.920020805090664453e+02,0.000000000000000000e+00
4.921520805090664794e+02,0.000000000000000000e+00
4.923020805090664567e+02,0.000000000000000000e+00
4.924520805090664339e+02,0.000000000000000000e+00
4.926020805090664680e+02,0.000000000000000000e+00
4.927520805090664453e+02,0.000000000000000000e+00
4.929020805090664794e+02,0.000000000000000000e+00
4.930520805090664567e+02,0.000000000000000000e+00
4.932020805090664339e+02,0.000000000000000000e+00
4.933520805090664680e+02,0.000000000000000000e+00
4.935020805090664453e+02,0.000000000000000000e+00
4.936520805090664794e+02,0.000000000000000000e+00
4.938020805090664567e+02,0.000000000000000000e+00
4.939520805090664339e+02,0.000000000000000000e+00
4.941020805090664680e+02,0.000000000000000000e+00
4.942520805090664453e+02,0.000000000000000000e+00
4.944020805090664794e+02,0.000000000000000000e+00
4.945520805090664567e+02,0.000000000000000000e+00
4.947020805090664339e+02,0.000000000000000000e+00
4.948520805090664680e+02,0.000000000000000000e+00
4.950020805090664453e+02,0.000000000000000000e+00
4.951520805090664794e+02,0.000000000000000000e+00
4.953020805090664567e+02,0.000000000000000000e+00
4.954520805090664339e+02,0.000000000000000000e+00
4.956020805090664680e+02,0.000000000000000000e+00
4.957520805090664453e+02,0.000000000000000000e+00
4.959020805090664794e+02,0.000000000000000000e+00
4.960520805090664567e+02,0.000000000000000000e+00
4.962020805090664339e+02,0.000000000000000000e+00
4.963520805090664680e+02,0.000000000000000000e+00
4.965020805090664453e+02,0.000000000000000000e+00
4.966520805090664794e+02,0.000000000000000000e+00
4.968020805090664567e+02,0.000000000000000000e+00
4.969520805090664339e+02,0.000000000000000000e+00
4.971020805090664680e+02,0.000000000000000000e+00
4.972520805090664453e+02,0.000000000000000000e+00
4.974020805090664794e+02,0.000000000000000000e+00
4.975520805090664567e+02,0.000000000000000000e+00
4.977020805090664339e+02,0.000000000000000000e+00
4.978520805090664680e+02,0.000000000000000000e+00
4.980020805090664453e+02,0.000000000000000000e+00
4.981520805090664794e+02,0.000000000000000000e+00
4.983020805090664567e+02,0.000000000000000000e+00
4.984520805090664339e+02,0.000000000000000000e+00
4.986020805090664680e+02,0.000000000000000000e+00
4.987520805090664453e+02,0.000000000000000000e+00
4.989020805090664794e+02,0.000000000000000000e+00
4.990520805090664567e+02,0.000000000000000000e+00
4.992020805090664339e+02,0.000000000000000000e+00
4.993520805090664680e+02,0.000000000000000000e+00
4.995020805090664453e+02,0.000000000000000000e+00
4.996520805090664794e+02,0.000000000000000000e+00
4.998020805090664567e+02,0.000000000000000000e+00
4.999520805090664339e+02,0.000000000000000000e+00
5.001020805090664680e+02,0.000000000000000000e+00
5.002520805090664453e+02,0.000000000000000000e+00
5.004020805090664794e+02,0.000000000000000000e+00
5.005520805090664567e+02,0.000000000000000000e+00
5.007020805090664339e+02,0.000000000000000000e+00
5.008520805090664680e+02,0.000000000000000000e+00
5.010020805090664453e+02,0.000000000000000000e+00
5.011520805090664794e+02,0.000000000000000000e+00
5.013020805090664567e+02,0.000000000000000000e+00
5.014520805090664339e+02,0.000000000000000000e+00
5.016020805090664680e+02,0.000000000000000000e+00
5.017520805090664453e+02,0.000000000000000000e+00
5.019020805090664794e+02,0.000000000000000000e+00
5.020520805090664567e+02,0.000000000000000000e+00
5.022020805090664339e+02,0.000000000000000000e+00
5.023520805090664680e+02,0.000000000000000000e+00
5.025020805090664453e+02,0.000000000000000000e+00
5.026520805090664794e+02,0.000000000000000000e+00
5.028020805090664567e+02,0.000000000000000000e+00
5.029520805090664339e+02,0.000000000000000000e+00
5.031020805090664680e+02,0.000000000000000000e+00
5.032520805090664453e+02,0.000000000000000000e+00
5.034020805090664794e+02,0.000000000000000000e+00
5.035520805090664567e+02,0.000000000000000000e+00
5.037020805090664339e+02,0.000000000000000000e+00
5.038520805090664680e+02,0.000000000000000000e+00
5.040020805090664453e+02,0.000000000000000000e+00
5.041520805090664794e+02,0.000000000000000000e+00
5.043020805090664567e+02,0.000000000000000000e+00
5.044520805090664339e+02,0.000000000000000000e+00
5.046020805090664680e+02,0.000000000000000000e+00
5.047520805090664453e+02,0.000000000000000000e+00
5.049020805090664794e+02,0.000000000000000000e+00
5.050520805090664567e+02,0.000000000000000000e+00
5.052020805090664339e+02,0.000000000000000000e+00
5.053520805090664680e+02,0.000000000000000000e+00
5.055020805090664453e+02,0.000000000000000000e+00
5.056520805090664794e+02,0.000000000000000000e+00
5.058020805090664567e+02,0.000000000000000000e+00
5.059520805090664339e+02,0.000000000000000000e+00
5.061020805090664680e+02,0.000000000000000000e+00
5.062520805090664453e+02,0.000000000000000000e+00
5.064020805090664794e+02,0.000000000000000000e+00
5.065520805090664567e+02,0.000000000000000000e+00
5.067020805090664339e+02,0.000000000000000000e+00
5.068520805090664680e+02,0.000000000000000000e+00
5.070020805090664453e+02,0.000000000000000000e+00
5.071520805090664794e+02,0.000000000000000000e+00
5.073020805090664567e+02,0.000000000000000000e+00
5.074520805090664339e+02,0.000000000000000000e+00
5.076020805090664680e+02,0.000000000000000000e+00
5.077520805090664453e+02,0.000000000000000000e+00
5.079020805090664794e+02,0.000000000000000000e+00
5.080520805090664567e+02,0.000000000000000000e+00
5.082020805090664339e+02,0.000000000000000000e+00
5.083520805090664680e+02,0.000000000000000000e+00
5.085020805090664453e+02,0.000000000000000000e+00
5.086520805090664794e+02,0.000000000000000000e+00
5.088020805090664567e+02,0.000000000000000000e+00
5.089520805090664339e+02,0.000000000000000000e+00
5.091020805090664680e+02,0.000000000000000000e+00
5.092520805090664453e+02,0.000000000000000000e+00
5.094020805090664794e+02,0.000000000000000000e+00
5.095520805090664567e+02,0.000000000000000000e+00
5.097020805090664339e+02,0.000000000000000000e+00
5.098520805090664680e+02,0.000000000000000000e+00
5.100020805090664453e+02,0.000000000000000000e+00
5.101520805090664794e+02,0.000000000000000000e+00
5.103020805090664567e+02,0.000000000000000000e+00
5.104520805090664339e+02,0.000000000000000000e+00
5.106020805090664680e+02,0.000000000000000000e+00
5.107520805090664453e+02,0.000000000000000000e+00
5.109020805090664794e+02,0.000000000000000000e+00
5.110520805090664567e+02,0.000000000000000000e+00
5.112020805090664339e+02,0.000000000000000000e+00
5.113520805090664680e+02,0.000000000000000000e+00
5.115020805090664453e+02,0.000000000000000000e+00
5.116520805090664794e+02,0.000000000000000000e+00
5.118020805090664567e+02,0.000000000000000000e+00
5.119520805090664339e+02,0.000000000000000000e+00
5.121020805090664680e+02,0.000000000000000000e+00
5.122520805090664453e+02,0.000000000000000000e+00
5.124020805090665363e+02,0.000000000000000000e+00
5.125520805090665135e+02,0.000000000000000000e+00
5.127020805090664908e+02,0.000000000000000000e+00
5.128520805090664680e+02,0.000000000000000000e+00
5.130020805090665590e+02,0.000000000000000000e+00
5.131520805090665363e+02,0.000000000000000000e+00
5.133020805090665135e+02,0.000000000000000000e+00
5.134520805090664908e+02,0.000000000000000000e+00
5.136020805090664680e+02,0.000000000000000000e+00
5.137520805090665590e+02,0.000000000000000000e+00
5.139020805090665363e+02,0.000000000000000000e+00
5.140520805090665135e+02,0.000000000000000000e+00
5.142020805090664908e+02,0.000000000000000000e+00
5.143520805090664680e+02,0.000000000000000000e+00
5.145020805090665590e+02,0.000000000000000000e+00
5.146520805090665363e+02,0.000000000000000000e+00
5.148020805090665135e+02,0.000000000000000000e+00
5.149520805090664908e+02,0.000000000000000000e+00
5.151020805090664680e+02,0.000000000000000000e+00
5.152520805090665590e+02,0.000000000000000000e+00
5.154020805090665363e+02,0.000000000000000000e+00
5.155520805090665135e+02,0.000000000000000000e+00
5.157020805090664908e+02,0.000000000000000000e+00
5.158520805090664680e+02,1.000000000000000000e+00
5.160020805090665590e+02,0.000000000000000000e+00
5.161520805090665363e+02,0.000000000000000000e+00
5.163020805090665135e+02,0.000000000000000000e+00
5.164520805090664908e+02,0.000000000000000000e+00
5.166020805090664680e+02,0.000000000000000000e+00
5.167520805090665590e+02,0.000000000000000000e+00
5.169020805090665363e+02,0.000000000000000000e+00
5.170520805090665135e+02,0.000000000000000000e+00
5.172020805090664908e+02,0.000000000000000000e+00
5.173520805090664680e+02,0.000000000000000000e+00
5.175020805090665590e+02,0.000000000000000000e+00
5.176520805090665363e+02,0.000000000000000000e+00
5.178020805090665135e+02,0.000000000000000000e+00
5.179520805090664908e+02,0.000000000000000000e+00
5.181020805090664680e+02,0.000000000000000000e+00
5.182520805090665590e+02,0.000000000000000000e+00
5.184020805090665363e+02,0.000000000000000000e+00
5.185520805090665135e+02,0.000000000000000000e+00
5.187020805090664908e+02,0.000000000000000000e+00
5.188520805090664680e+02,0.000000000000000000e+00
5.190020805090665590e+02,0.000000000000000000e+00
5.191520805090665363e+02,0.000000000000000000e+00
5.193020805090665135e+02,0.000000000000000000e+00
5.194520805090664908e+02,0.000000000000000000e+00
5.196020805090664680e+02,0.000000000000000000e+00
5.197520805090665590e+02,0.000000000000000000e+00
5.199020805090665363e+02,0.000000000000000000e+00
5.200520805090665135e+02,0.000000000000000000e+00
5.202020805090664908e+02,0.000000000000000000e+00
5.203520805090664680e+02,0.000000000000000000e+00
5.205020805090665590e+02,0.000000000000000000e+00
5.206520805090665363e+02,0.000000000000000000e+00
5.208020805090665135e+02,0.000000000000000000e+00
5.209520805090664908e+02,0.000000000000000000e+00
5.211020805090664680e+02,0.000000000000000000e+00
5.212520805090665590e+02,0.000000000000000000e+00
5.214020805090665363e+02,0.000000000000000000e+00
5.215520805090665135e+02,0.000000000000000000e+00
5.217020805090664908e+02,0.000000000000000000e+00
5.218520805090664680e+02,0.000000000000000000e+00
5.220020805090665590e+02,0.000000000000000000e+00
5.221520805090665363e+02,0.000000000000000000e+00
5.223020805090665135e+02,0.000000000000000000e+00
5.224520805090664908e+02,0.000000000000000000e+00
5.226020805090664680e+02,0.000000000000000000e+00
5.227520805090665590e+02,0.000000000000000000e+00
5.229020805090665363e+02,0.000000000000000000e+00
5.230520805090665135e+02,0.000000000000000000e+00
5.232020805090664908e+02,0.000000000000000000e+00
5.233520805090664680e+02,0.000000000000000000e+00
5.235020805090665590e+02,0.000000000000000000e+00
5.236520805090665363e+02,0.000000000000000000e+00
5.238020805090665135e+02,0.000000000000000000e+00
5.239520805090664908e+02,0.000000000000000000e+00
5.241020805090664680e+02,0.000000000000000000e+00
5.242520805090665590e+02,0.000000000000000000e+00
5.244020805090665363e+02,0.000000000000000000e+00
5.245520805090665135e+02,0.000000000000000000e+00
5.247020805090664908e+02,0.000000000000000000e+00
5.248520805090664680e+02,0.000000000000000000e+00
5.250020805090665590e+02,0.000000000000000000e+00
5.251520805090665363e+02,0.000000000000000000e+00
5.253020805090665135e+02,0.000000000000000000e+00
5.254520805090664908e+02,0.000000000000000000e+00
5.256020805090664680e+02,0.000000000000000000e+00
5.257520805090665590e+02,0.000000000000000000e+00
5.259020805090665363e+02,0.000000000000000000e+00
5.260520805090665135e+02,0.000000000000000000e+00
5.262020805090664908e+02,0.000000000000000000e+00
5.263520805090664680e+02,0.000000000000000000e+00
5.265020805090665590e+02,0.000000000000000000e+00
5.266520805090665363e+02,0.000000000000000000e+00
5.268020805090665135e+02,0.000000000000000000e+00
5.269520805090664908e+02,0.000000000000000000e+00
5.271020805090664680e+02,0.000000000000000000e+00
5.272520805090665590e+02,0.000000000000000000e+00
5.274020805090665363e+02,0.000000000000000000e+00
5.275520805090665135e+02,0.000000000000000000e+00
5.277020805090664908e+02,0.000000000000000000e+00
5.278520805090664680e+02,0.000000000000000000e+00
5.280020805090665590e+02,0.000000000000000000e+00
5.281520805090665363e+02,0.000000000000000000e+00
5.283020805090665135e+02,0.000000000000000000e+00
5.284520805090664908e+02,0.000000000000000000e+00
5.286020805090664680e+02,0.000000000000000000e+00
5.287520805090665590e+02,0.000000000000000000e+00
5.289020805090665363e+02,0.000000000000000000e+00
5.290520805090665135e+02,0.000000000000000000e+00
5.292020805090664908e+02,0.000000000000000000e+00
5.293520805090664680e+02,0.000000000000000000e+00
5.295020805090665590e+02,0.000000000000000000e+00
5.296520805090665363e+02,0.000000000000000000e+00
5.298020805090665135e+02,0.000000000000000000e+00
5.299520805090664908e+02,0.000000000000000000e+00
5.301020805090664680e+02,0.000000000000000000e+00
5.302520805090665590e+02,0.000000000000000000e+00
5.304020805090665363e+02,0.000000000000000000e+00
5.305520805090665135e+02,0.000000000000000000e+00
5.307020805090664908e+02,0.000000000000000000e+00
5.308520805090664680e+02,0.000000000000000000e+00
5.310020805090665590e+02,0.000000000000000000e+00
5.311520805090665363e+02,0.000000000000000000e+00
5.313020805090665135e+02,0.000000000000000000e+00
5.314520805090664908e+02,0.000000000000000000e+00
5.316020805090664680e+02,0.000000000000000000e+00
5.317520805090665590e+02,0.000000000000000000e+00
5.319020805090665363e+02,0.000000000000000000e+00
5.320520805090665135e+02,0.000000000000000000e+00
5.322020805090664908e+02,0.000000000000000000e+00
5.323520805090664680e+02,0.000000000000000000e+00
5.325020805090665590e+02,0.000000000000000000e+00
5.326520805090665363e+02,0.000000000000000000e+00
5.328020805090665135e+02,0.000000000000000000e+00
5.329520805090664908e+02,0.000000000000000000e+00
5.331020805090664680e+02,0.000000000000000000e+00
5.332520805090665590e+02,0.000000000000000000e+00
5.334020805090665363e+02,0.000000000000000000e+00
5.335520805090665135e+02,0.000000000000000000e+00
5.337020805090664908e+02,0.000000000000000000e+00
5.338520805090664680e+02,0.000000000000000000e+00
5.340020805090665590e+02,0.000000000000000000e+00
5.341520805090665363e+02,0.000000000000000000e+00
5.343020805090665135e+02,0.000000000000000000e+00
5.344520805090664908e+02,0.000000000000000000e+00
5.346020805090664680e+02,0.000000000000000000e+00
5.347520805090665590e+02,0.000000000000000000e+00
5.349020805090665363e+02,0.000000000000000000e+00
5.350520805090665135e+02,0.000000000000000000e+00
5.352020805090664908e+02,0.000000000000000000e+00
5.353520805090664680e+02,0.000000000000000000e+00
5.355020805090665590e+02,0.000000000000000000e+00
5.356520805090665363e+02,0.000000000000000000e+00
5.358020805090665135e+02,0.000000000000000000e+00
5.359520805090664908e+02,0.000000000000000000e+00
5.361020805090664680e+02,0.000000000000000000e+00
5.362520805090665590e+02,0.000000000000000000e+00
5.364020805090665363e+02,0.000000000000000000e+00
5.365520805090665135e+02,0.000000000000000000e+00
5.367020805090664908e+02,0.000000000000000000e+00
5.368520805090664680e+02,0.000000000000000000e+00
5.370020805090665590e+02,0.000000000000000000e+00
5.371520805090665363e+02,0.000000000000000000e+00
5.373020805090665135e+02,0.000000000000000000e+00
5.374520805090664908e+02,0.000000000000000000e+00
5.376020805090664680e+02,0.000000000000000000e+00
5.377520805090665590e+02,0.000000000000000000e+00
5.379020805090665363e+02,0.000000000000000000e+00
5.380520805090665135e+02,0.000000000000000000e+00
5.382020805090664908e+02,0.000000000000000000e+00
5.383520805090664680e+02,0.000000000000000000e+00
5.385020805090665590e+02,0.000000000000000000e+00
5.386520805090665363e+02,0.000000000000000000e+00
5.388020805090665135e+02,0.000000000000000000e+00
5.389520805090664908e+02,0.000000000000000000e+00
5.391020805090664680e+02,0.000000000000000000e+00
5.392520805090665590e+02,0.000000000000000000e+00
5.394020805090665363e+02,0.000000000000000000e+00
5.395520805090665135e+02,0.000000000000000000e+00
5.397020805090664908e+02,0.000000000000000000e+00
5.398520805090664680e+02,0.000000000000000000e+00
5.400020805090665590e+02,0.000000000000000000e+00
5.401520805090665363e+02,0.000000000000000000e+00
5.403020805090665135e+02,0.000000000000000000e+00
5.404520805090664908e+02,0.000000000000000000e+00
5.406020805090664680e+02,0.000000000000000000e+00
5.407520805090665590e+02,0.000000000000000000e+00
5.409020805090665363e+02,0.000000000000000000e+00
5.410520805090665135e+02,0.000000000000000000e+00
5.412020805090664908e+02,0.000000000000000000e+00
5.413520805090664680e+02,0.000000000000000000e+00
5.415020805090665590e+02,0.000000000000000000e+00
5.416520805090665363e+02,0.000000000000000000e+00
5.418020805090665135e+02,0.000000000000000000e+00
5.419520805090664908e+02,0.000000000000000000e+00
5.421020805090664680e+02,0.000000000000000000e+00
5.422520805090665590e+02,0.000000000000000000e+00
5.424020805090665363e+02,0.000000000000000000e+00
5.425520805090665135e+02,0.000000000000000000e+00
5.427020805090664908e+02,0.000000000000000000e+00
5.428520805090664680e+02,0.000000000000000000e+00
5.430020805090665590e+02,0.000000000000000000e+00
5.431520805090665363e+02,0.000000000000000000e+00
5.433020805090665135e+02,0.000000000000000000e+00
5.434520805090664908e+02,0.000000000000000000e+00
5.436020805090664680e+02,0.000000000000000000e+00
5.437520805090665590e+02,1.000000000000000000e+00
5.439020805090665363e+02,0.000000000000000000e+00
5.440520805090665135e+02,0.000000000000000000e+00
5.442020805090664908e+02,0.000000000000000000e+00
5.443520805090664680e+02,0.000000000000000000e+00
5.445020805090665590e+02,0.000000000000000000e+00
5.446520805090665363e+02,0.000000000000000000e+00
5.448020805090665135e+02,0.000000000000000000e+00
5.449520805090664908e+02,0.000000000000000000e+00
5.451020805090664680e+02,0.000000000000000000e+00
5.452520805090665590e+02,0.000000000000000000e+00
5.454020805090665363e+02,0.000000000000000000e+00
5.455520805090665135e+02,0.000000000000000000e+00
5.457020805090664908e+02,0.000000000000000000e+00
5.458520805090664680e+02,0.000000000000000000e+00
5.460020805090665590e+02,0.000000000000000000e+00
5.461520805090665363e+02,0.000000000000000000e+00
5.463020805090665135e+02,0.000000000000000000e+00
5.464520805090664908e+02,0.000000000000000000e+00
5.466020805090664680e+02,0.000000000000000000e+00
5.467520805090665590e+02,0.000000000000000000e+00
5.469020805090665363e+02,0.000000000000000000e+00
5.470520805090665135e+02,0.000000000000000000e+00
5.472020805090664908e+02,0.000000000000000000e+00
5.473520805090664680e+02,0.000000000000000000e+00
5.475020805090665590e+02,0.000000000000000000e+00
5.476520805090665363e+02,0.000000000000000000e+00
5.478020805090665135e+02,0.000000000000000000e+00
5.479520805090664908e+02,0.000000000000000000e+00
5.481020805090664680e+02,0.000000000000000000e+00
5.482520805090665590e+02,0.000000000000000000e+00
5.484020805090665363e+02,0.000000000000000000e+00
5.485520805090665135e+02,0.000000000000000000e+00
5.487020805090664908e+02,0.000000000000000000e+00
5.488520805090664680e+02,0.000000000000000000e+00
5.490020805090665590e+02,0.000000000000000000e+00
5.491520805090665363e+02,0.000000000000000000e+00
5.493020805090665135e+02,0.000000000000000000e+00
5.494520805090664908e+02,0.000000000000000000e+00
5.496020805090664680e+02,0.000000000000000000e+00
5.497520805090665590e+02,0.000000000000000000e+00
5.499020805090665363e+02,0.000000000000000000e+00
5.500520805090665135e+02,0.000000000000000000e+00
5.502020805090664908e+02,0.000000000000000000e+00
5.503520805090664680e+02,0.000000000000000000e+00
5.505020805090665590e+02,0.000000000000000000e+00
5.506520805090665363e+02,0.000000000000000000e+00
5.508020805090665135e+02,0.000000000000000000e+00
5.509520805090664908e+02,0.000000000000000000e+00
5.511020805090664680e+02,0.000000000000000000e+00
5.512520805090665590e+02,0.000000000000000000e+00
5.514020805090665363e+02,0.000000000000000000e+00
5.515520805090665135e+02,0.000000000000000000e+00
5.517020805090664908e+02,0.000000000000000000e+00
5.518520805090664680e+02,0.000000000000000000e+00
5.520020805090665590e+02,0.000000000000000000e+00
5.521520805090665363e+02,0.000000000000000000e+00
5.523020805090665135e+02,0.000000000000000000e+00
5.524520805090664908e+02,0.000000000000000000e+00
5.526020805090664680e+02,0.000000000000000000e+00
5.527520805090665590e+02,0.000000000000000000e+00
5.529020805090665363e+02,0.000000000000000000e+00
5.530520805090665135e+02,0.000000000000000000e+00
5.532020805090664908e+02,0.000000000000000000e+00
5.533520805090664680e+02,0.000000000000000000e+00
5.535020805090665590e+02,0.000000000000000000e+00
5.536520805090665363e+02,0.000000000000000000e+00
5.538020805090665135e+02,0.000000000000000000e+00
5.539520805090664908e+02,0.000000000000000000e+00
5.541020805090664680e+02,0.000000000000000000e+00
5.542520805090665590e+02,0.000000000000000000e+00
5.544020805090665363e+02,0.000000000000000000e+00
5.545520805090665135e+02,0.000000000000000000e+00
5.547020805090664908e+02,0.000000000000000000e+00
5.548520805090664680e+02,0.000000000000000000e+00
5.550020805090665590e+02,0.000000000000000000e+00
5.551520805090665363e+02,0.000000000000000000e+00
5.553020805090665135e+02,0.000000000000000000e+00
5.554520805090664908e+02,0.000000000000000000e+00
5.556020805090664680e+02,0.000000000000000000e+00
5.557520805090665590e+02,0.000000000000000000e+00
5.559020805090665363e+02,0.000000000000000000e+00
5.560520805090665135e+02,0.000000000000000000e+00
5.562020805090664908e+02,0.000000000000000000e+00
5.563520805090664680e+02,0.000000000000000000e+00
5.565020805090665590e+02,0.000000000000000000e+00
5.566520805090665363e+02,0.000000000000000000e+00
5.568020805090665135e+02,0.000000000000000000e+00
5.569520805090664908e+02,0.000000000000000000e+00
5.571020805090664680e+02,0.000000000000000000e+00
5.572520805090665590e+02,0.000000000000000000e+00
5.574020805090665363e+02,0.000000000000000000e+00
5.575520805090665135e+02,0.000000000000000000e+00
5.577020805090664908e+02,0.000000000000000000e+00
5.578520805090664680e+02,0.000000000000000000e+00
5.580020805090665590e+02,0.000000000000000000e+00
5.581520805090665363e+02,1.000000000000000000e+00
5.583020805090665135e+02,0.000000000000000000e+00
5.584520805090664908e+02,0.000000000000000000e+00
5.586020805090664680e+02,0.000000000000000000e+00
5.587520805090665590e+02,0.000000000000000000e+00
5.589020805090665363e+02,0.000000000000000000e+00
5.590520805090665135e+02,0.000000000000000000e+00
5.592020805090664908e+02,0.000000000000000000e+00
5.593520805090664680e+02,0.000000000000000000e+00
5.595020805090665590e+02,0.000000000000000000e+00
5.596520805090665363e+02,0.000000000000000000e+00
5.598020805090665135e+02,0.000000000000000000e+00
5.599520805090664908e+02,0.000000000000000000e+00
5.601020805090664680e+02,0.000000000000000000e+00
5.602520805090665590e+02,0.000000000000000000e+00
5.604020805090665363e+02,0.000000000000000000e+00
5.605520805090665135e+02,0.000000000000000000e+00
5.607020805090664908e+02,0.000000000000000000e+00
5.608520805090664680e+02,0.000000000000000000e+00
5.610020805090665590e+02,0.000000000000000000e+00
5.611520805090665363e+02,0.000000000000000000e+00
5.613020805090665135e+02,0.000000000000000000e+00
5.614520805090664908e+02,0.000000000000000000e+00
5.616020805090664680e+02,0.000000000000000000e+00
5.617520805090665590e+02,0.000000000000000000e+00
5.619020805090665363e+02,0.000000000000000000e+00
5.620520805090665135e+02,0.000000000000000000e+00
5.622020805090664908e+02,0.000000000000000000e+00
5.623520805090664680e+02,0.000000000000000000e+00
5.625020805090665590e+02,0.000000000000000000e+00
5.626520805090665363e+02,0.000000000000000000e+00
5.628020805090665135e+02,0.000000000000000000e+00
5.629520805090664908e+02,0.000000000000000000e+00
5.631020805090664680e+02,0.000000000000000000e+00
5.632520805090665590e+02,0.000000000000000000e+00
5.634020805090665363e+02,0.000000000000000000e+00
5.635520805090665135e+02,0.000000000000000000e+00
5.637020805090664908e+02,0.000000000000000000e+00
5.638520805090664680e+02,0.000000000000000000e+00
5.640020805090664453e+02,0.000000000000000000e+00
5.641520805090665363e+02,0.000000000000000000e+00
5.643020805090665135e+02,0.000000000000000000e+00
5.644520805090664908e+02,0.000000000000000000e+00
5.646020805090664680e+02,0.000000000000000000e+00
5.647520805090664453e+02,0.000000000000000000e+00
5.649020805090665363e+02,0.000000000000000000e+00
5.650520805090665135e+02,0.000000000000000000e+00
5.652020805090664908e+02,0.000000000000000000e+00
5.653520805090664680e+02,0.000000000000000000e+00
5.655020805090664453e+02,0.000000000000000000e+00
5.656520805090665363e+02,0.000000000000000000e+00
5.658020805090665135e+02,0.000000000000000000e+00
5.659520805090664908e+02,0.000000000000000000e+00
5.661020805090664680e+02,0.000000000000000000e+00
5.662520805090664453e+02,0.000000000000000000e+00
5.664020805090665363e+02,0.000000000000000000e+00
5.665520805090665135e+02,0.000000000000000000e+00
5.667020805090664908e+02,0.000000000000000000e+00
5.668520805090664680e+02,0.000000000000000000e+00
5.670020805090664453e+02,0.000000000000000000e+00
5.671520805090665363e+02,0.000000000000000000e+00
5.673020805090665135e+02,0.000000000000000000e+00
5.674520805090664908e+02,0.000000000000000000e+00
5.676020805090664680e+02,0.000000000000000000e+00
5.677520805090664453e+02,0.000000000000000000e+00
5.679020805090665363e+02,0.000000000000000000e+00
5.680520805090665135e+02,0.000000000000000000e+00
5.682020805090664908e+02,0.000000000000000000e+00
5.683520805090664680e+02,0.000000000000000000e+00
5.685020805090664453e+02,0.000000000000000000e+00
5.686520805090665363e+02,0.000000000000000000e+00
5.688020805090665135e+02,0.000000000000000000e+00
5.689520805090664908e+02,0.000000000000000000e+00
5.691020805090664680e+02,0.000000000000000000e+00
5.692520805090664453e+02,0.000000000000000000e+00
5.694020805090665363e+02,0.000000000000000000e+00
5.695520805090665135e+02,0.000000000000000000e+00
5.697020805090664908e+02,0.000000000000000000e+00
5.698520805090664680e+02,0.000000000000000000e+00
5.700020805090664453e+02,0.000000000000000000e+00
5.701520805090665363e+02,0.000000000000000000e+00
5.703020805090665135e+02,0.000000000000000000e+00
5.704520805090664908e+02,0.000000000000000000e+00
5.706020805090664680e+02,0.000000000000000000e+00
5.707520805090664453e+02,0.000000000000000000e+00
5.709020805090665363e+02,0.000000000000000000e+00
5.710520805090665135e+02,0.000000000000000000e+00
5.712020805090664908e+02,0.000000000000000000e+00
5.713520805090664680e+02,0.000000000000000000e+00
5.715020805090664453e+02,0.000000000000000000e+00
5.716520805090665363e+02,0.000000000000000000e+00
5.718020805090665135e+02,0.000000000000000000e+00
5.719520805090664908e+02,0.000000000000000000e+00
5.721020805090664680e+02,0.000000000000000000e+00
5.722520805090664453e+02,0.000000000000000000e+00
5.724020805090665363e+02,0.000000000000000000e+00
5.725520805090665135e+02,0.000000000000000000e+00
5.727020805090664908e+02,0.000000000000000000e+00
5.728520805090664680e+02,0.000000000000000000e+00
5.730020805090664453e+02,0.000000000000000000e+00
5.731520805090665363e+02,0.000000000000000000e+00
5.733020805090665135e+02,0.000000000000000000e+00
5.734520805090664908e+02,0.000000000000000000e+00
5.736020805090664680e+02,0.000000000000000000e+00
5.737520805090664453e+02,0.000000000000000000e+00
5.739020805090665363e+02,0.000000000000000000e+00
5.740520805090665135e+02,0.000000000000000000e+00
5.742020805090664908e+02,0.000000000000000000e+00
5.743520805090664680e+02,0.000000000000000000e+00
5.745020805090664453e+02,0.000000000000000000e+00
5.746520805090665363e+02,0.000000000000000000e+00
5.748020805090665135e+02,0.000000000000000000e+00
5.749520805090664908e+02,0.000000000000000000e+00
5.751020805090664680e+02,0.000000000000000000e+00
5.752520805090664453e+02,0.000000000000000000e+00
5.754020805090665363e+02,0.000000000000000000e+00
5.755520805090665135e+02,0.000000000000000000e+00
5.757020805090664908e+02,0.000000000000000000e+00
5.758520805090664680e+02,0.000000000000000000e+00
5.760020805090664453e+02,0.000000000000000000e+00
5.761520805090665363e+02,0.000000000000000000e+00
5.763020805090665135e+02,0.000000000000000000e+00
5.764520805090664908e+02,0.000000000000000000e+00
5.766020805090664680e+02,0.000000000000000000e+00
5.767520805090664453e+02,0.000000000000000000e+00
5.769020805090665363e+02,0.000000000000000000e+00
5.770520805090665135e+02,0.000000000000000000e+00
5.772020805090664908e+02,0.000000000000000000e+00
5.773520805090664680e+02,0.000000000000000000e+00
5.775020805090664453e+02,0.000000000000000000e+00
5.776520805090665363e+02,0.000000000000000000e+00
5.778020805090665135e+02,0.000000000000000000e+00
5.779520805090664908e+02,0.000000000000000000e+00
5.781020805090664680e+02,0.000000000000000000e+00
5.782520805090664453e+02,0.000000000000000000e+00
5.784020805090665363e+02,0.000000000000000000e+00
5.785520805090665135e+02,0.000000000000000000e+00
5.787020805090664908e+02,0.000000000000000000e+00
5.788520805090664680e+02,0.000000000000000000e+00
5.790020805090664453e+02,0.000000000000000000e+00
5.791520805090665363e+02,0.000000000000000000e+00
5.793020805090665135e+02,0.000000000000000000e+00
5.794520805090664908e+02,0.000000000000000000e+00
5.796020805090664680e+02,0.000000000000000000e+00
5.797520805090664453e+02,0.000000000000000000e+00
5.799020805090665363e+02,0.000000000000000000e+00
5.800520805090665135e+02,0.000000000000000000e+00
5.802020805090664908e+02,0.000000000000000000e+00
5.803520805090664680e+02,0.000000000000000000e+00
5.805020805090664453e+02,0.000000000000000000e+00
5.806520805090665363e+02,0.000000000000000000e+00
5.808020805090665135e+02,0.000000000000000000e+00
5.809520805090664908e+02,0.000000000000000000e+00
5.811020805090664680e+02,0.000000000000000000e+00
5.812520805090664453e+02,0.000000000000000000e+00
5.814020805090665363e+02,0.000000000000000000e+00
5.815520805090665135e+02,0.000000000000000000e+00
5.817020805090664908e+02,0.000000000000000000e+00
5.818520805090664680e+02,0.000000000000000000e+00
5.820020805090664453e+02,0.000000000000000000e+00
5.821520805090665363e+02,0.000000000000000000e+00
5.823020805090665135e+02,0.000000000000000000e+00
5.824520805090664908e+02,0.000000000000000000e+00
5.826020805090664680e+02,0.000000000000000000e+00
5.827520805090664453e+02,0.000000000000000000e+00
5.829020805090665363e+02,0.000000000000000000e+00
5.830520805090665135e+02,0.000000000000000000e+00
5.832020805090664908e+02,0.000000000000000000e+00
5.833520805090664680e+02,0.000000000000000000e+00
5.835020805090664453e+02,0.000000000000000000e+00
5.836520805090665363e+02,0.000000000000000000e+00
5.838020805090665135e+02,0.000000000000000000e+00
5.839520805090664908e+02,0.000000000000000000e+00
5.841020805090664680e+02,0.000000000000000000e+00
5.842520805090664453e+02,0.000000000000000000e+00
5.844020805090665363e+02,0.000000000000000000e+00
5.845520805090665135e+02,0.000000000000000000e+00
5.847020805090664908e+02,0.000000000000000000e+00
5.848520805090664680e+02,0.000000000000000000e+00
5.850020805090664453e+02,0.000000000000000000e+00
5.851520805090665363e+02,0.000000000000000000e+00
5.853020805090665135e+02,0.000000000000000000e+00
5.854520805090664908e+02,0.000000000000000000e+00
5.856020805090664680e+02,0.000000000000000000e+00
5.857520805090664453e+02,0.000000000000000000e+00
5.859020805090665363e+02,0.000000000000000000e+00
5.860520805090665135e+02,0.000000000000000000e+00
5.862020805090664908e+02,0.000000000000000000e+00
5.863520805090664680e+02,0.000000000000000000e+00
5.865020805090664453e+02,0.000000000000000000e+00
5.866520805090665363e+02,0.000000000000000000e+00
5.868020805090665135e+02,0.000000000000000000e+00
5.869520805090664908e+02,0.000000000000000000e+00
5.871020805090664680e+02,0.000000000000000000e+00
5.872520805090664453e+02,0.000000000000000000e+00
5.874020805090665363e+02,0.000000000000000000e+00
5.875520805090665135e+02,0.000000000000000000e+00
5.877020805090664908e+02,0.000000000000000000e+00
5.878520805090664680e+02,0.000000000000000000e+00
5.880020805090664453e+02,0.000000000000000000e+00
5.881520805090665363e+02,0.000000000000000000e+00
5.883020805090665135e+02,0.000000000000000000e+00
5.884520805090664908e+02,0.000000000000000000e+00
5.886020805090664680e+02,0.000000000000000000e+00
5.887520805090664453e+02,0.000000000000000000e+00
5.889020805090665363e+02,0.000000000000000000e+00
5.890520805090665135e+02,0.000000000000000000e+00
5.892020805090664908e+02,0.000000000000000000e+00
5.893520805090664680e+02,0.000000000000000000e+00
5.895020805090664453e+02,0.000000000000000000e+00
5.896520805090665363e+02,0.000000000000000000e+00
5.898020805090665135e+02,0.000000000000000000e+00
5.899520805090664908e+02,0.000000000000000000e+00
5.901020805090664680e+02,0.000000000000000000e+00
5.902520805090664453e+02,0.000000000000000000e+00
5.904020805090665363e+02,0.000000000000000000e+00
5.905520805090665135e+02,0.000000000000000000e+00
5.907020805090664908e+02,0.000000000000000000e+00
5.908520805090664680e+02,0.000000000000000000e+00
5.910020805090664453e+02,0.000000000000000000e+00
5.911520805090665363e+02,0.000000000000000000e+00
5.913020805090665135e+02,0.000000000000000000e+00
5.914520805090664908e+02,0.000000000000000000e+00
5.916020805090664680e+02,0.000000000000000000e+00
5.917520805090664453e+02,0.000000000000000000e+00
5.919020805090665363e+02,0.000000000000000000e+00
5.920520805090665135e+02,0.000000000000000000e+00
5.922020805090664908e+02,0.000000000000000000e+00
5.923520805090664680e+02,0.000000000000000000e+00
5.925020805090664453e+02,0.000000000000000000e+00
5.926520805090665363e+02,0.000000000000000000e+00
5.928020805090665135e+02,0.000000000000000000e+00
5.929520805090664908e+02,0.000000000000000000e+00
5.931020805090664680e+02,0.000000000000000000e+00
5.932520805090664453e+02,0.000000000000000000e+00
5.934020805090665363e+02,0.000000000000000000e+00
5.935520805090665135e+02,0.000000000000000000e+00
5.937020805090664908e+02,0.000000000000000000e+00
5.938520805090664680e+02,0.000000000000000000e+00
5.940020805090664453e+02,0.000000000000000000e+00
5.941520805090665363e+02,0.000000000000000000e+00
5.943020805090665135e+02,0.000000000000000000e+00
5.944520805090664908e+02,0.000000000000000000e+00
5.946020805090664680e+02,0.000000000000000000e+00
5.947520805090664453e+02,0.000000000000000000e+00
5.949020805090665363e+02,0.000000000000000000e+00
5.950520805090665135e+02,0.000000000000000000e+00
5.952020805090664908e+02,0.000000000000000000e+00
5.953520805090664680e+02,0.000000000000000000e+00
5.955020805090664453e+02,0.000000000000000000e+00
5.956520805090665363e+02,0.000000000000000000e+00
5.958020805090665135e+02,0.000000000000000000e+00
5.959520805090664908e+02,0.000000000000000000e+00
5.961020805090664680e+02,0.000000000000000000e+00
5.962520805090664453e+02,0.000000000000000000e+00
5.964020805090665363e+02,0.000000000000000000e+00
5.965520805090665135e+02,0.000000000000000000e+00
5.967020805090664908e+02,0.000000000000000000e+00
5.968520805090664680e+02,0.000000000000000000e+00
5.970020805090664453e+02,0.000000000000000000e+00
5.971520805090665363e+02,0.000000000000000000e+00
5.973020805090665135e+02,0.000000000000000000e+00
5.974520805090664908e+02,0.000000000000000000e+00
5.976020805090664680e+02,0.000000000000000000e+00
5.977520805090664453e+02,0.000000000000000000e+00
5.979020805090665363e+02,0.000000000000000000e+00
5.980520805090665135e+02,0.000000000000000000e+00
5.982020805090664908e+02,0.000000000000000000e+00
5.983520805090664680e+02,0.000000000000000000e+00
5.985020805090664453e+02,0.000000000000000000e+00
5.986520805090665363e+02,0.000000000000000000e+00
5.988020805090665135e+02,0.000000000000000000e+00
5.989520805090664908e+02,0.000000000000000000e+00
5.991020805090664680e+02,0.000000000000000000e+00
5.992520805090664453e+02,0.000000000000000000e+00
5.994020805090665363e+02,0.000000000000000000e+00
5.995520805090665135e+02,0.000000000000000000e+00
5.997020805090664908e+02,0.000000000000000000e+00
5.998520805090664680e+02,0.000000000000000000e+00
6.000020805090664453e+02,0.000000000000000000e+00
6.001520805090665363e+02,0.000000000000000000e+00
6.003020805090665135e+02,0.000000000000000000e+00
6.004520805090664908e+02,0.000000000000000000e+00
6.006020805090664680e+02,0.000000000000000000e+00
6.007520805090664453e+02,0.000000000000000000e+00
6.009020805090665363e+02,0.000000000000000000e+00
6.010520805090665135e+02,0.000000000000000000e+00
6.012020805090664908e+02,0.000000000000000000e+00
6.013520805090664680e+02,0.000000000000000000e+00
6.015020805090664453e+02,0.000000000000000000e+00
6.016520805090665363e+02,0.000000000000000000e+00
6.018020805090665135e+02,0.000000000000000000e+00
6.019520805090664908e+02,0.000000000000000000e+00
6.021020805090664680e+02,0.000000000000000000e+00
6.022520805090664453e+02,0.000000000000000000e+00
6.024020805090665363e+02,0.000000000000000000e+00
6.025520805090665135e+02,0.000000000000000000e+00
6.027020805090664908e+02,0.000000000000000000e+00
6.028520805090664680e+02,0.000000000000000000e+00
6.030020805090664453e+02,0.000000000000000000e+00
6.031520805090665363e+02,0.000000000000000000e+00
6.033020805090665135e+02,0.000000000000000000e+00
6.034520805090664908e+02,0.000000000000000000e+00
6.036020805090664680e+02,0.000000000000000000e+00
6.037520805090664453e+02,0.000000000000000000e+00
6.039020805090665363e+02,0.000000000000000000e+00
6.040520805090665135e+02,0.000000000000000000e+00
6.042020805090664908e+02,0.000000000000000000e+00
6.043520805090664680e+02,0.000000000000000000e+00
6.045020805090664453e+02,0.000000000000000000e+00
6.046520805090665363e+02,0.000000000000000000e+00
6.048020805090665135e+02,0.000000000000000000e+00
6.049520805090664908e+02,0.000000000000000000e+00
6.051020805090664680e+02,0.000000000000000000e+00
6.052520805090664453e+02,0.000000000000000000e+00
6.054020805090665363e+02,0.000000000000000000e+00
6.055520805090665135e+02,0.000000000000000000e+00
6.057020805090664908e+02,0.000000000000000000e+00
6.058520805090664680e+02,0.000000000000000000e+00
6.060020805090664453e+02,0.000000000000000000e+00
6.061520805090665363e+02,0.000000000000000000e+00
6.063020805090665135e+02,0.000000000000000000e+00
6.064520805090664908e+02,0.000000000000000000e+00
6.066020805090664680e+02,0.000000000000000000e+00
6.067520805090664453e+02,0.000000000000000000e+00
6.069020805090665363e+02,0.000000000000000000e+00
6.070520805090665135e+02,0.000000000000000000e+00
6.072020805090664908e+02,0.000000000000000000e+00
6.073520805090664680e+02,0.000000000000000000e+00
6.075020805090664453e+02,0.000000000000000000e+00
6.076520805090665363e+02,0.000000000000000000e+00
6.078020805090665135e+02,0.000000000000000000e+00
6.079520805090664908e+02,0.000000000000000000e+00
6.081020805090664680e+02,0.000000000000000000e+00
6.082520805090664453e+02,0.000000000000000000e+00
6.084020805090665363e+02,0.000000000000000000e+00
6.085520805090665135e+02,0.000000000000000000e+00
6.087020805090664908e+02,0.000000000000000000e+00
6.088520805090664680e+02,0.000000000000000000e+00
6.090020805090664453e+02,0.000000000000000000e+00
6.091520805090665363e+02,0.000000000000000000e+00
6.093020805090665135e+02,0.000000000000000000e+00
6.094520805090664908e+02,0.000000000000000000e+00
6.096020805090664680e+02,0.000000000000000000e+00
6.097520805090664453e+02,0.000000000000000000e+00
6.099020805090665363e+02,0.000000000000000000e+00
6.100520805090665135e+02,0.000000000000000000e+00
6.102020805090664908e+02,0.000000000000000000e+00
6.103520805090664680e+02,0.000000000000000000e+00
6.105020805090664453e+02,0.000000000000000000e+00
6.106520805090665363e+02,0.000000000000000000e+00
6.108020805090665135e+02,0.000000000000000000e+00
6.109520805090664908e+02,0.000000000000000000e+00
6.111020805090664680e+02,0.000000000000000000e+00
6.112520805090664453e+02,0.000000000000000000e+00
6.114020805090665363e+02,0.000000000000000000e+00
6.115520805090665135e+02,0.000000000000000000e+00
6.117020805090664908e+02,0.000000000000000000e+00
6.118520805090664680e+02,0.000000000000000000e+00
6.120020805090664453e+02,0.000000000000000000e+00
6.121520805090665363e+02,0.000000000000000000e+00
6.123020805090665135e+02,0.000000000000000000e+00
6.124520805090664908e+02,0.000000000000000000e+00
6.126020805090664680e+02,0.000000000000000000e+00
6.127520805090664453e+02,0.000000000000000000e+00
6.129020805090665363e+02,0.000000000000000000e+00
6.130520805090665135e+02,0.000000000000000000e+00
6.132020805090664908e+02,0.000000000000000000e+00
6.133520805090664680e+02,0.000000000000000000e+00
6.135020805090664453e+02,0.000000000000000000e+00
6.136520805090665363e+02,0.000000000000000000e+00
6.138020805090665135e+02,0.000000000000000000e+00
6.139520805090664908e+02,0.000000000000000000e+00
6.141020805090664680e+02,0.000000000000000000e+00
6.142520805090664453e+02,0.000000000000000000e+00
6.144020805090665363e+02,0.000000000000000000e+00
6.145520805090665135e+02,0.000000000000000000e+00
6.147020805090664908e+02,0.000000000000000000e+00
6.148520805090664680e+02,0.000000000000000000e+00
6.150020805090664453e+02,0.000000000000000000e+00
6.151520805090665363e+02,0.000000000000000000e+00
6.153020805090665135e+02,0.000000000000000000e+00
6.154520805090664908e+02,0.000000000000000000e+00
6.156020805090664680e+02,0.000000000000000000e+00
6.157520805090664453e+02,0.000000000000000000e+00
6.159020805090665363e+02,0.000000000000000000e+00
6.160520805090665135e+02,0.000000000000000000e+00
6.162020805090664908e+02,0.000000000000000000e+00
6.163520805090664680e+02,0.000000000000000000e+00
6.165020805090664453e+02,0.000000000000000000e+00
6.166520805090665363e+02,0.000000000000000000e+00
6.168020805090665135e+02,0.000000000000000000e+00
6.169520805090664908e+02,0.000000000000000000e+00
6.171020805090664680e+02,0.000000000000000000e+00
6.172520805090664453e+02,0.000000000000000000e+00
6.174020805090665363e+02,0.000000000000000000e+00
6.175520805090665135e+02,0.000000000000000000e+00
6.177020805090664908e+02,0.000000000000000000e+00
6.178520805090664680e+02,1.000000000000000000e+00
6.180020805090664453e+02,0.000000000000000000e+00
6.181520805090665363e+02,0.000000000000000000e+00
6.183020805090665135e+02,0.000000000000000000e+00
6.184520805090664908e+02,0.000000000000000000e+00
6.186020805090664680e+02,0.000000000000000000e+00
6.187520805090664453e+02,0.000000000000000000e+00
6.189020805090665363e+02,0.000000000000000000e+00
6.190520805090665135e+02,0.000000000000000000e+00
6.192020805090664908e+02,0.000000000000000000e+00
6.193520805090664680e+02,0.000000000000000000e+00
6.195020805090664453e+02,0.000000000000000000e+00
6.196520805090665363e+02,0.000000000000000000e+00
6.198020805090665135e+02,0.000000000000000000e+00
6.199520805090664908e+02,0.000000000000000000e+00
6.201020805090664680e+02,0.000000000000000000e+00
6.202520805090664453e+02,1.000000000000000000e+00
6.204020805090665363e+02,0.000000000000000000e+00
6.205520805090665135e+02,0.000000000000000000e+00
6.207020805090664908e+02,0.000000000000000000e+00
6.208520805090664680e+02,0.000000000000000000e+00
6.210020805090664453e+02,0.000000000000000000e+00
6.211520805090665363e+02,0.000000000000000000e+00
6.213020805090665135e+02,0.000000000000000000e+00
6.214520805090664908e+02,0.000000000000000000e+00
6.216020805090664680e+02,0.000000000000000000e+00
6.217520805090664453e+02,0.000000000000000000e+00
6.219020805090665363e+02,0.000000000000000000e+00
6.220520805090665135e+02,0.000000000000000000e+00
6.222020805090664908e+02,0.000000000000000000e+00
6.223520805090664680e+02,0.000000000000000000e+00
6.225020805090664453e+02,0.000000000000000000e+00
6.226520805090665363e+02,0.000000000000000000e+00
6.228020805090665135e+02,0.000000000000000000e+00
6.229520805090664908e+02,0.000000000000000000e+00
6.231020805090664680e+02,0.000000000000000000e+00
6.232520805090664453e+02,0.000000000000000000e+00
6.234020805090665363e+02,0.000000000000000000e+00
6.235520805090665135e+02,0.000000000000000000e+00
6.237020805090664908e+02,0.000000000000000000e+00
6.238520805090664680e+02,0.000000000000000000e+00
6.240020805090664453e+02,0.000000000000000000e+00
6.241520805090665363e+02,0.000000000000000000e+00
6.243020805090665135e+02,0.000000000000000000e+00
6.244520805090664908e+02,0.000000000000000000e+00
6.246020805090664680e+02,0.000000000000000000e+00
6.247520805090664453e+02,0.000000000000000000e+00
6.249020805090665363e+02,0.000000000000000000e+00
6.250520805090665135e+02,0.000000000000000000e+00
6.252020805090664908e+02,0.000000000000000000e+00
6.253520805090664680e+02,0.000000000000000000e+00
6.255020805090664453e+02,0.000000000000000000e+00
6.256520805090665363e+02,0.000000000000000000e+00
6.258020805090665135e+02,0.000000000000000000e+00
6.259520805090664908e+02,0.000000000000000000e+00
6.261020805090664680e+02,0.000000000000000000e+00
6.262520805090664453e+02,0.000000000000000000e+00
6.264020805090665363e+02,0.000000000000000000e+00
6.265520805090665135e+02,0.000000000000000000e+00
6.267020805090664908e+02,0.000000000000000000e+00
6.268520805090664680e+02,0.000000000000000000e+00
6.270020805090664453e+02,0.000000000000000000e+00
6.271520805090665363e+02,0.000000000000000000e+00
6.273020805090665135e+02,0.000000000000000000e+00
6.274520805090664908e+02,0.000000000000000000e+00
6.276020805090664680e+02,0.000000000000000000e+00
6.277520805090664453e+02,0.000000000000000000e+00
6.279020805090665363e+02,0.000000000000000000e+00
6.280520805090665135e+02,0.000000000000000000e+00
6.282020805090664908e+02,0.000000000000000000e+00
6.283520805090664680e+02,0.000000000000000000e+00
6.285020805090664453e+02,0.000000000000000000e+00
6.286520805090665363e+02,0.000000000000000000e+00
6.288020805090665135e+02,0.000000000000000000e+00
6.289520805090664908e+02,0.000000000000000000e+00
6.291020805090664680e+02,0.000000000000000000e+00
6.292520805090664453e+02,0.000000000000000000e+00
6.294020805090665363e+02,0.000000000000000000e+00
6.295520805090665135e+02,0.000000000000000000e+00
6.297020805090664908e+02,0.000000000000000000e+00
6.298520805090664680e+02,0.000000000000000000e+00
6.300020805090664453e+02,0.000000000000000000e+00
6.301520805090665363e+02,0.000000000000000000e+00
6.303020805090665135e+02,0.000000000000000000e+00
6.304520805090664908e+02,0.000000000000000000e+00
6.306020805090664680e+02,0.000000000000000000e+00
6.307520805090664453e+02,0.000000000000000000e+00
6.309020805090665363e+02,0.000000000000000000e+00
6.310520805090665135e+02,0.000000000000000000e+00
6.312020805090664908e+02,0.000000000000000000e+00
6.313520805090664680e+02,0.000000000000000000e+00
6.315020805090664453e+02,0.000000000000000000e+00
6.316520805090665363e+02,0.000000000000000000e+00
6.318020805090665135e+02,0.000000000000000000e+00
6.319520805090664908e+02,0.000000000000000000e+00
6.321020805090664680e+02,0.000000000000000000e+00
6.322520805090664453e+02,0.000000000000000000e+00
6.324020805090665363e+02,0.000000000000000000e+00
6.325520805090665135e+02,0.000000000000000000e+00
6.327020805090664908e+02,0.000000000000000000e+00
6.328520805090664680e+02,0.000000000000000000e+00
6.330020805090664453e+02,0.000000000000000000e+00
6.331520805090665363e+02,0.000000000000000000e+00
6.333020805090665135e+02,0.000000000000000000e+00
6.334520805090664908e+02,0.000000000000000000e+00
6.336020805090664680e+02,0.000000000000000000e+00
6.337520805090664453e+02,0.000000000000000000e+00
6.339020805090665363e+02,0.000000000000000000e+00
6.340520805090665135e+02,0.000000000000000000e+00
6.342020805090664908e+02,0.000000000000000000e+00
6.343520805090664680e+02,0.000000000000000000e+00
6.345020805090664453e+02,0.000000000000000000e+00
6.346520805090665363e+02,0.000000000000000000e+00
6.348020805090665135e+02,0.000000000000000000e+00
6.349520805090664908e+02,0.000000000000000000e+00
6.351020805090664680e+02,0.000000000000000000e+00
6.352520805090664453e+02,0.000000000000000000e+00
6.354020805090665363e+02,0.000000000000000000e+00
6.355520805090665135e+02,0.000000000000000000e+00
6.357020805090664908e+02,0.000000000000000000e+00
6.358520805090664680e+02,0.000000000000000000e+00
6.360020805090664453e+02,0.000000000000000000e+00
6.361520805090665363e+02,0.000000000000000000e+00
6.363020805090665135e+02,0.000000000000000000e+00
6.364520805090664908e+02,0.000000000000000000e+00
6.366020805090664680e+02,0.000000000000000000e+00
6.367520805090664453e+02,0.000000000000000000e+00
6.369020805090665363e+02,0.000000000000000000e+00
6.370520805090665135e+02,0.000000000000000000e+00
6.372020805090664908e+02,0.000000000000000000e+00
6.373520805090664680e+02,0.000000000000000000e+00
6.375020805090664453e+02,0.000000000000000000e+00
6.376520805090665363e+02,0.000000000000000000e+00
6.378020805090665135e+02,0.000000000000000000e+00
6.379520805090664908e+02,0.000000000000000000e+00
6.381020805090664680e+02,0.000000000000000000e+00
6.382520805090664453e+02,0.000000000000000000e+00
6.384020805090665363e+02,0.000000000000000000e+00
6.385520805090665135e+02,0.000000000000000000e+00
6.387020805090664908e+02,0.000000000000000000e+00
6.388520805090664680e+02,0.000000000000000000e+00
6.390020805090664453e+02,0.000000000000000000e+00
6.391520805090665363e+02,0.000000000000000000e+00
6.393020805090665135e+02,0.000000000000000000e+00
6.394520805090664908e+02,0.000000000000000000e+00
6.396020805090664680e+02,0.000000000000000000e+00
6.397520805090664453e+02,0.000000000000000000e+00
6.399020805090665363e+02,0.000000000000000000e+00
6.400520805090665135e+02,0.000000000000000000e+00
6.402020805090664908e+02,0.000000000000000000e+00
6.403520805090664680e+02,0.000000000000000000e+00
6.405020805090664453e+02,0.000000000000000000e+00
6.406520805090665363e+02,0.000000000000000000e+00
6.408020805090665135e+02,0.000000000000000000e+00
6.409520805090664908e+02,0.000000000000000000e+00
6.411020805090664680e+02,0.000000000000000000e+00
6.412520805090664453e+02,0.000000000000000000e+00
6.414020805090665363e+02,0.000000000000000000e+00
6.415520805090665135e+02,0.000000000000000000e+00
6.417020805090664908e+02,0.000000000000000000e+00
6.418520805090664680e+02,0.000000000000000000e+00
6.420020805090664453e+02,0.000000000000000000e+00
6.421520805090665363e+02,0.000000000000000000e+00
6.423020805090665135e+02,0.000000000000000000e+00
6.424520805090664908e+02,0.000000000000000000e+00
6.426020805090664680e+02,0.000000000000000000e+00
6.427520805090664453e+02,0.000000000000000000e+00
6.429020805090665363e+02,0.000000000000000000e+00
6.430520805090665135e+02,0.000000000000000000e+00
6.432020805090664908e+02,0.000000000000000000e+00
6.433520805090664680e+02,0.000000000000000000e+00
6.435020805090664453e+02,0.000000000000000000e+00
6.436520805090665363e+02,0.000000000000000000e+00
6.438020805090665135e+02,0.000000000000000000e+00
6.439520805090664908e+02,0.000000000000000000e+00
6.441020805090664680e+02,0.000000000000000000e+00
6.442520805090664453e+02,0.000000000000000000e+00
6.444020805090665363e+02,0.000000000000000000e+00
6.445520805090665135e+02,0.000000000000000000e+00
6.447020805090664908e+02,0.000000000000000000e+00
6.448520805090664680e+02,0.000000000000000000e+00
6.450020805090664453e+02,0.000000000000000000e+00
6.451520805090665363e+02,0.000000000000000000e+00
6.453020805090665135e+02,0.000000000000000000e+00
6.454520805090664908e+02,0.000000000000000000e+00
6.456020805090664680e+02,0.000000000000000000e+00
6.457520805090664453e+02,0.000000000000000000e+00
6.459020805090665363e+02,0.000000000000000000e+00
6.460520805090665135e+02,0.000000000000000000e+00
6.462020805090664908e+02,0.000000000000000000e+00
6.463520805090664680e+02,0.000000000000000000e+00
6.465020805090664453e+02,0.000000000000000000e+00
6.466520805090665363e+02,0.000000000000000000e+00
6.468020805090665135e+02,0.000000000000000000e+00
6.469520805090664908e+02,0.000000000000000000e+00
6.471020805090664680e+02,0.000000000000000000e+00
6.472520805090664453e+02,0.000000000000000000e+00
6.474020805090665363e+02,0.000000000000000000e+00
6.475520805090665135e+02,0.000000000000000000e+00
6.477020805090664908e+02,0.000000000000000000e+00
6.478520805090664680e+02,0.000000000000000000e+00
6.480020805090664453e+02,0.000000000000000000e+00
6.481520805090665363e+02,0.000000000000000000e+00
6.483020805090665135e+02,0.000000000000000000e+00
6.484520805090664908e+02,0.000000000000000000e+00
6.486020805090664680e+02,0.000000000000000000e+00
6.487520805090664453e+02,0.000000000000000000e+00
6.489020805090665363e+02,0.000000000000000000e+00
6.490520805090665135e+02,0.000000000000000000e+00
6.492020805090664908e+02,0.000000000000000000e+00
6.493520805090664680e+02,0.000000000000000000e+00
6.495020805090664453e+02,0.000000000000000000e+00
6.496520805090665363e+02,0.000000000000000000e+00
6.498020805090665135e+02,0.000000000000000000e+00
6.499520805090664908e+02,0.000000000000000000e+00
6.501020805090664680e+02,0.000000000000000000e+00
6.502520805090664453e+02,0.000000000000000000e+00
6.504020805090665363e+02,0.000000000000000000e+00
6.505520805090665135e+02,0.000000000000000000e+00
6.507020805090664908e+02,0.000000000000000000e+00
6.508520805090664680e+02,0.000000000000000000e+00
6.510020805090664453e+02,0.000000000000000000e+00
6.511520805090665363e+02,0.000000000000000000e+00
6.513020805090665135e+02,0.000000000000000000e+00
6.514520805090664908e+02,0.000000000000000000e+00
6.516020805090664680e+02,0.000000000000000000e+00
6.517520805090664453e+02,0.000000000000000000e+00
6.519020805090665363e+02,0.000000000000000000e+00
6.520520805090665135e+02,0.000000000000000000e+00
6.522020805090664908e+02,0.000000000000000000e+00
6.523520805090664680e+02,0.000000000000000000e+00
6.525020805090664453e+02,0.000000000000000000e+00
6.526520805090665363e+02,0.000000000000000000e+00
6.528020805090665135e+02,0.000000000000000000e+00
6.529520805090664908e+02,0.000000000000000000e+00
6.531020805090664680e+02,0.000000000000000000e+00
6.532520805090664453e+02,0.000000000000000000e+00
6.534020805090665363e+02,0.000000000000000000e+00
6.535520805090665135e+02,0.000000000000000000e+00
6.537020805090664908e+02,0.000000000000000000e+00
6.538520805090664680e+02,0.000000000000000000e+00
6.540020805090664453e+02,0.000000000000000000e+00
6.541520805090665363e+02,0.000000000000000000e+00
6.543020805090665135e+02,0.000000000000000000e+00
6.544520805090664908e+02,0.000000000000000000e+00
6.546020805090664680e+02,0.000000000000000000e+00
6.547520805090664453e+02,0.000000000000000000e+00
6.549020805090665363e+02,0.000000000000000000e+00
6.550520805090665135e+02,0.000000000000000000e+00
6.552020805090664908e+02,0.000000000000000000e+00
6.553520805090664680e+02,0.000000000000000000e+00
6.555020805090664453e+02,0.000000000000000000e+00
6.556520805090665363e+02,0.000000000000000000e+00
6.558020805090665135e+02,0.000000000000000000e+00
6.559520805090664908e+02,0.000000000000000000e+00
6.561020805090664680e+02,0.000000000000000000e+00
6.562520805090664453e+02,0.000000000000000000e+00
6.564020805090665363e+02,0.000000000000000000e+00
6.565520805090665135e+02,0.000000000000000000e+00
6.567020805090664908e+02,0.000000000000000000e+00
6.568520805090664680e+02,0.000000000000000000e+00
6.570020805090664453e+02,0.000000000000000000e+00
6.571520805090665363e+02,0.000000000000000000e+00
6.573020805090665135e+02,0.000000000000000000e+00
6.574520805090664908e+02,0.000000000000000000e+00
6.576020805090664680e+02,0.000000000000000000e+00
6.577520805090664453e+02,0.000000000000000000e+00
6.579020805090665363e+02,0.000000000000000000e+00
6.580520805090665135e+02,0.000000000000000000e+00
6.582020805090664908e+02,0.000000000000000000e+00
6.583520805090664680e+02,0.000000000000000000e+00
6.585020805090664453e+02,0.000000000000000000e+00
6.586520805090665363e+02,0.000000000000000000e+00
6.588020805090665135e+02,0.000000000000000000e+00
6.589520805090664908e+02,0.000000000000000000e+00
6.591020805090664680e+02,0.000000000000000000e+00
6.592520805090664453e+02,0.000000000000000000e+00
6.594020805090665363e+02,0.000000000000000000e+00
6.595520805090665135e+02,0.000000000000000000e+00
6.597020805090664908e+02,0.000000000000000000e+00
6.598520805090664680e+02,0.000000000000000000e+00
6.600020805090664453e+02,0.000000000000000000e+00
6.601520805090665363e+02,0.000000000000000000e+00
6.603020805090665135e+02,0.000000000000000000e+00
6.604520805090664908e+02,0.000000000000000000e+00
6.606020805090664680e+02,0.000000000000000000e+00
6.607520805090664453e+02,0.000000000000000000e+00
6.609020805090665363e+02,0.000000000000000000e+00
6.610520805090665135e+02,0.000000000000000000e+00
6.612020805090664908e+02,0.000000000000000000e+00
6.613520805090664680e+02,0.000000000000000000e+00
6.615020805090664453e+02,0.000000000000000000e+00
6.616520805090665363e+02,0.000000000000000000e+00
6.618020805090665135e+02,0.000000000000000000e+00
6.619520805090664908e+02,0.000000000000000000e+00
6.621020805090664680e+02,0.000000000000000000e+00
6.622520805090664453e+02,0.000000000000000000e+00
6.624020805090665363e+02,0.000000000000000000e+00
6.625520805090665135e+02,0.000000000000000000e+00
6.627020805090664908e+02,0.000000000000000000e+00
6.628520805090664680e+02,0.000000000000000000e+00
6.630020805090664453e+02,0.000000000000000000e+00
6.631520805090665363e+02,0.000000000000000000e+00
6.633020805090665135e+02,0.000000000000000000e+00
6.634520805090664908e+02,0.000000000000000000e+00
6.636020805090664680e+02,0.000000000000000000e+00
6.637520805090664453e+02,0.000000000000000000e+00
6.639020805090665363e+02,0.000000000000000000e+00
6.640520805090665135e+02,0.000000000000000000e+00
6.642020805090664908e+02,0.000000000000000000e+00
6.643520805090664680e+02,0.000000000000000000e+00
6.645020805090664453e+02,0.000000000000000000e+00
6.646520805090665363e+02,0.000000000000000000e+00
6.648020805090665135e+02,0.000000000000000000e+00
6.649520805090664908e+02,0.000000000000000000e+00
6.651020805090664680e+02,0.000000000000000000e+00
6.652520805090664453e+02,0.000000000000000000e+00
6.654020805090665363e+02,0.000000000000000000e+00
6.655520805090665135e+02,0.000000000000000000e+00
6.657020805090664908e+02,0.000000000000000000e+00
6.658520805090664680e+02,0.000000000000000000e+00
6.660020805090664453e+02,0.000000000000000000e+00
6.661520805090664226e+02,0.000000000000000000e+00
6.663020805090665135e+02,0.000000000000000000e+00
6.664520805090664908e+02,0.000000000000000000e+00
6.666020805090664680e+02,0.000000000000000000e+00
6.667520805090664453e+02,0.000000000000000000e+00
6.669020805090664226e+02,0.000000000000000000e+00
6.670520805090665135e+02,0.000000000000000000e+00
6.672020805090664908e+02,0.000000000000000000e+00
6.673520805090664680e+02,0.000000000000000000e+00
6.675020805090664453e+02,0.000000000000000000e+00
6.676520805090664226e+02,0.000000000000000000e+00
6.678020805090665135e+02,0.000000000000000000e+00
6.679520805090664908e+02,0.000000000000000000e+00
6.681020805090664680e+02,0.000000000000000000e+00
6.682520805090664453e+02,0.000000000000000000e+00
6.684020805090664226e+02,0.000000000000000000e+00
6.685520805090665135e+02,0.000000000000000000e+00
6.687020805090664908e+02,0.000000000000000000e+00
6.688520805090664680e+02,0.000000000000000000e+00
6.690020805090664453e+02,0.000000000000000000e+00
6.691520805090664226e+02,0.000000000000000000e+00
6.693020805090665135e+02,0.000000000000000000e+00
6.694520805090664908e+02,0.000000000000000000e+00
6.696020805090664680e+02,0.000000000000000000e+00
6.697520805090664453e+02,0.000000000000000000e+00
6.699020805090664226e+02,0.000000000000000000e+00
6.700520805090665135e+02,0.000000000000000000e+00
6.702020805090664908e+02,0.000000000000000000e+00
6.703520805090664680e+02,0.000000000000000000e+00
6.705020805090664453e+02,0.000000000000000000e+00
6.706520805090664226e+02,0.000000000000000000e+00
6.708020805090665135e+02,0.000000000000000000e+00
6.709520805090664908e+02,0.000000000000000000e+00
6.711020805090664680e+02,0.000000000000000000e+00
6.712520805090664453e+02,0.000000000000000000e+00
6.714020805090664226e+02,0.000000000000000000e+00
6.715520805090665135e+02,0.000000000000000000e+00
6.717020805090664908e+02,0.000000000000000000e+00
6.718520805090664680e+02,0.000000000000000000e+00
6.720020805090664453e+02,0.000000000000000000e+00
6.721520805090664226e+02,0.000000000000000000e+00
6.723020805090665135e+02,0.000000000000000000e+00
6.724520805090664908e+02,0.000000000000000000e+00
6.726020805090664680e+02,0.000000000000000000e+00
6.727520805090664453e+02,0.000000000000000000e+00
6.729020805090664226e+02,0.000000000000000000e+00
6.730520805090665135e+02,0.000000000000000000e+00
6.732020805090664908e+02,0.000000000000000000e+00
6.733520805090664680e+02,0.000000000000000000e+00
6.735020805090664453e+02,0.000000000000000000e+00
6.736520805090664226e+02,0.000000000000000000e+00
6.738020805090665135e+02,0.000000000000000000e+00
6.739520805090664908e+02,0.000000000000000000e+00
6.741020805090664680e+02,0.000000000000000000e+00
6.742520805090664453e+02,0.000000000000000000e+00
6.744020805090664226e+02,0.000000000000000000e+00
6.745520805090665135e+02,0.000000000000000000e+00
6.747020805090664908e+02,0.000000000000000000e+00
6.748520805090664680e+02,0.000000000000000000e+00
6.750020805090664453e+02,0.000000000000000000e+00
6.751520805090664226e+02,0.000000000000000000e+00
6.753020805090665135e+02,0.000000000000000000e+00
6.754520805090664908e+02,0.000000000000000000e+00
6.756020805090664680e+02,0.000000000000000000e+00
6.757520805090664453e+02,0.000000000000000000e+00
6.759020805090664226e+02,0.000000000000000000e+00
6.760520805090665135e+02,0.000000000000000000e+00
6.762020805090664908e+02,0.000000000000000000e+00
6.763520805090664680e+02,0.000000000000000000e+00
6.765020805090664453e+02,0.000000000000000000e+00
6.766520805090664226e+02,0.000000000000000000e+00
6.768020805090665135e+02,0.000000000000000000e+00
6.769520805090664908e+02,0.000000000000000000e+00
6.771020805090664680e+02,0.000000000000000000e+00
6.772520805090664453e+02,0.000000000000000000e+00
6.774020805090664226e+02,0.000000000000000000e+00
6.775520805090665135e+02,0.000000000000000000e+00
6.777020805090664908e+02,0.000000000000000000e+00
6.778520805090664680e+02,0.000000000000000000e+00
6.780020805090664453e+02,0.000000000000000000e+00
6.781520805090664226e+02,0.000000000000000000e+00
6.783020805090665135e+02,0.000000000000000000e+00
6.784520805090664908e+02,0.000000000000000000e+00
6.786020805090664680e+02,0.000000000000000000e+00
6.787520805090664453e+02,0.000000000000000000e+00
6.789020805090664226e+02,0.000000000000000000e+00
6.790520805090665135e+02,0.000000000000000000e+00
6.792020805090664908e+02,0.000000000000000000e+00
6.793520805090664680e+02,0.000000000000000000e+00
6.795020805090664453e+02,0.000000000000000000e+00
6.796520805090664226e+02,0.000000000000000000e+00
6.798020805090665135e+02,0.000000000000000000e+00
6.799520805090664908e+02,0.000000000000000000e+00
6.801020805090664680e+02,0.000000000000000000e+00
6.802520805090664453e+02,0.000000000000000000e+00
6.804020805090664226e+02,0.000000000000000000e+00
6.805520805090665135e+02,0.000000000000000000e+00
6.807020805090664908e+02,0.000000000000000000e+00
6.808520805090664680e+02,0.000000000000000000e+00
6.810020805090664453e+02,0.000000000000000000e+00
6.811520805090664226e+02,0.000000000000000000e+00
6.813020805090665135e+02,0.000000000000000000e+00
6.814520805090664908e+02,0.000000000000000000e+00
6.816020805090664680e+02,0.000000000000000000e+00
6.817520805090664453e+02,0.000000000000000000e+00
6.819020805090664226e+02,0.000000000000000000e+00
6.820520805090665135e+02,0.000000000000000000e+00
6.822020805090664908e+02,0.000000000000000000e+00
6.823520805090664680e+02,0.000000000000000000e+00
6.825020805090664453e+02,0.000000000000000000e+00
6.826520805090664226e+02,0.000000000000000000e+00
6.828020805090665135e+02,0.000000000000000000e+00
6.829520805090664908e+02,0.000000000000000000e+00
6.831020805090664680e+02,0.000000000000000000e+00
6.832520805090664453e+02,0.000000000000000000e+00
6.834020805090664226e+02,0.000000000000000000e+00
6.835520805090665135e+02,0.000000000000000000e+00
6.837020805090664908e+02,0.000000000000000000e+00
6.838520805090664680e+02,0.000000000000000000e+00
6.840020805090664453e+02,0.000000000000000000e+00
6.841520805090664226e+02,0.000000000000000000e+00
6.843020805090665135e+02,0.000000000000000000e+00
6.844520805090664908e+02,0.000000000000000000e+00
6.846020805090664680e+02,0.000000000000000000e+00
6.847520805090664453e+02,0.000000000000000000e+00
6.849020805090664226e+02,0.000000000000000000e+00
6.850520805090665135e+02,0.000000000000000000e+00
6.852020805090664908e+02,0.000000000000000000e+00
6.853520805090664680e+02,0.000000000000000000e+00
6.855020805090664453e+02,0.000000000000000000e+00
6.856520805090664226e+02,0.000000000000000000e+00
6.858020805090665135e+02,0.000000000000000000e+00
6.859520805090664908e+02,0.000000000000000000e+00
6.861020805090664680e+02,0.000000000000000000e+00
6.862520805090664453e+02,0.000000000000000000e+00
6.864020805090664226e+02,0.000000000000000000e+00
6.865520805090665135e+02,0.000000000000000000e+00
6.867020805090664908e+02,0.000000000000000000e+00
6.868520805090664680e+02,0.000000000000000000e+00
6.870020805090664453e+02,0.000000000000000000e+00
6.871520805090664226e+02,0.000000000000000000e+00
6.873020805090665135e+02,0.000000000000000000e+00
6.874520805090664908e+02,0.000000000000000000e+00
6.876020805090664680e+02,0.000000000000000000e+00
6.877520805090664453e+02,0.000000000000000000e+00
6.879020805090664226e+02,0.000000000000000000e+00
6.880520805090665135e+02,0.000000000000000000e+00
6.882020805090664908e+02,0.000000000000000000e+00
6.883520805090664680e+02,0.000000000000000000e+00
6.885020805090664453e+02,0.000000000000000000e+00
6.886520805090664226e+02,0.000000000000000000e+00
6.888020805090665135e+02,0.000000000000000000e+00
6.889520805090664908e+02,0.000000000000000000e+00
6.891020805090664680e+02,0.000000000000000000e+00
6.892520805090664453e+02,0.000000000000000000e+00
6.894020805090664226e+02,0.000000000000000000e+00
6.895520805090665135e+02,0.000000000000000000e+00
6.897020805090664908e+02,0.000000000000000000e+00
6.898520805090664680e+02,0.000000000000000000e+00
6.900020805090664453e+02,0.000000000000000000e+00
6.901520805090664226e+02,0.000000000000000000e+00
6.903020805090665135e+02,0.000000000000000000e+00
6.904520805090664908e+02,0.000000000000000000e+00
6.906020805090664680e+02,0.000000000000000000e+00
6.907520805090664453e+02,0.000000000000000000e+00
6.909020805090664226e+02,0.000000000000000000e+00
6.910520805090665135e+02,0.000000000000000000e+00
6.912020805090664908e+02,1.000000000000000000e+00
6.913520805090664680e+02,0.000000000000000000e+00
6.915020805090664453e+02,0.000000000000000000e+00
6.916520805090664226e+02,0.000000000000000000e+00
6.918020805090665135e+02,0.000000000000000000e+00
6.919520805090664908e+02,0.000000000000000000e+00
6.921020805090664680e+02,0.000000000000000000e+00
6.922520805090664453e+02,0.000000000000000000e+00
6.924020805090664226e+02,0.000000000000000000e+00
6.925520805090665135e+02,0.000000000000000000e+00
6.927020805090664908e+02,0.000000000000000000e+00
6.928520805090664680e+02,0.000000000000000000e+00
6.930020805090664453e+02,0.000000000000000000e+00
6.931520805090664226e+02,0.000000000000000000e+00
6.933020805090665135e+02,0.000000000000000000e+00
6.934520805090664908e+02,0.000000000000000000e+00
6.936020805090664680e+02,0.000000000000000000e+00
6.937520805090664453e+02,0.000000000000000000e+00
6.939020805090664226e+02,0.000000000000000000e+00
6.940520805090665135e+02,0.000000000000000000e+00
6.942020805090664908e+02,0.000000000000000000e+00
6.943520805090664680e+02,0.000000000000000000e+00
6.945020805090664453e+02,0.000000000000000000e+00
6.946520805090664226e+02,0.000000000000000000e+00
6.948020805090665135e+02,0.000000000000000000e+00
6.949520805090664908e+02,0.000000000000000000e+00
6.951020805090664680e+02,0.000000000000000000e+00
6.952520805090664453e+02,0.000000000000000000e+00
6.954020805090664226e+02,0.000000000000000000e+00
6.955520805090665135e+02,0.000000000000000000e+00
6.957020805090664908e+02,0.000000000000000000e+00
6.958520805090664680e+02,0.000000000000000000e+00
6.960020805090664453e+02,0.000000000000000000e+00
6.961520805090664226e+02,0.000000000000000000e+00
6.963020805090665135e+02,0.000000000000000000e+00
6.964520805090664908e+02,0.000000000000000000e+00
6.966020805090664680e+02,0.000000000000000000e+00
6.967520805090664453e+02,0.000000000000000000e+00
6.969020805090664226e+02,0.000000000000000000e+00
6.970520805090665135e+02,0.000000000000000000e+00
6.972020805090664908e+02,0.000000000000000000e+00
6.973520805090664680e+02,0.000000000000000000e+00
6.975020805090664453e+02,0.000000000000000000e+00
6.976520805090664226e+02,0.000000000000000000e+00
6.978020805090665135e+02,0.000000000000000000e+00
6.979520805090664908e+02,0.000000000000000000e+00
6.981020805090664680e+02,0.000000000000000000e+00
6.982520805090664453e+02,0.000000000000000000e+00
6.984020805090664226e+02,0.000000000000000000e+00
6.985520805090665135e+02,0.000000000000000000e+00
6.987020805090664908e+02,0.000000000000000000e+00
6.988520805090664680e+02,0.000000000000000000e+00
6.990020805090664453e+02,0.000000000000000000e+00
6.991520805090664226e+02,0.000000000000000000e+00
6.993020805090665135e+02,0.000000000000000000e+00
6.994520805090664908e+02,0.000000000000000000e+00
6.996020805090664680e+02,0.000000000000000000e+00
6.997520805090664453e+02,0.000000000000000000e+00
6.999020805090664226e+02,0.000000000000000000e+00
7.000520805090665135e+02,0.000000000000000000e+00
7.002020805090664908e+02,0.000000000000000000e+00
7.003520805090664680e+02,0.000000000000000000e+00
7.005020805090664453e+02,0.000000000000000000e+00
7.006520805090664226e+02,0.000000000000000000e+00
7.008020805090665135e+02,0.000000000000000000e+00
7.009520805090664908e+02,0.000000000000000000e+00
7.011020805090664680e+02,0.000000000000000000e+00
7.012520805090664453e+02,0.000000000000000000e+00
7.014020805090664226e+02,0.000000000000000000e+00
7.015520805090665135e+02,0.000000000000000000e+00
7.017020805090664908e+02,0.000000000000000000e+00
7.018520805090664680e+02,0.000000000000000000e+00
7.020020805090664453e+02,0.000000000000000000e+00
7.021520805090664226e+02,0.000000000000000000e+00
7.023020805090665135e+02,0.000000000000000000e+00
7.024520805090664908e+02,0.000000000000000000e+00
7.026020805090664680e+02,0.000000000000000000e+00
7.027520805090664453e+02,0.000000000000000000e+00
7.029020805090664226e+02,0.000000000000000000e+00
7.030520805090665135e+02,0.000000000000000000e+00
7.032020805090664908e+02,0.000000000000000000e+00
7.033520805090664680e+02,0.000000000000000000e+00
7.035020805090664453e+02,0.000000000000000000e+00
7.036520805090664226e+02,0.000000000000000000e+00
7.038020805090665135e+02,0.000000000000000000e+00
7.039520805090664908e+02,0.000000000000000000e+00
7.041020805090664680e+02,0.000000000000000000e+00
7.042520805090664453e+02,0.000000000000000000e+00
7.044020805090664226e+02,0.000000000000000000e+00
7.045520805090665135e+02,0.000000000000000000e+00
7.047020805090664908e+02,0.000000000000000000e+00
7.048520805090664680e+02,0.000000000000000000e+00
7.050020805090664453e+02,0.000000000000000000e+00
7.051520805090664226e+02,0.000000000000000000e+00
7.053020805090665135e+02,0.000000000000000000e+00
7.054520805090664908e+02,0.000000000000000000e+00
7.056020805090664680e+02,0.000000000000000000e+00
7.057520805090664453e+02,0.000000000000000000e+00
7.059020805090664226e+02,0.000000000000000000e+00
7.060520805090665135e+02,0.000000000000000000e+00
7.062020805090664908e+02,0.000000000000000000e+00
7.063520805090664680e+02,0.000000000000000000e+00
7.065020805090664453e+02,0.000000000000000000e+00
7.066520805090664226e+02,0.000000000000000000e+00
7.068020805090665135e+02,0.000000000000000000e+00
7.069520805090664908e+02,0.000000000000000000e+00
7.071020805090664680e+02,0.000000000000000000e+00
7.072520805090664453e+02,0.000000000000000000e+00
7.074020805090664226e+02,0.000000000000000000e+00
7.075520805090665135e+02,0.000000000000000000e+00
7.077020805090664908e+02,0.000000000000000000e+00
7.078520805090664680e+02,0.000000000000000000e+00
7.080020805090664453e+02,0.000000000000000000e+00
7.081520805090664226e+02,0.000000000000000000e+00
7.083020805090665135e+02,0.000000000000000000e+00
7.084520805090664908e+02,0.000000000000000000e+00
7.086020805090664680e+02,0.000000000000000000e+00
7.087520805090664453e+02,0.000000000000000000e+00
7.089020805090664226e+02,0.000000000000000000e+00
7.090520805090665135e+02,0.000000000000000000e+00
7.092020805090664908e+02,0.000000000000000000e+00
7.093520805090664680e+02,0.000000000000000000e+00
7.095020805090664453e+02,0.000000000000000000e+00
7.096520805090664226e+02,0.000000000000000000e+00
7.098020805090665135e+02,0.000000000000000000e+00
7.099520805090664908e+02,0.000000000000000000e+00
7.101020805090664680e+02,0.000000000000000000e+00
7.102520805090664453e+02,0.000000000000000000e+00
7.104020805090664226e+02,0.000000000000000000e+00
7.105520805090665135e+02,0.000000000000000000e+00
7.107020805090664908e+02,0.000000000000000000e+00
7.108520805090664680e+02,0.000000000000000000e+00
7.110020805090664453e+02,0.000000000000000000e+00
7.111520805090664226e+02,0.000000000000000000e+00
7.113020805090665135e+02,0.000000000000000000e+00
7.114520805090664908e+02,0.000000000000000000e+00
7.116020805090664680e+02,0.000000000000000000e+00
7.117520805090664453e+02,0.000000000000000000e+00
7.119020805090664226e+02,0.000000000000000000e+00
7.120520805090665135e+02,0.000000000000000000e+00
7.122020805090664908e+02,0.000000000000000000e+00
7.123520805090664680e+02,0.000000000000000000e+00
7.125020805090664453e+02,0.000000000000000000e+00
7.126520805090664226e+02,0.000000000000000000e+00
7.128020805090665135e+02,0.000000000000000000e+00
7.129520805090664908e+02,0.000000000000000000e+00
7.131020805090664680e+02,0.000000000000000000e+00
7.132520805090664453e+02,0.000000000000000000e+00
7.134020805090664226e+02,0.000000000000000000e+00
7.135520805090665135e+02,0.000000000000000000e+00
7.137020805090664908e+02,0.000000000000000000e+00
7.138520805090664680e+02,0.000000000000000000e+00
7.140020805090664453e+02,0.000000000000000000e+00
7.141520805090664226e+02,0.000000000000000000e+00
7.143020805090665135e+02,0.000000000000000000e+00
7.144520805090664908e+02,0.000000000000000000e+00
7.146020805090664680e+02,0.000000000000000000e+00
7.147520805090664453e+02,0.000000000000000000e+00
7.149020805090664226e+02,0.000000000000000000e+00
7.150520805090665135e+02,0.000000000000000000e+00
7.152020805090664908e+02,0.000000000000000000e+00
7.153520805090664680e+02,0.000000000000000000e+00
7.155020805090664453e+02,0.000000000000000000e+00
7.156520805090664226e+02,0.000000000000000000e+00
7.158020805090665135e+02,0.000000000000000000e+00
7.159520805090664908e+02,0.000000000000000000e+00
7.161020805090664680e+02,0.000000000000000000e+00
7.162520805090664453e+02,0.000000000000000000e+00
7.164020805090664226e+02,0.000000000000000000e+00
7.165520805090665135e+02,0.000000000000000000e+00
7.167020805090664908e+02,0.000000000000000000e+00
7.168520805090664680e+02,0.000000000000000000e+00
7.170020805090664453e+02,0.000000000000000000e+00
7.171520805090664226e+02,0.000000000000000000e+00
7.173020805090665135e+02,0.000000000000000000e+00
7.174520805090664908e+02,0.000000000000000000e+00
7.176020805090664680e+02,0.000000000000000000e+00
7.177520805090664453e+02,0.000000000000000000e+00
7.179020805090664226e+02,0.000000000000000000e+00
7.180520805090665135e+02,0.000000000000000000e+00
7.182020805090664908e+02,0.000000000000000000e+00
7.183520805090664680e+02,0.000000000000000000e+00
7.185020805090664453e+02,0.000000000000000000e+00
7.186520805090664226e+02,0.000000000000000000e+00
7.188020805090665135e+02,0.000000000000000000e+00
7.189520805090664908e+02,0.000000000000000000e+00
7.191020805090664680e+02,0.000000000000000000e+00
7.192520805090664453e+02,0.000000000000000000e+00
7.194020805090664226e+02,0.000000000000000000e+00
7.195520805090665135e+02,0.000000000000000000e+00
7.197020805090664908e+02,0.000000000000000000e+00
7.198520805090664680e+02,0.000000000000000000e+00
7.200020805090664453e+02,0.000000000000000000e+00
7.201520805090664226e+02,0.000000000000000000e+00
7.203020805090665135e+02,0.000000000000000000e+00
7.204520805090664908e+02,0.000000000000000000e+00
7.206020805090664680e+02,0.000000000000000000e+00
7.207520805090664453e+02,0.000000000000000000e+00
7.209020805090664226e+02,0.000000000000000000e+00
7.210520805090665135e+02,0.000000000000000000e+00
7.212020805090664908e+02,0.000000000000000000e+00
7.213520805090664680e+02,0.000000000000000000e+00
7.215020805090664453e+02,0.000000000000000000e+00
7.216520805090664226e+02,0.000000000000000000e+00
7.218020805090665135e+02,0.000000000000000000e+00
7.219520805090664908e+02,0.000000000000000000e+00
7.221020805090664680e+02,0.000000000000000000e+00
7.222520805090664453e+02,0.000000000000000000e+00
7.224020805090664226e+02,0.000000000000000000e+00
7.225520805090665135e+02,0.000000000000000000e+00
7.227020805090664908e+02,0.000000000000000000e+00
7.228520805090664680e+02,0.000000000000000000e+00
7.230020805090664453e+02,0.000000000000000000e+00
7.231520805090664226e+02,0.000000000000000000e+00
7.233020805090665135e+02,0.000000000000000000e+00
7.234520805090664908e+02,0.000000000000000000e+00
7.236020805090664680e+02,0.000000000000000000e+00
7.237520805090664453e+02,0.000000000000000000e+00
7.239020805090664226e+02,0.000000000000000000e+00
7.240520805090665135e+02,0.000000000000000000e+00
7.242020805090664908e+02,0.000000000000000000e+00
7.243520805090664680e+02,0.000000000000000000e+00
7.245020805090664453e+02,0.000000000000000000e+00
7.246520805090664226e+02,0.000000000000000000e+00
7.248020805090665135e+02,0.000000000000000000e+00
7.249520805090664908e+02,0.000000000000000000e+00
7.251020805090664680e+02,0.000000000000000000e+00
7.252520805090664453e+02,0.000000000000000000e+00
7.254020805090664226e+02,0.000000000000000000e+00
7.255520805090665135e+02,0.000000000000000000e+00
7.257020805090664908e+02,0.000000000000000000e+00
7.258520805090664680e+02,0.000000000000000000e+00
7.260020805090664453e+02,0.000000000000000000e+00
7.261520805090664226e+02,0.000000000000000000e+00
7.263020805090665135e+02,0.000000000000000000e+00
7.264520805090664908e+02,0.000000000000000000e+00
7.266020805090664680e+02,0.000000000000000000e+00
7.267520805090664453e+02,0.000000000000000000e+00
7.269020805090664226e+02,0.000000000000000000e+00
7.270520805090665135e+02,0.000000000000000000e+00
7.272020805090664908e+02,0.000000000000000000e+00
7.273520805090664680e+02,0.000000000000000000e+00
7.275020805090664453e+02,0.000000000000000000e+00
7.276520805090664226e+02,0.000000000000000000e+00
7.278020805090665135e+02,0.000000000000000000e+00
7.279520805090664908e+02,0.000000000000000000e+00
7.281020805090664680e+02,0.000000000000000000e+00
7.282520805090664453e+02,0.000000000000000000e+00
7.284020805090664226e+02,0.000000000000000000e+00
7.285520805090665135e+02,0.000000000000000000e+00
7.287020805090664908e+02,0.000000000000000000e+00
7.288520805090664680e+02,0.000000000000000000e+00
7.290020805090664453e+02,0.000000000000000000e+00
7.291520805090664226e+02,0.000000000000000000e+00
7.293020805090665135e+02,0.000000000000000000e+00
7.294520805090664908e+02,0.000000000000000000e+00
7.296020805090664680e+02,0.000000000000000000e+00
7.297520805090664453e+02,0.000000000000000000e+00
7.299020805090664226e+02,0.000000000000000000e+00
7.300520805090665135e+02,0.000000000000000000e+00
7.302020805090664908e+02,0.000000000000000000e+00
7.303520805090664680e+02,0.000000000000000000e+00
7.305020805090664453e+02,0.000000000000000000e+00
7.306520805090664226e+02,0.000000000000000000e+00
7.308020805090665135e+02,0.000000000000000000e+00
7.309520805090664908e+02,0.000000000000000000e+00
7.311020805090664680e+02,0.000000000000000000e+00
7.312520805090664453e+02,0.000000000000000000e+00
7.314020805090664226e+02,0.000000000000000000e+00
7.315520805090665135e+02,0.000000000000000000e+00
7.317020805090664908e+02,0.000000000000000000e+00
7.318520805090664680e+02,0.000000000000000000e+00
7.320020805090664453e+02,0.000000000000000000e+00
7.321520805090664226e+02,0.000000000000000000e+00
7.323020805090665135e+02,0.000000000000000000e+00
7.324520805090664908e+02,0.000000000000000000e+00
7.326020805090664680e+02,0.000000000000000000e+00
7.327520805090664453e+02,0.000000000000000000e+00
7.329020805090664226e+02,0.000000000000000000e+00
7.330520805090665135e+02,0.000000000000000000e+00
7.332020805090664908e+02,0.000000000000000000e+00
7.333520805090664680e+02,0.000000000000000000e+00
7.335020805090664453e+02,0.000000000000000000e+00
7.336520805090664226e+02,0.000000000000000000e+00
7.338020805090665135e+02,0.000000000000000000e+00
7.339520805090664908e+02,0.000000000000000000e+00
7.341020805090664680e+02,0.000000000000000000e+00
7.342520805090664453e+02,0.000000000000000000e+00
7.344020805090664226e+02,0.000000000000000000e+00
7.345520805090665135e+02,0.000000000000000000e+00
7.347020805090664908e+02,0.000000000000000000e+00
7.348520805090664680e+02,0.000000000000000000e+00
7.350020805090664453e+02,0.000000000000000000e+00
7.351520805090664226e+02,0.000000000000000000e+00
7.353020805090665135e+02,0.000000000000000000e+00
7.354520805090664908e+02,0.000000000000000000e+00
7.356020805090664680e+02,0.000000000000000000e+00
7.357520805090664453e+02,0.000000000000000000e+00
7.359020805090664226e+02,0.000000000000000000e+00
7.360520805090665135e+02,0.000000000000000000e+00
7.362020805090664908e+02,0.000000000000000000e+00
7.363520805090664680e+02,0.000000000000000000e+00
7.365020805090664453e+02,0.000000000000000000e+00
7.366520805090664226e+02,0.000000000000000000e+00
7.368020805090665135e+02,0.000000000000000000e+00
7.369520805090664908e+02,0.000000000000000000e+00
7.371020805090664680e+02,0.000000000000000000e+00
7.372520805090664453e+02,0.000000000000000000e+00
7.374020805090664226e+02,0.000000000000000000e+00
7.375520805090665135e+02,0.000000000000000000e+00
7.377020805090664908e+02,0.000000000000000000e+00
7.378520805090664680e+02,0.000000000000000000e+00
7.380020805090664453e+02,0.000000000000000000e+00
7.381520805090664226e+02,0.000000000000000000e+00
7.383020805090665135e+02,0.000000000000000000e+00
7.384520805090664908e+02,0.000000000000000000e+00
7.386020805090664680e+02,0.000000000000000000e+00
7.387520805090664453e+02,0.000000000000000000e+00
7.389020805090664226e+02,0.000000000000000000e+00
7.390520805090665135e+02,0.000000000000000000e+00
7.392020805090664908e+02,0.000000000000000000e+00
7.393520805090664680e+02,0.000000000000000000e+00
7.395020805090664453e+02,0.000000000000000000e+00
7.396520805090664226e+02,0.000000000000000000e+00
7.398020805090665135e+02,0.000000000000000000e+00
7.399520805090664908e+02,0.000000000000000000e+00
7.401020805090664680e+02,0.000000000000000000e+00
7.402520805090664453e+02,0.000000000000000000e+00
7.404020805090664226e+02,0.000000000000000000e+00
7.405520805090665135e+02,0.000000000000000000e+00
7.407020805090664908e+02,0.000000000000000000e+00
7.408520805090664680e+02,0.000000000000000000e+00
7.410020805090664453e+02,0.000000000000000000e+00
7.411520805090664226e+02,0.000000000000000000e+00
7.413020805090665135e+02,0.000000000000000000e+00
7.414520805090664908e+02,0.000000000000000000e+00
7.416020805090664680e+02,0.000000000000000000e+00
7.417520805090664453e+02,0.000000000000000000e+00
7.419020805090664226e+02,0.000000000000000000e+00
7.420520805090665135e+02,0.000000000000000000e+00
7.422020805090664908e+02,0.000000000000000000e+00
7.423520805090664680e+02,0.000000000000000000e+00
7.425020805090664453e+02,0.000000000000000000e+00
7.426520805090664226e+02,0.000000000000000000e+00
7.428020805090665135e+02,0.000000000000000000e+00
7.429520805090664908e+02,0.000000000000000000e+00
7.431020805090664680e+02,0.000000000000000000e+00
7.432520805090664453e+02,0.000000000000000000e+00
7.434020805090664226e+02,0.000000000000000000e+00
7.435520805090665135e+02,0.000000000000000000e+00
7.437020805090664908e+02,0.000000000000000000e+00
7.438520805090664680e+02,0.000000000000000000e+00
7.440020805090664453e+02,0.000000000000000000e+00
7.441520805090664226e+02,0.000000000000000000e+00
7.443020805090665135e+02,0.000000000000000000e+00
7.444520805090664908e+02,0.000000000000000000e+00
7.446020805090664680e+02,0.000000000000000000e+00
7.447520805090664453e+02,0.000000000000000000e+00
7.449020805090664226e+02,0.000000000000000000e+00
7.450520805090665135e+02,0.000000000000000000e+00
7.452020805090664908e+02,0.000000000000000000e+00
7.453520805090664680e+02,0.000000000000000000e+00
7.455020805090664453e+02,0.000000000000000000e+00
7.456520805090664226e+02,0.000000000000000000e+00
7.458020805090665135e+02,0.000000000000000000e+00
7.459520805090664908e+02,0.000000000000000000e+00
7.461020805090664680e+02,0.000000000000000000e+00
7.462520805090664453e+02,0.000000000000000000e+00
7.464020805090664226e+02,0.000000000000000000e+00
7.465520805090665135e+02,0.000000000000000000e+00
7.467020805090664908e+02,0.000000000000000000e+00
7.468520805090664680e+02,0.000000000000000000e+00
7.470020805090664453e+02,0.000000000000000000e+00
7.471520805090664226e+02,0.000000000000000000e+00
7.473020805090665135e+02,0.000000000000000000e+00
7.474520805090664908e+02,0.000000000000000000e+00
7.476020805090664680e+02,0.000000000000000000e+00
7.477520805090664453e+02,0.000000000000000000e+00
7.479020805090664226e+02,0.000000000000000000e+00
7.480520805090665135e+02,0.000000000000000000e+00
7.482020805090664908e+02,0.000000000000000000e+00
7.483520805090664680e+02,0.000000000000000000e+00
7.485020805090664453e+02,0.000000000000000000e+00
7.486520805090664226e+02,0.000000000000000000e+00
7.488020805090665135e+02,0.000000000000000000e+00
7.489520805090664908e+02,0.000000000000000000e+00
7.491020805090664680e+02,0.000000000000000000e+00
7.492520805090664453e+02,0.000000000000000000e+00
7.494020805090664226e+02,0.000000000000000000e+00
7.495520805090665135e+02,0.000000000000000000e+00
7.497020805090664908e+02,0.000000000000000000e+00
7.498520805090664680e+02,0.000000000000000000e+00
7.500020805090664453e+02,0.000000000000000000e+00
7.501520805090664226e+02,0.000000000000000000e+00
7.503020805090665135e+02,0.000000000000000000e+00
7.504520805090664908e+02,0.000000000000000000e+00
7.506020805090664680e+02,0.000000000000000000e+00
7.507520805090664453e+02,0.000000000000000000e+00
7.509020805090664226e+02,0.000000000000000000e+00
7.510520805090665135e+02,0.000000000000000000e+00
7.512020805090664908e+02,0.000000000000000000e+00
7.513520805090664680e+02,0.000000000000000000e+00
7.515020805090664453e+02,0.000000000000000000e+00
7.516520805090664226e+02,0.000000000000000000e+00
7.518020805090665135e+02,0.000000000000000000e+00
7.519520805090664908e+02,0.000000000000000000e+00
7.521020805090664680e+02,0.000000000000000000e+00
7.522520805090664453e+02,0.000000000000000000e+00
7.524020805090664226e+02,0.000000000000000000e+00
7.525520805090665135e+02,0.000000000000000000e+00
7.527020805090664908e+02,0.000000000000000000e+00
7.528520805090664680e+02,0.000000000000000000e+00
7.530020805090664453e+02,0.000000000000000000e+00
7.531520805090664226e+02,0.000000000000000000e+00
7.533020805090665135e+02,0.000000000000000000e+00
7.534520805090664908e+02,0.000000000000000000e+00
7.536020805090664680e+02,0.000000000000000000e+00
7.537520805090664453e+02,0.000000000000000000e+00
7.539020805090664226e+02,0.000000000000000000e+00
7.540520805090665135e+02,0.000000000000000000e+00
7.542020805090664908e+02,0.000000000000000000e+00
7.543520805090664680e+02,0.000000000000000000e+00
7.545020805090664453e+02,0.000000000000000000e+00
7.546520805090664226e+02,0.000000000000000000e+00
7.548020805090665135e+02,0.000000000000000000e+00
7.549520805090664908e+02,0.000000000000000000e+00
7.551020805090664680e+02,0.000000000000000000e+00
7.552520805090664453e+02,0.000000000000000000e+00
7.554020805090664226e+02,0.000000000000000000e+00
7.555520805090665135e+02,0.000000000000000000e+00
7.557020805090664908e+02,0.000000000000000000e+00
7.558520805090664680e+02,0.000000000000000000e+00
7.560020805090664453e+02,0.000000000000000000e+00
7.561520805090664226e+02,0.000000000000000000e+00
7.563020805090665135e+02,0.000000000000000000e+00
7.564520805090664908e+02,0.000000000000000000e+00
7.566020805090664680e+02,0.000000000000000000e+00
7.567520805090664453e+02,0.000000000000000000e+00
7.569020805090664226e+02,0.000000000000000000e+00
7.570520805090665135e+02,0.000000000000000000e+00
7.572020805090664908e+02,0.000000000000000000e+00
7.573520805090664680e+02,1.000000000000000000e+00
7.575020805090664453e+02,0.000000000000000000e+00
7.576520805090664226e+02,0.000000000000000000e+00
7.578020805090665135e+02,0.000000000000000000e+00
7.579520805090664908e+02,0.000000000000000000e+00
7.581020805090664680e+02,0.000000000000000000e+00
7.582520805090664453e+02,0.000000000000000000e+00
7.584020805090664226e+02,0.000000000000000000e+00
7.585520805090665135e+02,0.000000000000000000e+00
7.587020805090664908e+02,0.000000000000000000e+00
7.588520805090664680e+02,0.000000000000000000e+00
7.590020805090664453e+02,0.000000000000000000e+00
7.591520805090664226e+02,0.000000000000000000e+00
7.593020805090665135e+02,0.000000000000000000e+00
7.594520805090664908e+02,0.000000000000000000e+00
7.596020805090664680e+02,0.000000000000000000e+00
7.597520805090664453e+02,0.000000000000000000e+00
7.599020805090664226e+02,0.000000000000000000e+00
7.600520805090665135e+02,0.000000000000000000e+00
7.602020805090664908e+02,0.000000000000000000e+00
7.603520805090664680e+02,0.000000000000000000e+00
7.605020805090664453e+02,0.000000000000000000e+00
7.606520805090664226e+02,0.000000000000000000e+00
7.608020805090665135e+02,0.000000000000000000e+00
7.609520805090664908e+02,0.000000000000000000e+00
7.611020805090664680e+02,0.000000000000000000e+00
7.612520805090664453e+02,0.000000000000000000e+00
7.614020805090664226e+02,0.000000000000000000e+00
7.615520805090665135e+02,0.000000000000000000e+00
7.617020805090664908e+02,0.000000000000000000e+00
7.618520805090664680e+02,0.000000000000000000e+00
7.620020805090664453e+02,0.000000000000000000e+00
7.621520805090664226e+02,0.000000000000000000e+00
7.623020805090665135e+02,0.000000000000000000e+00
7.624520805090664908e+02,0.000000000000000000e+00
7.626020805090664680e+02,0.000000000000000000e+00
7.627520805090664453e+02,0.000000000000000000e+00
7.629020805090664226e+02,0.000000000000000000e+00
7.630520805090665135e+02,0.000000000000000000e+00
7.632020805090664908e+02,0.000000000000000000e+00
7.633520805090664680e+02,0.000000000000000000e+00
7.635020805090664453e+02,0.000000000000000000e+00
7.636520805090664226e+02,0.000000000000000000e+00
7.638020805090665135e+02,0.000000000000000000e+00
7.639520805090664908e+02,0.000000000000000000e+00
7.641020805090664680e+02,0.000000000000000000e+00
7.642520805090664453e+02,0.000000000000000000e+00
7.644020805090664226e+02,0.000000000000000000e+00
7.645520805090665135e+02,0.000000000000000000e+00
7.647020805090664908e+02,0.000000000000000000e+00
7.648520805090664680e+02,0.000000000000000000e+00
7.650020805090664453e+02,0.000000000000000000e+00
7.651520805090664226e+02,0.000000000000000000e+00
7.653020805090665135e+02,0.000000000000000000e+00
7.654520805090664908e+02,0.000000000000000000e+00
7.656020805090664680e+02,0.000000000000000000e+00
7.657520805090664453e+02,0.000000000000000000e+00
7.659020805090664226e+02,0.000000000000000000e+00
7.660520805090665135e+02,0.000000000000000000e+00
7.662020805090664908e+02,0.000000000000000000e+00
7.663520805090664680e+02,0.000000000000000000e+00
7.665020805090664453e+02,0.000000000000000000e+00
7.666520805090664226e+02,0.000000000000000000e+00
7.668020805090665135e+02,0.000000000000000000e+00
7.669520805090664908e+02,0.000000000000000000e+00
7.671020805090664680e+02,0.000000000000000000e+00
7.672520805090664453e+02,0.000000000000000000e+00
7.674020805090664226e+02,0.000000000000000000e+00
7.675520805090665135e+02,0.000000000000000000e+00
7.677020805090664908e+02,0.000000000000000000e+00
7.678520805090664680e+02,0.000000000000000000e+00
7.680020805090664453e+02,0.000000000000000000e+00
7.681520805090664226e+02,0.000000000000000000e+00
7.683020805090663998e+02,0.000000000000000000e+00
7.684520805090664908e+02,0.000000000000000000e+00
7.686020805090664680e+02,0.000000000000000000e+00
7.687520805090664453e+02,0.000000000000000000e+00
7.689020805090664226e+02,0.000000000000000000e+00
7.690520805090663998e+02,0.000000000000000000e+00
7.692020805090664908e+02,0.000000000000000000e+00
7.693520805090664680e+02,0.000000000000000000e+00
7.695020805090664453e+02,0.000000000000000000e+00
7.696520805090664226e+02,0.000000000000000000e+00
7.698020805090663998e+02,0.000000000000000000e+00
7.699520805090664908e+02,0.000000000000000000e+00
7.701020805090664680e+02,0.000000000000000000e+00
7.702520805090664453e+02,0.000000000000000000e+00
7.704020805090664226e+02,0.000000000000000000e+00
7.705520805090663998e+02,0.000000000000000000e+00
7.707020805090664908e+02,0.000000000000000000e+00
7.708520805090664680e+02,0.000000000000000000e+00
7.710020805090664453e+02,0.000000000000000000e+00
7.711520805090664226e+02,0.000000000000000000e+00
7.713020805090663998e+02,0.000000000000000000e+00
7.714520805090664908e+02,0.000000000000000000e+00
7.716020805090664680e+02,0.000000000000000000e+00
7.717520805090664453e+02,0.000000000000000000e+00
7.719020805090664226e+02,0.000000000000000000e+00
7.720520805090663998e+02,0.000000000000000000e+00
7.722020805090664908e+02,0.000000000000000000e+00
7.723520805090664680e+02,0.000000000000000000e+00
7.725020805090664453e+02,0.000000000000000000e+00
7.726520805090664226e+02,0.000000000000000000e+00
7.728020805090663998e+02,0.000000000000000000e+00
7.729520805090664908e+02,0.000000000000000000e+00
7.731020805090664680e+02,0.000000000000000000e+00
7.732520805090664453e+02,0.000000000000000000e+00
7.734020805090664226e+02,0.000000000000000000e+00
7.735520805090663998e+02,0.000000000000000000e+00
7.737020805090664908e+02,0.000000000000000000e+00
7.738520805090664680e+02,0.000000000000000000e+00
7.740020805090664453e+02,0.000000000000000000e+00
7.741520805090664226e+02,0.000000000000000000e+00
7.743020805090663998e+02,0.000000000000000000e+00
7.744520805090664908e+02,0.000000000000000000e+00
7.746020805090664680e+02,0.000000000000000000e+00
7.747520805090664453e+02,0.000000000000000000e+00
7.749020805090664226e+02,0.000000000000000000e+00
7.750520805090663998e+02,0.000000000000000000e+00
7.752020805090664908e+02,0.000000000000000000e+00
7.753520805090664680e+02,0.000000000000000000e+00
7.755020805090664453e+02,0.000000000000000000e+00
7.756520805090664226e+02,0.000000000000000000e+00
7.758020805090663998e+02,0.000000000000000000e+00
7.759520805090664908e+02,0.000000000000000000e+00
7.761020805090664680e+02,0.000000000000000000e+00
7.762520805090664453e+02,0.000000000000000000e+00
7.764020805090664226e+02,0.000000000000000000e+00
7.765520805090663998e+02,0.000000000000000000e+00
7.767020805090664908e+02,0.000000000000000000e+00
7.768520805090664680e+02,0.000000000000000000e+00
7.770020805090664453e+02,0.000000000000000000e+00
7.771520805090664226e+02,0.000000000000000000e+00
7.773020805090663998e+02,0.000000000000000000e+00
7.774520805090664908e+02,0.000000000000000000e+00
7.776020805090664680e+02,0.000000000000000000e+00
7.777520805090664453e+02,0.000000000000000000e+00
7.779020805090664226e+02,0.000000000000000000e+00
7.780520805090663998e+02,0.000000000000000000e+00
7.782020805090664908e+02,0.000000000000000000e+00
7.783520805090664680e+02,0.000000000000000000e+00
7.785020805090664453e+02,0.000000000000000000e+00
7.786520805090664226e+02,0.000000000000000000e+00
7.788020805090663998e+02,0.000000000000000000e+00
7.789520805090664908e+02,0.000000000000000000e+00
7.791020805090664680e+02,0.000000000000000000e+00
7.792520805090664453e+02,0.000000000000000000e+00
7.794020805090664226e+02,0.000000000000000000e+00
7.795520805090663998e+02,0.000000000000000000e+00
7.797020805090664908e+02,0.000000000000000000e+00
7.798520805090664680e+02,0.000000000000000000e+00
7.800020805090664453e+02,0.000000000000000000e+00
7.801520805090664226e+02,0.000000000000000000e+00
7.803020805090663998e+02,0.000000000000000000e+00
7.804520805090664908e+02,0.000000000000000000e+00
7.806020805090664680e+02,0.000000000000000000e+00
7.807520805090664453e+02,0.000000000000000000e+00
7.809020805090664226e+02,0.000000000000000000e+00
7.810520805090663998e+02,0.000000000000000000e+00
7.812020805090664908e+02,0.000000000000000000e+00
7.813520805090664680e+02,0.000000000000000000e+00
7.815020805090664453e+02,0.000000000000000000e+00
7.816520805090664226e+02,0.000000000000000000e+00
7.818020805090663998e+02,0.000000000000000000e+00
7.819520805090664908e+02,0.000000000000000000e+00
7.821020805090664680e+02,0.000000000000000000e+00
7.822520805090664453e+02,0.000000000000000000e+00
7.824020805090664226e+02,0.000000000000000000e+00
7.825520805090663998e+02,0.000000000000000000e+00
7.827020805090664908e+02,0.000000000000000000e+00
7.828520805090664680e+02,0.000000000000000000e+00
7.830020805090664453e+02,0.000000000000000000e+00
7.831520805090664226e+02,0.000000000000000000e+00
7.833020805090663998e+02,0.000000000000000000e+00
7.834520805090664908e+02,0.000000000000000000e+00
7.836020805090664680e+02,0.000000000000000000e+00
7.837520805090664453e+02,0.000000000000000000e+00
7.839020805090664226e+02,0.000000000000000000e+00
7.840520805090663998e+02,0.000000000000000000e+00
7.842020805090664908e+02,0.000000000000000000e+00
7.843520805090664680e+02,0.000000000000000000e+00
7.845020805090664453e+02,0.000000000000000000e+00
7.846520805090664226e+02,0.000000000000000000e+00
7.848020805090663998e+02,0.000000000000000000e+00
7.849520805090664908e+02,0.000000000000000000e+00
7.851020805090664680e+02,0.000000000000000000e+00
7.852520805090664453e+02,0.000000000000000000e+00
7.854020805090664226e+02,0.000000000000000000e+00
7.855520805090663998e+02,0.000000000000000000e+00
7.857020805090664908e+02,0.000000000000000000e+00
7.858520805090664680e+02,0.000000000000000000e+00
7.860020805090664453e+02,0.000000000000000000e+00
7.861520805090664226e+02,0.000000000000000000e+00
7.863020805090663998e+02,0.000000000000000000e+00
7.864520805090664908e+02,0.000000000000000000e+00
7.866020805090664680e+02,0.000000000000000000e+00
7.867520805090664453e+02,0.000000000000000000e+00
7.869020805090664226e+02,0.000000000000000000e+00
7.870520805090663998e+02,0.000000000000000000e+00
7.872020805090664908e+02,0.000000000000000000e+00
7.873520805090664680e+02,0.000000000000000000e+00
7.875020805090664453e+02,0.000000000000000000e+00
7.876520805090664226e+02,0.000000000000000000e+00
7.878020805090663998e+02,0.000000000000000000e+00
7.879520805090664908e+02,0.000000000000000000e+00
7.881020805090664680e+02,0.000000000000000000e+00
7.882520805090664453e+02,0.000000000000000000e+00
7.884020805090664226e+02,0.000000000000000000e+00
7.885520805090663998e+02,0.000000000000000000e+00
7.887020805090664908e+02,0.000000000000000000e+00
7.888520805090664680e+02,0.000000000000000000e+00
7.890020805090664453e+02,0.000000000000000000e+00
7.891520805090664226e+02,0.000000000000000000e+00
7.893020805090663998e+02,0.000000000000000000e+00
7.894520805090664908e+02,0.000000000000000000e+00
7.896020805090664680e+02,0.000000000000000000e+00
7.897520805090664453e+02,0.000000000000000000e+00
7.899020805090664226e+02,0.000000000000000000e+00
7.900520805090663998e+02,0.000000000000000000e+00
7.902020805090664908e+02,0.000000000000000000e+00
7.903520805090664680e+02,0.000000000000000000e+00
7.905020805090664453e+02,0.000000000000000000e+00
7.906520805090664226e+02,0.000000000000000000e+00
7.908020805090663998e+02,0.000000000000000000e+00
7.909520805090664908e+02,0.000000000000000000e+00
7.911020805090664680e+02,0.000000000000000000e+00
7.912520805090664453e+02,0.000000000000000000e+00
7.914020805090664226e+02,0.000000000000000000e+00
7.915520805090663998e+02,0.000000000000000000e+00
7.917020805090664908e+02,0.000000000000000000e+00
7.918520805090664680e+02,0.000000000000000000e+00
7.920020805090664453e+02,0.000000000000000000e+00
7.921520805090664226e+02,0.000000000000000000e+00
7.923020805090663998e+02,0.000000000000000000e+00
7.924520805090664908e+02,0.000000000000000000e+00
7.926020805090664680e+02,0.000000000000000000e+00
7.927520805090664453e+02,0.000000000000000000e+00
7.929020805090664226e+02,0.000000000000000000e+00
7.930520805090663998e+02,0.000000000000000000e+00
7.932020805090664908e+02,0.000000000000000000e+00
7.933520805090664680e+02,0.000000000000000000e+00
7.935020805090664453e+02,0.000000000000000000e+00
7.936520805090664226e+02,0.000000000000000000e+00
7.938020805090663998e+02,0.000000000000000000e+00
7.939520805090664908e+02,0.000000000000000000e+00
7.941020805090664680e+02,0.000000000000000000e+00
7.942520805090664453e+02,0.000000000000000000e+00
7.944020805090664226e+02,0.000000000000000000e+00
7.945520805090663998e+02,0.000000000000000000e+00
7.947020805090664908e+02,0.000000000000000000e+00
7.948520805090664680e+02,0.000000000000000000e+00
7.950020805090664453e+02,0.000000000000000000e+00
7.951520805090664226e+02,0.000000000000000000e+00
7.953020805090663998e+02,0.000000000000000000e+00
7.954520805090664908e+02,0.000000000000000000e+00
7.956020805090664680e+02,0.000000000000000000e+00
7.957520805090664453e+02,0.000000000000000000e+00
7.959020805090664226e+02,0.000000000000000000e+00
7.960520805090663998e+02,0.000000000000000000e+00
7.962020805090664908e+02,0.000000000000000000e+00
7.963520805090664680e+02,0.000000000000000000e+00
7.965020805090664453e+02,0.000000000000000000e+00
7.966520805090664226e+02,0.000000000000000000e+00
7.968020805090663998e+02,0.000000000000000000e+00
7.969520805090664908e+02,0.000000000000000000e+00
7.971020805090664680e+02,0.000000000000000000e+00
7.972520805090664453e+02,0.000000000000000000e+00
7.974020805090664226e+02,0.000000000000000000e+00
7.975520805090663998e+02,0.000000000000000000e+00
7.977020805090664908e+02,0.000000000000000000e+00
7.978520805090664680e+02,0.000000000000000000e+00
7.980020805090664453e+02,0.000000000000000000e+00
7.981520805090664226e+02,0.000000000000000000e+00
7.983020805090663998e+02,0.000000000000000000e+00
7.984520805090664908e+02,0.000000000000000000e+00
7.986020805090664680e+02,0.000000000000000000e+00
7.987520805090664453e+02,0.000000000000000000e+00
7.989020805090664226e+02,0.000000000000000000e+00
7.990520805090663998e+02,0.000000000000000000e+00
7.992020805090664908e+02,0.000000000000000000e+00
7.993520805090664680e+02,0.000000000000000000e+00
7.995020805090664453e+02,0.000000000000000000e+00
7.996520805090664226e+02,0.000000000000000000e+00
7.998020805090663998e+02,0.000000000000000000e+00
7.999520805090664908e+02,0.000000000000000000e+00
8.001020805090664680e+02,0.000000000000000000e+00
8.002520805090664453e+02,0.000000000000000000e+00
8.004020805090664226e+02,0.000000000000000000e+00
8.005520805090663998e+02,0.000000000000000000e+00
8.007020805090664908e+02,0.000000000000000000e+00
8.008520805090664680e+02,0.000000000000000000e+00
8.010020805090664453e+02,0.000000000000000000e+00
8.011520805090664226e+02,0.000000000000000000e+00
8.013020805090663998e+02,0.000000000000000000e+00
8.014520805090664908e+02,0.000000000000000000e+00
8.016020805090664680e+02,0.000000000000000000e+00
8.017520805090664453e+02,0.000000000000000000e+00
8.019020805090664226e+02,0.000000000000000000e+00
8.020520805090663998e+02,0.000000000000000000e+00
8.022020805090664908e+02,0.000000000000000000e+00
8.023520805090664680e+02,0.000000000000000000e+00
8.025020805090664453e+02,0.000000000000000000e+00
8.026520805090664226e+02,0.000000000000000000e+00
8.028020805090663998e+02,0.000000000000000000e+00
8.029520805090664908e+02,0.000000000000000000e+00
8.031020805090664680e+02,0.000000000000000000e+00
8.032520805090664453e+02,0.000000000000000000e+00
8.034020805090664226e+02,0.000000000000000000e+00
8.035520805090663998e+02,0.000000000000000000e+00
8.037020805090664908e+02,0.000000000000000000e+00
8.038520805090664680e+02,0.000000000000000000e+00
8.040020805090664453e+02,0.000000000000000000e+00
8.041520805090664226e+02,0.000000000000000000e+00
8.043020805090663998e+02,0.000000000000000000e+00
8.044520805090664908e+02,0.000000000000000000e+00
8.046020805090664680e+02,0.000000000000000000e+00
8.047520805090664453e+02,0.000000000000000000e+00
8.049020805090664226e+02,0.000000000000000000e+00
8.050520805090663998e+02,0.000000000000000000e+00
8.052020805090664908e+02,0.000000000000000000e+00
8.053520805090664680e+02,0.000000000000000000e+00
8.055020805090664453e+02,0.000000000000000000e+00
8.056520805090664226e+02,0.000000000000000000e+00
8.058020805090663998e+02,0.000000000000000000e+00
8.059520805090664908e+02,0.000000000000000000e+00
8.061020805090664680e+02,0.000000000000000000e+00
8.062520805090664453e+02,0.000000000000000000e+00
8.064020805090664226e+02,0.000000000000000000e+00
8.065520805090663998e+02,0.000000000000000000e+00
8.067020805090664908e+02,0.000000000000000000e+00
8.068520805090664680e+02,0.000000000000000000e+00
8.070020805090664453e+02,0.000000000000000000e+00
8.071520805090664226e+02,0.000000000000000000e+00
8.073020805090663998e+02,0.000000000000000000e+00
8.074520805090664908e+02,0.000000000000000000e+00
8.076020805090664680e+02,0.000000000000000000e+00
8.077520805090664453e+02,0.000000000000000000e+00
8.079020805090664226e+02,0.000000000000000000e+00
8.080520805090663998e+02,0.000000000000000000e+00
8.082020805090664908e+02,0.000000000000000000e+00
8.083520805090664680e+02,0.000000000000000000e+00
8.085020805090664453e+02,0.000000000000000000e+00
8.086520805090664226e+02,0.000000000000000000e+00
8.088020805090663998e+02,0.000000000000000000e+00
8.089520805090664908e+02,0.000000000000000000e+00
8.091020805090664680e+02,0.000000000000000000e+00
8.092520805090664453e+02,0.000000000000000000e+00
8.094020805090664226e+02,0.000000000000000000e+00
8.095520805090663998e+02,0.000000000000000000e+00
8.097020805090664908e+02,0.000000000000000000e+00
8.098520805090664680e+02,0.000000000000000000e+00
8.100020805090664453e+02,0.000000000000000000e+00
8.101520805090664226e+02,0.000000000000000000e+00
8.103020805090663998e+02,0.000000000000000000e+00
8.104520805090664908e+02,0.000000000000000000e+00
8.106020805090664680e+02,0.000000000000000000e+00
8.107520805090664453e+02,0.000000000000000000e+00
8.109020805090664226e+02,0.000000000000000000e+00
8.110520805090663998e+02,0.000000000000000000e+00
8.112020805090664908e+02,0.000000000000000000e+00
8.113520805090664680e+02,0.000000000000000000e+00
8.115020805090664453e+02,0.000000000000000000e+00
8.116520805090664226e+02,0.000000000000000000e+00
8.118020805090663998e+02,0.000000000000000000e+00
8.119520805090664908e+02,0.000000000000000000e+00
8.121020805090664680e+02,0.000000000000000000e+00
8.122520805090664453e+02,0.000000000000000000e+00
8.124020805090664226e+02,0.000000000000000000e+00
8.125520805090663998e+02,0.000000000000000000e+00
8.127020805090664908e+02,0.000000000000000000e+00
8.128520805090664680e+02,0.000000000000000000e+00
8.130020805090664453e+02,0.000000000000000000e+00
8.131520805090664226e+02,0.000000000000000000e+00
8.133020805090663998e+02,0.000000000000000000e+00
8.134520805090664908e+02,0.000000000000000000e+00
8.136020805090664680e+02,0.000000000000000000e+00
8.137520805090664453e+02,0.000000000000000000e+00
8.139020805090664226e+02,0.000000000000000000e+00
8.140520805090663998e+02,0.000000000000000000e+00
8.142020805090664908e+02,0.000000000000000000e+00
8.143520805090664680e+02,0.000000000000000000e+00
8.145020805090664453e+02,0.000000000000000000e+00
8.146520805090664226e+02,0.000000000000000000e+00
8.148020805090663998e+02,0.000000000000000000e+00
8.149520805090664908e+02,0.000000000000000000e+00
8.151020805090664680e+02,0.000000000000000000e+00
8.152520805090664453e+02,0.000000000000000000e+00
8.154020805090664226e+02,0.000000000000000000e+00
8.155520805090663998e+02,0.000000000000000000e+00
8.157020805090664908e+02,0.000000000000000000e+00
8.158520805090664680e+02,0.000000000000000000e+00
8.160020805090664453e+02,0.000000000000000000e+00
8.161520805090664226e+02,0.000000000000000000e+00
8.163020805090663998e+02,0.000000000000000000e+00
8.164520805090664908e+02,0.000000000000000000e+00
8.166020805090664680e+02,0.000000000000000000e+00
8.167520805090664453e+02,0.000000000000000000e+00
8.169020805090664226e+02,0.000000000000000000e+00
8.170520805090663998e+02,0.000000000000000000e+00
8.172020805090664908e+02,0.000000000000000000e+00
8.173520805090664680e+02,0.000000000000000000e+00
8.175020805090664453e+02,0.000000000000000000e+00
8.176520805090664226e+02,0.000000000000000000e+00
8.178020805090663998e+02,0.000000000000000000e+00
8.179520805090664908e+02,0.000000000000000000e+00
8.181020805090664680e+02,0.000000000000000000e+00
8.182520805090664453e+02,0.000000000000000000e+00
8.184020805090664226e+02,0.000000000000000000e+00
8.185520805090663998e+02,0.000000000000000000e+00
8.187020805090664908e+02,0.000000000000000000e+00
8.188520805090664680e+02,0.000000000000000000e+00
8.190020805090664453e+02,0.000000000000000000e+00
8.191520805090664226e+02,0.000000000000000000e+00
8.193020805090663998e+02,0.000000000000000000e+00
8.194520805090664908e+02,0.000000000000000000e+00
8.196020805090664680e+02,0.000000000000000000e+00
8.197520805090664453e+02,0.000000000000000000e+00
8.199020805090664226e+02,0.000000000000000000e+00
8.200520805090663998e+02,0.000000000000000000e+00
8.202020805090664908e+02,0.000000000000000000e+00
8.203520805090664680e+02,0.000000000000000000e+00
8.205020805090664453e+02,0.000000000000000000e+00
8.206520805090664226e+02,0.000000000000000000e+00
8.208020805090663998e+02,0.000000000000000000e+00
8.209520805090664908e+02,0.000000000000000000e+00
8.211020805090664680e+02,0.000000000000000000e+00
8.212520805090664453e+02,0.000000000000000000e+00
8.214020805090664226e+02,0.000000000000000000e+00
8.215520805090663998e+02,0.000000000000000000e+00
8.217020805090664908e+02,0.000000000000000000e+00
8.218520805090664680e+02,0.000000000000000000e+00
8.220020805090664453e+02,0.000000000000000000e+00
8.221520805090664226e+02,0.000000000000000000e+00
8.223020805090663998e+02,0.000000000000000000e+00
8.224520805090664908e+02,0.000000000000000000e+00
8.226020805090664680e+02,0.000000000000000000e+00
8.227520805090664453e+02,0.000000000000000000e+00
8.229020805090664226e+02,0.000000000000000000e+00
8.230520805090663998e+02,0.000000000000000000e+00
8.232020805090664908e+02,0.000000000000000000e+00
8.233520805090664680e+02,0.000000000000000000e+00
8.235020805090664453e+02,0.000000000000000000e+00
8.236520805090664226e+02,0.000000000000000000e+00
8.238020805090663998e+02,0.000000000000000000e+00
8.239520805090664908e+02,0.000000000000000000e+00
8.241020805090664680e+02,0.000000000000000000e+00
8.242520805090664453e+02,0.000000000000000000e+00
8.244020805090664226e+02,0.000000000000000000e+00
8.245520805090663998e+02,0.000000000000000000e+00
8.247020805090664908e+02,0.000000000000000000e+00
8.248520805090664680e+02,0.000000000000000000e+00
8.250020805090664453e+02,0.000000000000000000e+00
8.251520805090664226e+02,0.000000000000000000e+00
8.253020805090663998e+02,0.000000000000000000e+00
8.254520805090664908e+02,0.000000000000000000e+00
8.256020805090664680e+02,0.000000000000000000e+00
8.257520805090664453e+02,0.000000000000000000e+00
8.259020805090664226e+02,0.000000000000000000e+00
8.260520805090663998e+02,0.000000000000000000e+00
8.262020805090664908e+02,0.000000000000000000e+00
8.263520805090664680e+02,0.000000000000000000e+00
8.265020805090664453e+02,0.000000000000000000e+00
8.266520805090664226e+02,0.000000000000000000e+00
8.268020805090663998e+02,0.000000000000000000e+00
8.269520805090664908e+02,0.000000000000000000e+00
8.271020805090664680e+02,0.000000000000000000e+00
8.272520805090664453e+02,0.000000000000000000e+00
8.274020805090664226e+02,0.000000000000000000e+00
8.275520805090663998e+02,0.000000000000000000e+00
8.277020805090664908e+02,0.000000000000000000e+00
8.278520805090664680e+02,0.000000000000000000e+00
8.280020805090664453e+02,0.000000000000000000e+00
8.281520805090664226e+02,0.000000000000000000e+00
8.283020805090663998e+02,0.000000000000000000e+00
8.284520805090664908e+02,0.000000000000000000e+00
8.286020805090664680e+02,0.000000000000000000e+00
8.287520805090664453e+02,0.000000000000000000e+00
8.289020805090664226e+02,0.000000000000000000e+00
8.290520805090663998e+02,0.000000000000000000e+00
8.292020805090664908e+02,0.000000000000000000e+00
8.293520805090664680e+02,0.000000000000000000e+00
8.295020805090664453e+02,0.000000000000000000e+00
8.296520805090664226e+02,0.000000000000000000e+00
8.298020805090663998e+02,0.000000000000000000e+00
8.299520805090664908e+02,0.000000000000000000e+00
8.301020805090664680e+02,0.000000000000000000e+00
8.302520805090664453e+02,0.000000000000000000e+00
8.304020805090664226e+02,0.000000000000000000e+00
8.305520805090663998e+02,0.000000000000000000e+00
8.307020805090664908e+02,0.000000000000000000e+00
8.308520805090664680e+02,0.000000000000000000e+00
8.310020805090664453e+02,0.000000000000000000e+00
8.311520805090664226e+02,0.000000000000000000e+00
8.313020805090663998e+02,0.000000000000000000e+00
8.314520805090664908e+02,0.000000000000000000e+00
8.316020805090664680e+02,0.000000000000000000e+00
8.317520805090664453e+02,0.000000000000000000e+00
8.319020805090664226e+02,0.000000000000000000e+00
8.320520805090663998e+02,0.000000000000000000e+00
8.322020805090664908e+02,0.000000000000000000e+00
8.323520805090664680e+02,0.000000000000000000e+00
8.325020805090664453e+02,0.000000000000000000e+00
8.326520805090664226e+02,0.000000000000000000e+00
8.328020805090663998e+02,0.000000000000000000e+00
8.329520805090664908e+02,0.000000000000000000e+00
8.331020805090664680e+02,0.000000000000000000e+00
8.332520805090664453e+02,0.000000000000000000e+00
8.334020805090664226e+02,0.000000000000000000e+00
8.335520805090663998e+02,0.000000000000000000e+00
8.337020805090664908e+02,0.000000000000000000e+00
8.338520805090664680e+02,0.000000000000000000e+00
8.340020805090664453e+02,0.000000000000000000e+00
8.341520805090664226e+02,0.000000000000000000e+00
8.343020805090663998e+02,0.000000000000000000e+00
8.344520805090664908e+02,0.000000000000000000e+00
8.346020805090664680e+02,0.000000000000000000e+00
8.347520805090664453e+02,0.000000000000000000e+00
8.349020805090664226e+02,0.000000000000000000e+00
8.350520805090663998e+02,0.000000000000000000e+00
8.352020805090664908e+02,0.000000000000000000e+00
8.353520805090664680e+02,0.000000000000000000e+00
8.355020805090664453e+02,0.000000000000000000e+00
8.356520805090664226e+02,0.000000000000000000e+00
8.358020805090663998e+02,0.000000000000000000e+00
8.359520805090664908e+02,0.000000000000000000e+00
8.361020805090664680e+02,0.000000000000000000e+00
8.362520805090664453e+02,0.000000000000000000e+00
8.364020805090664226e+02,0.000000000000000000e+00
8.365520805090663998e+02,0.000000000000000000e+00
8.367020805090664908e+02,0.000000000000000000e+00
8.368520805090664680e+02,0.000000000000000000e+00
8.370020805090664453e+02,0.000000000000000000e+00
8.371520805090664226e+02,0.000000000000000000e+00
8.373020805090663998e+02,0.000000000000000000e+00
8.374520805090664908e+02,0.000000000000000000e+00
8.376020805090664680e+02,0.000000000000000000e+00
8.377520805090664453e+02,0.000000000000000000e+00
8.379020805090664226e+02,0.000000000000000000e+00
8.380520805090663998e+02,0.000000000000000000e+00
8.382020805090664908e+02,0.000000000000000000e+00
8.383520805090664680e+02,0.000000000000000000e+00
8.385020805090664453e+02,0.000000000000000000e+00
8.386520805090664226e+02,0.000000000000000000e+00
8.388020805090663998e+02,0.000000000000000000e+00
8.389520805090664908e+02,0.000000000000000000e+00
8.391020805090664680e+02,0.000000000000000000e+00
8.392520805090664453e+02,0.000000000000000000e+00
8.394020805090664226e+02,0.000000000000000000e+00
8.395520805090663998e+02,0.000000000000000000e+00
8.397020805090664908e+02,0.000000000000000000e+00
8.398520805090664680e+02,0.000000000000000000e+00
8.400020805090664453e+02,0.000000000000000000e+00
8.401520805090664226e+02,0.000000000000000000e+00
8.403020805090663998e+02,0.000000000000000000e+00
8.404520805090664908e+02,0.000000000000000000e+00
8.406020805090664680e+02,0.000000000000000000e+00
8.407520805090664453e+02,0.000000000000000000e+00
8.409020805090664226e+02,0.000000000000000000e+00
8.410520805090663998e+02,0.000000000000000000e+00
8.412020805090664908e+02,0.000000000000000000e+00
8.413520805090664680e+02,0.000000000000000000e+00
8.415020805090664453e+02,0.000000000000000000e+00
8.416520805090664226e+02,0.000000000000000000e+00
8.418020805090663998e+02,0.000000000000000000e+00
8.419520805090664908e+02,0.000000000000000000e+00
8.421020805090664680e+02,0.000000000000000000e+00
8.422520805090664453e+02,0.000000000000000000e+00
8.424020805090664226e+02,0.000000000000000000e+00
8.425520805090663998e+02,0.000000000000000000e+00
8.427020805090664908e+02,0.000000000000000000e+00
8.428520805090664680e+02,0.000000000000000000e+00
8.430020805090664453e+02,0.000000000000000000e+00
8.431520805090664226e+02,0.000000000000000000e+00
8.433020805090663998e+02,0.000000000000000000e+00
8.434520805090664908e+02,0.000000000000000000e+00
8.436020805090664680e+02,0.000000000000000000e+00
8.437520805090664453e+02,0.000000000000000000e+00
8.439020805090664226e+02,0.000000000000000000e+00
8.440520805090663998e+02,0.000000000000000000e+00
8.442020805090664908e+02,0.000000000000000000e+00
8.443520805090664680e+02,0.000000000000000000e+00
8.445020805090664453e+02,0.000000000000000000e+00
8.446520805090664226e+02,0.000000000000000000e+00
8.448020805090663998e+02,0.000000000000000000e+00
8.449520805090664908e+02,0.000000000000000000e+00
8.451020805090664680e+02,0.000000000000000000e+00
8.452520805090664453e+02,0.000000000000000000e+00
8.454020805090664226e+02,0.000000000000000000e+00
8.455520805090663998e+02,0.000000000000000000e+00
8.457020805090664908e+02,0.000000000000000000e+00
8.458520805090664680e+02,0.000000000000000000e+00
8.460020805090664453e+02,0.000000000000000000e+00
8.461520805090664226e+02,0.000000000000000000e+00
8.463020805090663998e+02,0.000000000000000000e+00
8.464520805090664908e+02,0.000000000000000000e+00
8.466020805090664680e+02,0.000000000000000000e+00
8.467520805090664453e+02,0.000000000000000000e+00
8.469020805090664226e+02,0.000000000000000000e+00
8.470520805090663998e+02,0.000000000000000000e+00
8.472020805090664908e+02,0.000000000000000000e+00
8.473520805090664680e+02,0.000000000000000000e+00
8.475020805090664453e+02,0.000000000000000000e+00
8.476520805090664226e+02,0.000000000000000000e+00
8.478020805090663998e+02,0.000000000000000000e+00
8.479520805090664908e+02,0.000000000000000000e+00
8.481020805090664680e+02,0.000000000000000000e+00
8.482520805090664453e+02,0.000000000000000000e+00
8.484020805090664226e+02,0.000000000000000000e+00
8.485520805090663998e+02,0.000000000000000000e+00
8.487020805090664908e+02,0.000000000000000000e+00
8.488520805090664680e+02,0.000000000000000000e+00
8.490020805090664453e+02,0.000000000000000000e+00
8.491520805090664226e+02,0.000000000000000000e+00
8.493020805090663998e+02,0.000000000000000000e+00
8.494520805090664908e+02,0.000000000000000000e+00
8.496020805090664680e+02,0.000000000000000000e+00
8.497520805090664453e+02,0.000000000000000000e+00
8.499020805090664226e+02,0.000000000000000000e+00
8.500520805090663998e+02,0.000000000000000000e+00
8.502020805090664908e+02,0.000000000000000000e+00
8.503520805090664680e+02,0.000000000000000000e+00
8.505020805090664453e+02,0.000000000000000000e+00
8.506520805090664226e+02,0.000000000000000000e+00
8.508020805090663998e+02,0.000000000000000000e+00
8.509520805090664908e+02,0.000000000000000000e+00
8.511020805090664680e+02,0.000000000000000000e+00
8.512520805090664453e+02,0.000000000000000000e+00
8.514020805090664226e+02,0.000000000000000000e+00
8.515520805090663998e+02,0.000000000000000000e+00
8.517020805090664908e+02,0.000000000000000000e+00
8.518520805090664680e+02,0.000000000000000000e+00
8.520020805090664453e+02,0.000000000000000000e+00
8.521520805090664226e+02,0.000000000000000000e+00
8.523020805090663998e+02,0.000000000000000000e+00
8.524520805090664908e+02,0.000000000000000000e+00
8.526020805090664680e+02,0.000000000000000000e+00
8.527520805090664453e+02,0.000000000000000000e+00
8.529020805090664226e+02,0.000000000000000000e+00
8.530520805090663998e+02,0.000000000000000000e+00
8.532020805090664908e+02,0.000000000000000000e+00
8.533520805090664680e+02,0.000000000000000000e+00
8.535020805090664453e+02,0.000000000000000000e+00
8.536520805090664226e+02,0.000000000000000000e+00
8.538020805090663998e+02,0.000000000000000000e+00
8.539520805090664908e+02,0.000000000000000000e+00
8.541020805090664680e+02,0.000000000000000000e+00
8.542520805090664453e+02,0.000000000000000000e+00
8.544020805090664226e+02,0.000000000000000000e+00
8.545520805090663998e+02,0.000000000000000000e+00
8.547020805090664908e+02,0.000000000000000000e+00
8.548520805090664680e+02,0.000000000000000000e+00
8.550020805090664453e+02,0.000000000000000000e+00
8.551520805090664226e+02,0.000000000000000000e+00
8.553020805090663998e+02,0.000000000000000000e+00
8.554520805090664908e+02,0.000000000000000000e+00
8.556020805090664680e+02,0.000000000000000000e+00
8.557520805090664453e+02,0.000000000000000000e+00
8.559020805090664226e+02,0.000000000000000000e+00
8.560520805090663998e+02,0.000000000000000000e+00
8.562020805090664908e+02,0.000000000000000000e+00
8.563520805090664680e+02,0.000000000000000000e+00
8.565020805090664453e+02,0.000000000000000000e+00
8.566520805090664226e+02,0.000000000000000000e+00
8.568020805090663998e+02,0.000000000000000000e+00
8.569520805090664908e+02,0.000000000000000000e+00
8.571020805090664680e+02,0.000000000000000000e+00
8.572520805090664453e+02,0.000000000000000000e+00
8.574020805090664226e+02,0.000000000000000000e+00
8.575520805090663998e+02,0.000000000000000000e+00
8.577020805090664908e+02,0.000000000000000000e+00
8.578520805090664680e+02,0.000000000000000000e+00
8.580020805090664453e+02,0.000000000000000000e+00
8.581520805090664226e+02,0.000000000000000000e+00
8.583020805090663998e+02,0.000000000000000000e+00
8.584520805090664908e+02,0.000000000000000000e+00
8.586020805090664680e+02,0.000000000000000000e+00
8.587520805090664453e+02,0.000000000000000000e+00
8.589020805090664226e+02,0.000000000000000000e+00
8.590520805090663998e+02,0.000000000000000000e+00
8.592020805090664908e+02,0.000000000000000000e+00
8.593520805090664680e+02,0.000000000000000000e+00
8.595020805090664453e+02,0.000000000000000000e+00
8.596520805090664226e+02,0.000000000000000000e+00
8.598020805090663998e+02,0.000000000000000000e+00
8.599520805090664908e+02,0.000000000000000000e+00
8.601020805090664680e+02,0.000000000000000000e+00
8.602520805090664453e+02,0.000000000000000000e+00
8.604020805090664226e+02,0.000000000000000000e+00
8.605520805090663998e+02,0.000000000000000000e+00
8.607020805090664908e+02,0.000000000000000000e+00
8.608520805090664680e+02,0.000000000000000000e+00
8.610020805090664453e+02,0.000000000000000000e+00
8.611520805090664226e+02,0.000000000000000000e+00
8.613020805090663998e+02,0.000000000000000000e+00
8.614520805090664908e+02,0.000000000000000000e+00
8.616020805090664680e+02,0.000000000000000000e+00
8.617520805090664453e+02,0.000000000000000000e+00
8.619020805090664226e+02,0.000000000000000000e+00
8.620520805090663998e+02,0.000000000000000000e+00
8.622020805090664908e+02,0.000000000000000000e+00
8.623520805090664680e+02,0.000000000000000000e+00
8.625020805090664453e+02,0.000000000000000000e+00
8.626520805090664226e+02,0.000000000000000000e+00
8.628020805090663998e+02,0.000000000000000000e+00
8.629520805090664908e+02,0.000000000000000000e+00
8.631020805090664680e+02,0.000000000000000000e+00
8.632520805090664453e+02,0.000000000000000000e+00
8.634020805090664226e+02,0.000000000000000000e+00
8.635520805090663998e+02,0.000000000000000000e+00
8.637020805090664908e+02,0.000000000000000000e+00
8.638520805090664680e+02,0.000000000000000000e+00
8.640020805090664453e+02,0.000000000000000000e+00
8.641520805090664226e+02,0.000000000000000000e+00
8.643020805090663998e+02,0.000000000000000000e+00
8.644520805090664908e+02,0.000000000000000000e+00
8.646020805090664680e+02,0.000000000000000000e+00
8.647520805090664453e+02,0.000000000000000000e+00
8.649020805090664226e+02,0.000000000000000000e+00
8.650520805090663998e+02,0.000000000000000000e+00
8.652020805090664908e+02,0.000000000000000000e+00
8.653520805090664680e+02,0.000000000000000000e+00
8.655020805090664453e+02,0.000000000000000000e+00
8.656520805090664226e+02,0.000000000000000000e+00
8.658020805090663998e+02,0.000000000000000000e+00
8.659520805090664908e+02,0.000000000000000000e+00
8.661020805090664680e+02,0.000000000000000000e+00
8.662520805090664453e+02,0.000000000000000000e+00
8.664020805090664226e+02,0.000000000000000000e+00
8.665520805090663998e+02,0.000000000000000000e+00
8.667020805090664908e+02,0.000000000000000000e+00
8.668520805090664680e+02,0.000000000000000000e+00
8.670020805090664453e+02,0.000000000000000000e+00
8.671520805090664226e+02,0.000000000000000000e+00
8.673020805090663998e+02,0.000000000000000000e+00
8.674520805090664908e+02,0.000000000000000000e+00
8.676020805090664680e+02,0.000000000000000000e+00
8.677520805090664453e+02,0.000000000000000000e+00
8.679020805090664226e+02,0.000000000000000000e+00
8.680520805090663998e+02,0.000000000000000000e+00
8.682020805090664908e+02,0.000000000000000000e+00
8.683520805090664680e+02,0.000000000000000000e+00
8.685020805090664453e+02,0.000000000000000000e+00
8.686520805090664226e+02,0.000000000000000000e+00
8.688020805090663998e+02,0.000000000000000000e+00
8.689520805090664908e+02,0.000000000000000000e+00
8.691020805090664680e+02,0.000000000000000000e+00
8.692520805090664453e+02,0.000000000000000000e+00
8.694020805090664226e+02,0.000000000000000000e+00
8.695520805090663998e+02,0.000000000000000000e+00
8.697020805090664908e+02,0.000000000000000000e+00
8.698520805090664680e+02,0.000000000000000000e+00
8.700020805090664453e+02,0.000000000000000000e+00
8.701520805090664226e+02,0.000000000000000000e+00
8.703020805090663998e+02,0.000000000000000000e+00
8.704520805090664908e+02,0.000000000000000000e+00
8.706020805090664680e+02,0.000000000000000000e+00
8.707520805090664453e+02,0.000000000000000000e+00
8.709020805090664226e+02,0.000000000000000000e+00
8.710520805090663998e+02,0.000000000000000000e+00
8.712020805090663771e+02,0.000000000000000000e+00
8.713520805090664680e+02,0.000000000000000000e+00
8.715020805090664453e+02,0.000000000000000000e+00
8.716520805090664226e+02,0.000000000000000000e+00
8.718020805090663998e+02,0.000000000000000000e+00
8.719520805090663771e+02,0.000000000000000000e+00
8.721020805090664680e+02,0.000000000000000000e+00
8.722520805090664453e+02,0.000000000000000000e+00
8.724020805090664226e+02,0.000000000000000000e+00
8.725520805090663998e+02,0.000000000000000000e+00
8.727020805090663771e+02,0.000000000000000000e+00
8.728520805090664680e+02,0.000000000000000000e+00
8.730020805090664453e+02,0.000000000000000000e+00
8.731520805090664226e+02,0.000000000000000000e+00
8.733020805090663998e+02,0.000000000000000000e+00
8.734520805090663771e+02,0.000000000000000000e+00
8.736020805090664680e+02,0.000000000000000000e+00
8.737520805090664453e+02,0.000000000000000000e+00
8.739020805090664226e+02,0.000000000000000000e+00
8.740520805090663998e+02,0.000000000000000000e+00
8.742020805090663771e+02,0.000000000000000000e+00
8.743520805090664680e+02,0.000000000000000000e+00
8.745020805090664453e+02,0.000000000000000000e+00
8.746520805090664226e+02,0.000000000000000000e+00
8.748020805090663998e+02,0.000000000000000000e+00
8.749520805090663771e+02,0.000000000000000000e+00
8.751020805090664680e+02,0.000000000000000000e+00
8.752520805090664453e+02,0.000000000000000000e+00
8.754020805090664226e+02,0.000000000000000000e+00
8.755520805090663998e+02,0.000000000000000000e+00
8.757020805090663771e+02,0.000000000000000000e+00
8.758520805090664680e+02,0.000000000000000000e+00
8.760020805090664453e+02,0.000000000000000000e+00
8.761520805090664226e+02,0.000000000000000000e+00
8.763020805090663998e+02,0.000000000000000000e+00
8.764520805090663771e+02,0.000000000000000000e+00
8.766020805090664680e+02,0.000000000000000000e+00
8.767520805090664453e+02,0.000000000000000000e+00
8.769020805090664226e+02,0.000000000000000000e+00
8.770520805090663998e+02,0.000000000000000000e+00
8.772020805090663771e+02,0.000000000000000000e+00
8.773520805090664680e+02,0.000000000000000000e+00
8.775020805090664453e+02,0.000000000000000000e+00
8.776520805090664226e+02,0.000000000000000000e+00
8.778020805090663998e+02,0.000000000000000000e+00
8.779520805090663771e+02,0.000000000000000000e+00
8.781020805090664680e+02,0.000000000000000000e+00
8.782520805090664453e+02,0.000000000000000000e+00
8.784020805090664226e+02,0.000000000000000000e+00
8.785520805090663998e+02,0.000000000000000000e+00
8.787020805090663771e+02,0.000000000000000000e+00
8.788520805090664680e+02,0.000000000000000000e+00
8.790020805090664453e+02,0.000000000000000000e+00
8.791520805090664226e+02,0.000000000000000000e+00
8.793020805090663998e+02,0.000000000000000000e+00
8.794520805090663771e+02,0.000000000000000000e+00
8.796020805090664680e+02,0.000000000000000000e+00
8.797520805090664453e+02,0.000000000000000000e+00
8.799020805090664226e+02,0.000000000000000000e+00
8.800520805090663998e+02,0.000000000000000000e+00
8.802020805090663771e+02,0.000000000000000000e+00
8.803520805090664680e+02,0.000000000000000000e+00
8.805020805090664453e+02,0.000000000000000000e+00
8.806520805090664226e+02,0.000000000000000000e+00
8.808020805090663998e+02,0.000000000000000000e+00
8.809520805090663771e+02,0.000000000000000000e+00
8.811020805090664680e+02,0.000000000000000000e+00
8.812520805090664453e+02,0.000000000000000000e+00
8.814020805090664226e+02,0.000000000000000000e+00
8.815520805090663998e+02,0.000000000000000000e+00
8.817020805090663771e+02,0.000000000000000000e+00
8.818520805090664680e+02,0.000000000000000000e+00
8.820020805090664453e+02,0.000000000000000000e+00
8.821520805090664226e+02,0.000000000000000000e+00
8.823020805090663998e+02,0.000000000000000000e+00
8.824520805090663771e+02,0.000000000000000000e+00
8.826020805090664680e+02,0.000000000000000000e+00
8.827520805090664453e+02,0.000000000000000000e+00
8.829020805090664226e+02,0.000000000000000000e+00
8.830520805090663998e+02,0.000000000000000000e+00
8.832020805090663771e+02,0.000000000000000000e+00
8.833520805090664680e+02,0.000000000000000000e+00
8.835020805090664453e+02,0.000000000000000000e+00
8.836520805090664226e+02,0.000000000000000000e+00
8.838020805090663998e+02,0.000000000000000000e+00
8.839520805090663771e+02,0.000000000000000000e+00
8.841020805090664680e+02,0.000000000000000000e+00
8.842520805090664453e+02,0.000000000000000000e+00
8.844020805090664226e+02,0.000000000000000000e+00
8.845520805090663998e+02,0.000000000000000000e+00
8.847020805090663771e+02,0.000000000000000000e+00
8.848520805090664680e+02,0.000000000000000000e+00
8.850020805090664453e+02,0.000000000000000000e+00
8.851520805090664226e+02,0.000000000000000000e+00
8.853020805090663998e+02,0.000000000000000000e+00
8.854520805090663771e+02,0.000000000000000000e+00
8.856020805090664680e+02,0.000000000000000000e+00
8.857520805090664453e+02,0.000000000000000000e+00
8.859020805090664226e+02,0.000000000000000000e+00
8.860520805090663998e+02,0.000000000000000000e+00
8.862020805090663771e+02,0.000000000000000000e+00
8.863520805090664680e+02,0.000000000000000000e+00
8.865020805090664453e+02,0.000000000000000000e+00
8.866520805090664226e+02,0.000000000000000000e+00
8.868020805090663998e+02,0.000000000000000000e+00
8.869520805090663771e+02,0.000000000000000000e+00
8.871020805090664680e+02,0.000000000000000000e+00
8.872520805090664453e+02,0.000000000000000000e+00
8.874020805090664226e+02,0.000000000000000000e+00
8.875520805090663998e+02,0.000000000000000000e+00
8.877020805090663771e+02,0.000000000000000000e+00
8.878520805090664680e+02,0.000000000000000000e+00
8.880020805090664453e+02,0.000000000000000000e+00
8.881520805090664226e+02,0.000000000000000000e+00
8.883020805090663998e+02,0.000000000000000000e+00
8.884520805090663771e+02,0.000000000000000000e+00
8.886020805090664680e+02,0.000000000000000000e+00
8.887520805090664453e+02,0.000000000000000000e+00
8.889020805090664226e+02,0.000000000000000000e+00
8.890520805090663998e+02,0.000000000000000000e+00
8.892020805090663771e+02,0.000000000000000000e+00
8.893520805090664680e+02,0.000000000000000000e+00
8.895020805090664453e+02,0.000000000000000000e+00
8.896520805090664226e+02,0.000000000000000000e+00
8.898020805090663998e+02,0.000000000000000000e+00
8.899520805090663771e+02,0.000000000000000000e+00
8.901020805090664680e+02,0.000000000000000000e+00
8.902520805090664453e+02,0.000000000000000000e+00
8.904020805090664226e+02,0.000000000000000000e+00
8.905520805090663998e+02,0.000000000000000000e+00
8.907020805090663771e+02,0.000000000000000000e+00
8.908520805090664680e+02,0.000000000000000000e+00
8.910020805090664453e+02,0.000000000000000000e+00
8.911520805090664226e+02,0.000000000000000000e+00
8.913020805090663998e+02,0.000000000000000000e+00
8.914520805090663771e+02,0.000000000000000000e+00
8.916020805090664680e+02,0.000000000000000000e+00
8.917520805090664453e+02,0.000000000000000000e+00
8.919020805090664226e+02,0.000000000000000000e+00
8.920520805090663998e+02,0.000000000000000000e+00
8.922020805090663771e+02,0.000000000000000000e+00
8.923520805090664680e+02,0.000000000000000000e+00
8.925020805090664453e+02,0.000000000000000000e+00
8.926520805090664226e+02,0.000000000000000000e+00
8.928020805090663998e+02,0.000000000000000000e+00
8.929520805090663771e+02,0.000000000000000000e+00
8.931020805090664680e+02,0.000000000000000000e+00
8.932520805090664453e+02,0.000000000000000000e+00
8.934020805090664226e+02,0.000000000000000000e+00
8.935520805090663998e+02,0.000000000000000000e+00
8.937020805090663771e+02,0.000000000000000000e+00
8.938520805090664680e+02,0.000000000000000000e+00
8.940020805090664453e+02,0.000000000000000000e+00
8.941520805090664226e+02,0.000000000000000000e+00
8.943020805090663998e+02,0.000000000000000000e+00
8.944520805090663771e+02,0.000000000000000000e+00
8.946020805090664680e+02,0.000000000000000000e+00
8.947520805090664453e+02,0.000000000000000000e+00
8.949020805090664226e+02,0.000000000000000000e+00
8.950520805090663998e+02,0.000000000000000000e+00
8.952020805090663771e+02,0.000000000000000000e+00
8.953520805090664680e+02,0.000000000000000000e+00
8.955020805090664453e+02,0.000000000000000000e+00
8.956520805090664226e+02,0.000000000000000000e+00
8.958020805090663998e+02,0.000000000000000000e+00
8.959520805090663771e+02,0.000000000000000000e+00
8.961020805090664680e+02,0.000000000000000000e+00
8.962520805090664453e+02,0.000000000000000000e+00
8.964020805090664226e+02,0.000000000000000000e+00
8.965520805090663998e+02,0.000000000000000000e+00
8.967020805090663771e+02,0.000000000000000000e+00
8.968520805090664680e+02,0.000000000000000000e+00
8.970020805090664453e+02,0.000000000000000000e+00
8.971520805090664226e+02,0.000000000000000000e+00
8.973020805090663998e+02,0.000000000000000000e+00
8.974520805090663771e+02,0.000000000000000000e+00
8.976020805090664680e+02,0.000000000000000000e+00
8.977520805090664453e+02,0.000000000000000000e+00
8.979020805090664226e+02,0.000000000000000000e+00
8.980520805090663998e+02,0.000000000000000000e+00
8.982020805090663771e+02,0.000000000000000000e+00
8.983520805090664680e+02,0.000000000000000000e+00
8.985020805090664453e+02,0.000000000000000000e+00
8.986520805090664226e+02,0.000000000000000000e+00
8.988020805090663998e+02,0.000000000000000000e+00
8.989520805090663771e+02,0.000000000000000000e+00
8.991020805090664680e+02,0.000000000000000000e+00
8.992520805090664453e+02,0.000000000000000000e+00
8.994020805090664226e+02,0.000000000000000000e+00
8.995520805090663998e+02,0.000000000000000000e+00
8.997020805090663771e+02,0.000000000000000000e+00
8.998520805090664680e+02,0.000000000000000000e+00
9.000020805090664453e+02,0.000000000000000000e+00
9.001520805090664226e+02,0.000000000000000000e+00
9.003020805090663998e+02,0.000000000000000000e+00
9.004520805090663771e+02,0.000000000000000000e+00
9.006020805090664680e+02,0.000000000000000000e+00
9.007520805090664453e+02,0.000000000000000000e+00
9.009020805090664226e+02,0.000000000000000000e+00
9.010520805090663998e+02,0.000000000000000000e+00
9.012020805090663771e+02,0.000000000000000000e+00
9.013520805090664680e+02,0.000000000000000000e+00
9.015020805090664453e+02,0.000000000000000000e+00
9.016520805090664226e+02,0.000000000000000000e+00
9.018020805090663998e+02,0.000000000000000000e+00
9.019520805090663771e+02,0.000000000000000000e+00
9.021020805090664680e+02,0.000000000000000000e+00
9.022520805090664453e+02,0.000000000000000000e+00
9.024020805090664226e+02,0.000000000000000000e+00
9.025520805090663998e+02,0.000000000000000000e+00
9.027020805090663771e+02,0.000000000000000000e+00
9.028520805090664680e+02,0.000000000000000000e+00
9.030020805090664453e+02,0.000000000000000000e+00
9.031520805090664226e+02,0.000000000000000000e+00
9.033020805090663998e+02,0.000000000000000000e+00
9.034520805090663771e+02,0.000000000000000000e+00
9.036020805090664680e+02,0.000000000000000000e+00
9.037520805090664453e+02,0.000000000000000000e+00
9.039020805090664226e+02,0.000000000000000000e+00
9.040520805090663998e+02,0.000000000000000000e+00
9.042020805090663771e+02,0.000000000000000000e+00
9.043520805090664680e+02,0.000000000000000000e+00
9.045020805090664453e+02,0.000000000000000000e+00
9.046520805090664226e+02,0.000000000000000000e+00
9.048020805090663998e+02,0.000000000000000000e+00
9.049520805090663771e+02,0.000000000000000000e+00
9.051020805090664680e+02,0.000000000000000000e+00
9.052520805090664453e+02,0.000000000000000000e+00
9.054020805090664226e+02,0.000000000000000000e+00
9.055520805090663998e+02,0.000000000000000000e+00
9.057020805090663771e+02,0.000000000000000000e+00
9.058520805090664680e+02,0.000000000000000000e+00
9.060020805090664453e+02,0.000000000000000000e+00
9.061520805090664226e+02,0.000000000000000000e+00
9.063020805090663998e+02,0.000000000000000000e+00
9.064520805090663771e+02,0.000000000000000000e+00
9.066020805090664680e+02,0.000000000000000000e+00
9.067520805090664453e+02,0.000000000000000000e+00
9.069020805090664226e+02,0.000000000000000000e+00
9.070520805090663998e+02,0.000000000000000000e+00
9.072020805090663771e+02,0.000000000000000000e+00
9.073520805090664680e+02,0.000000000000000000e+00
9.075020805090664453e+02,0.000000000000000000e+00
9.076520805090664226e+02,0.000000000000000000e+00
9.078020805090663998e+02,0.000000000000000000e+00
9.079520805090663771e+02,0.000000000000000000e+00
9.081020805090664680e+02,0.000000000000000000e+00
9.082520805090664453e+02,0.000000000000000000e+00
9.084020805090664226e+02,0.000000000000000000e+00
9.085520805090663998e+02,0.000000000000000000e+00
9.087020805090663771e+02,0.000000000000000000e+00
9.088520805090664680e+02,0.000000000000000000e+00
9.090020805090664453e+02,0.000000000000000000e+00
9.091520805090664226e+02,0.000000000000000000e+00
9.093020805090663998e+02,0.000000000000000000e+00
9.094520805090663771e+02,0.000000000000000000e+00
9.096020805090664680e+02,0.000000000000000000e+00
9.097520805090664453e+02,0.000000000000000000e+00
9.099020805090664226e+02,0.000000000000000000e+00
9.100520805090663998e+02,0.000000000000000000e+00
9.102020805090663771e+02,0.000000000000000000e+00
9.103520805090664680e+02,0.000000000000000000e+00
9.105020805090664453e+02,0.000000000000000000e+00
9.106520805090664226e+02,0.000000000000000000e+00
9.108020805090663998e+02,0.000000000000000000e+00
9.109520805090663771e+02,0.000000000000000000e+00
9.111020805090664680e+02,0.000000000000000000e+00
9.112520805090664453e+02,0.000000000000000000e+00
9.114020805090664226e+02,0.000000000000000000e+00
9.115520805090663998e+02,0.000000000000000000e+00
9.117020805090663771e+02,0.000000000000000000e+00
9.118520805090664680e+02,0.000000000000000000e+00
9.120020805090664453e+02,0.000000000000000000e+00
9.121520805090664226e+02,0.000000000000000000e+00
9.123020805090663998e+02,0.000000000000000000e+00
9.124520805090663771e+02,0.000000000000000000e+00
9.126020805090664680e+02,0.000000000000000000e+00
9.127520805090664453e+02,0.000000000000000000e+00
9.129020805090664226e+02,0.000000000000000000e+00
9.130520805090663998e+02,0.000000000000000000e+00
9.132020805090663771e+02,0.000000000000000000e+00
9.133520805090664680e+02,0.000000000000000000e+00
9.135020805090664453e+02,0.000000000000000000e+00
9.136520805090664226e+02,0.000000000000000000e+00
9.138020805090663998e+02,0.000000000000000000e+00
9.139520805090663771e+02,0.000000000000000000e+00
9.141020805090664680e+02,0.000000000000000000e+00
9.142520805090664453e+02,0.000000000000000000e+00
9.144020805090664226e+02,0.000000000000000000e+00
9.145520805090663998e+02,0.000000000000000000e+00
9.147020805090663771e+02,0.000000000000000000e+00
9.148520805090664680e+02,0.000000000000000000e+00
9.150020805090664453e+02,0.000000000000000000e+00
9.151520805090664226e+02,0.000000000000000000e+00
9.153020805090663998e+02,0.000000000000000000e+00
9.154520805090663771e+02,0.000000000000000000e+00
9.156020805090664680e+02,0.000000000000000000e+00
9.157520805090664453e+02,0.000000000000000000e+00
9.159020805090664226e+02,0.000000000000000000e+00
9.160520805090663998e+02,0.000000000000000000e+00
9.162020805090663771e+02,0.000000000000000000e+00
9.163520805090664680e+02,0.000000000000000000e+00
9.165020805090664453e+02,0.000000000000000000e+00
9.166520805090664226e+02,0.000000000000000000e+00
9.168020805090663998e+02,0.000000000000000000e+00
9.169520805090663771e+02,0.000000000000000000e+00
9.171020805090664680e+02,0.000000000000000000e+00
9.172520805090664453e+02,0.000000000000000000e+00
9.174020805090664226e+02,0.000000000000000000e+00
9.175520805090663998e+02,0.000000000000000000e+00
9.177020805090663771e+02,0.000000000000000000e+00
9.178520805090664680e+02,0.000000000000000000e+00
9.180020805090664453e+02,0.000000000000000000e+00
9.181520805090664226e+02,0.000000000000000000e+00
9.183020805090663998e+02,0.000000000000000000e+00
9.184520805090663771e+02,0.000000000000000000e+00
9.186020805090664680e+02,0.000000000000000000e+00
9.187520805090664453e+02,0.000000000000000000e+00
9.189020805090664226e+02,0.000000000000000000e+00
9.190520805090663998e+02,0.000000000000000000e+00
9.192020805090663771e+02,0.000000000000000000e+00
9.193520805090664680e+02,0.000000000000000000e+00
9.195020805090664453e+02,0.000000000000000000e+00
9.196520805090664226e+02,0.000000000000000000e+00
9.198020805090663998e+02,0.000000000000000000e+00
9.199520805090663771e+02,0.000000000000000000e+00
9.201020805090664680e+02,0.000000000000000000e+00
9.202520805090664453e+02,0.000000000000000000e+00
9.204020805090664226e+02,0.000000000000000000e+00
9.205520805090663998e+02,0.000000000000000000e+00
9.207020805090663771e+02,0.000000000000000000e+00
9.208520805090664680e+02,0.000000000000000000e+00
9.210020805090664453e+02,0.000000000000000000e+00
9.211520805090664226e+02,0.000000000000000000e+00
9.213020805090663998e+02,0.000000000000000000e+00
9.214520805090663771e+02,0.000000000000000000e+00
9.216020805090664680e+02,0.000000000000000000e+00
9.217520805090664453e+02,0.000000000000000000e+00
9.219020805090664226e+02,0.000000000000000000e+00
9.220520805090663998e+02,0.000000000000000000e+00
9.222020805090663771e+02,0.000000000000000000e+00
9.223520805090664680e+02,0.000000000000000000e+00
9.225020805090664453e+02,0.000000000000000000e+00
9.226520805090664226e+02,0.000000000000000000e+00
9.228020805090663998e+02,0.000000000000000000e+00
9.229520805090663771e+02,0.000000000000000000e+00
9.231020805090664680e+02,0.000000000000000000e+00
9.232520805090664453e+02,0.000000000000000000e+00
9.234020805090664226e+02,0.000000000000000000e+00
9.235520805090663998e+02,0.000000000000000000e+00
9.237020805090663771e+02,0.000000000000000000e+00
9.238520805090664680e+02,0.000000000000000000e+00
9.240020805090664453e+02,0.000000000000000000e+00
9.241520805090664226e+02,0.000000000000000000e+00
9.243020805090663998e+02,0.000000000000000000e+00
9.244520805090663771e+02,0.000000000000000000e+00
9.246020805090664680e+02,0.000000000000000000e+00
9.247520805090664453e+02,0.000000000000000000e+00
9.249020805090664226e+02,0.000000000000000000e+00
9.250520805090663998e+02,0.000000000000000000e+00
9.252020805090663771e+02,0.000000000000000000e+00
9.253520805090664680e+02,0.000000000000000000e+00
9.255020805090664453e+02,0.000000000000000000e+00
9.256520805090664226e+02,0.000000000000000000e+00
9.258020805090663998e+02,0.000000000000000000e+00
9.259520805090663771e+02,0.000000000000000000e+00
9.261020805090664680e+02,0.000000000000000000e+00
9.262520805090664453e+02,0.000000000000000000e+00
9.264020805090664226e+02,0.000000000000000000e+00
9.265520805090663998e+02,0.000000000000000000e+00
9.267020805090663771e+02,0.000000000000000000e+00
9.268520805090664680e+02,0.000000000000000000e+00
9.270020805090664453e+02,0.000000000000000000e+00
9.271520805090664226e+02,0.000000000000000000e+00
9.273020805090663998e+02,0.000000000000000000e+00
9.274520805090663771e+02,0.000000000000000000e+00
9.276020805090664680e+02,0.000000000000000000e+00
9.277520805090664453e+02,0.000000000000000000e+00
9.279020805090664226e+02,0.000000000000000000e+00
9.280520805090663998e+02,0.000000000000000000e+00
9.282020805090663771e+02,0.000000000000000000e+00
9.283520805090664680e+02,0.000000000000000000e+00
9.285020805090664453e+02,0.000000000000000000e+00
9.286520805090664226e+02,0.000000000000000000e+00
9.288020805090663998e+02,0.000000000000000000e+00
9.289520805090663771e+02,0.000000000000000000e+00
9.291020805090664680e+02,0.000000000000000000e+00
9.292520805090664453e+02,0.000000000000000000e+00
9.294020805090664226e+02,0.000000000000000000e+00
9.295520805090663998e+02,0.000000000000000000e+00
9.297020805090663771e+02,0.000000000000000000e+00
9.298520805090664680e+02,0.000000000000000000e+00
9.300020805090664453e+02,0.000000000000000000e+00
9.301520805090664226e+02,0.000000000000000000e+00
9.303020805090663998e+02,0.000000000000000000e+00
9.304520805090663771e+02,0.000000000000000000e+00
9.306020805090664680e+02,0.000000000000000000e+00
9.307520805090664453e+02,0.000000000000000000e+00
9.309020805090664226e+02,0.000000000000000000e+00
9.310520805090663998e+02,0.000000000000000000e+00
9.312020805090663771e+02,0.000000000000000000e+00
9.313520805090664680e+02,0.000000000000000000e+00
9.315020805090664453e+02,0.000000000000000000e+00
9.316520805090664226e+02,0.000000000000000000e+00
9.318020805090663998e+02,0.000000000000000000e+00
9.319520805090663771e+02,0.000000000000000000e+00
9.321020805090664680e+02,0.000000000000000000e+00
9.322520805090664453e+02,0.000000000000000000e+00
9.324020805090664226e+02,0.000000000000000000e+00
9.325520805090663998e+02,0.000000000000000000e+00
9.327020805090663771e+02,0.000000000000000000e+00
9.328520805090664680e+02,0.000000000000000000e+00
9.330020805090664453e+02,0.000000000000000000e+00
9.331520805090664226e+02,0.000000000000000000e+00
9.333020805090663998e+02,0.000000000000000000e+00
9.334520805090663771e+02,0.000000000000000000e+00
9.336020805090664680e+02,0.000000000000000000e+00
9.337520805090664453e+02,0.000000000000000000e+00
9.339020805090664226e+02,0.000000000000000000e+00
9.340520805090663998e+02,0.000000000000000000e+00
9.342020805090663771e+02,0.000000000000000000e+00
9.343520805090664680e+02,0.000000000000000000e+00
9.345020805090664453e+02,0.000000000000000000e+00
9.346520805090664226e+02,0.000000000000000000e+00
9.348020805090663998e+02,0.000000000000000000e+00
9.349520805090663771e+02,0.000000000000000000e+00
9.351020805090664680e+02,0.000000000000000000e+00
9.352520805090664453e+02,0.000000000000000000e+00
9.354020805090664226e+02,0.000000000000000000e+00
9.355520805090663998e+02,0.000000000000000000e+00
9.357020805090663771e+02,0.000000000000000000e+00
9.358520805090664680e+02,0.000000000000000000e+00
9.360020805090664453e+02,0.000000000000000000e+00
9.361520805090664226e+02,0.000000000000000000e+00
9.363020805090663998e+02,0.000000000000000000e+00
9.364520805090663771e+02,0.000000000000000000e+00
9.366020805090664680e+02,0.000000000000000000e+00
9.367520805090664453e+02,0.000000000000000000e+00
9.369020805090664226e+02,0.000000000000000000e+00
9.370520805090663998e+02,0.000000000000000000e+00
9.372020805090663771e+02,0.000000000000000000e+00
9.373520805090664680e+02,0.000000000000000000e+00
9.375020805090664453e+02,0.000000000000000000e+00
9.376520805090664226e+02,0.000000000000000000e+00
9.378020805090663998e+02,0.000000000000000000e+00
9.379520805090663771e+02,0.000000000000000000e+00
9.381020805090664680e+02,0.000000000000000000e+00
9.382520805090664453e+02,0.000000000000000000e+00
9.384020805090664226e+02,0.000000000000000000e+00
9.385520805090663998e+02,0.000000000000000000e+00
9.387020805090663771e+02,0.000000000000000000e+00
9.388520805090664680e+02,0.000000000000000000e+00
9.390020805090664453e+02,0.000000000000000000e+00
9.391520805090664226e+02,0.000000000000000000e+00
9.393020805090663998e+02,0.000000000000000000e+00
9.394520805090663771e+02,0.000000000000000000e+00
9.396020805090664680e+02,0.000000000000000000e+00
9.397520805090664453e+02,0.000000000000000000e+00
9.399020805090664226e+02,0.000000000000000000e+00
9.400520805090663998e+02,0.000000000000000000e+00
9.402020805090663771e+02,0.000000000000000000e+00
9.403520805090664680e+02,0.000000000000000000e+00
9.405020805090664453e+02,0.000000000000000000e+00
9.406520805090664226e+02,0.000000000000000000e+00
9.408020805090663998e+02,0.000000000000000000e+00
9.409520805090663771e+02,0.000000000000000000e+00
9.411020805090664680e+02,0.000000000000000000e+00
9.412520805090664453e+02,0.000000000000000000e+00
9.414020805090664226e+02,0.000000000000000000e+00
9.415520805090663998e+02,0.000000000000000000e+00
9.417020805090663771e+02,0.000000000000000000e+00
9.418520805090664680e+02,0.000000000000000000e+00
9.420020805090664453e+02,0.000000000000000000e+00
9.421520805090664226e+02,0.000000000000000000e+00
9.423020805090663998e+02,0.000000000000000000e+00
9.424520805090663771e+02,0.000000000000000000e+00
9.426020805090664680e+02,0.000000000000000000e+00
9.427520805090664453e+02,0.000000000000000000e+00
9.429020805090664226e+02,0.000000000000000000e+00
9.430520805090663998e+02,0.000000000000000000e+00
9.432020805090663771e+02,0.000000000000000000e+00
9.433520805090664680e+02,0.000000000000000000e+00
9.435020805090664453e+02,0.000000000000000000e+00
9.436520805090664226e+02,0.000000000000000000e+00
9.438020805090663998e+02,0.000000000000000000e+00
9.439520805090663771e+02,0.000000000000000000e+00
9.441020805090664680e+02,0.000000000000000000e+00
9.442520805090664453e+02,0.000000000000000000e+00
9.444020805090664226e+02,0.000000000000000000e+00
9.445520805090663998e+02,0.000000000000000000e+00
9.447020805090663771e+02,0.000000000000000000e+00
9.448520805090664680e+02,0.000000000000000000e+00
9.450020805090664453e+02,0.000000000000000000e+00
9.451520805090664226e+02,0.000000000000000000e+00
9.453020805090663998e+02,0.000000000000000000e+00
9.454520805090663771e+02,0.000000000000000000e+00
9.456020805090664680e+02,0.000000000000000000e+00
9.457520805090664453e+02,0.000000000000000000e+00
9.459020805090664226e+02,0.000000000000000000e+00
9.460520805090663998e+02,0.000000000000000000e+00
9.462020805090663771e+02,0.000000000000000000e+00
9.463520805090664680e+02,0.000000000000000000e+00
9.465020805090664453e+02,0.000000000000000000e+00
9.466520805090664226e+02,0.000000000000000000e+00
9.468020805090663998e+02,0.000000000000000000e+00
9.469520805090663771e+02,0.000000000000000000e+00
9.471020805090664680e+02,0.000000000000000000e+00
9.472520805090664453e+02,0.000000000000000000e+00
9.474020805090664226e+02,0.000000000000000000e+00
9.475520805090663998e+02,0.000000000000000000e+00
9.477020805090663771e+02,0.000000000000000000e+00
9.478520805090664680e+02,0.000000000000000000e+00
9.480020805090664453e+02,0.000000000000000000e+00
9.481520805090664226e+02,0.000000000000000000e+00
9.483020805090663998e+02,0.000000000000000000e+00
9.484520805090663771e+02,0.000000000000000000e+00
9.486020805090664680e+02,0.000000000000000000e+00
9.487520805090664453e+02,0.000000000000000000e+00
9.489020805090664226e+02,0.000000000000000000e+00
9.490520805090663998e+02,0.000000000000000000e+00
9.492020805090663771e+02,0.000000000000000000e+00
9.493520805090664680e+02,0.000000000000000000e+00
9.495020805090664453e+02,0.000000000000000000e+00
9.496520805090664226e+02,0.000000000000000000e+00
9.498020805090663998e+02,0.000000000000000000e+00
9.499520805090663771e+02,0.000000000000000000e+00
9.501020805090664680e+02,0.000000000000000000e+00
9.502520805090664453e+02,0.000000000000000000e+00
9.504020805090664226e+02,0.000000000000000000e+00
9.505520805090663998e+02,0.000000000000000000e+00
9.507020805090663771e+02,0.000000000000000000e+00
9.508520805090664680e+02,0.000000000000000000e+00
9.510020805090664453e+02,0.000000000000000000e+00
9.511520805090664226e+02,0.000000000000000000e+00
9.513020805090663998e+02,0.000000000000000000e+00
9.514520805090663771e+02,0.000000000000000000e+00
9.516020805090664680e+02,0.000000000000000000e+00
9.517520805090664453e+02,0.000000000000000000e+00
9.519020805090664226e+02,0.000000000000000000e+00
9.520520805090663998e+02,0.000000000000000000e+00
9.522020805090663771e+02,0.000000000000000000e+00
9.523520805090664680e+02,0.000000000000000000e+00
9.525020805090664453e+02,0.000000000000000000e+00
9.526520805090664226e+02,0.000000000000000000e+00
9.528020805090663998e+02,0.000000000000000000e+00
9.529520805090663771e+02,0.000000000000000000e+00
9.531020805090664680e+02,0.000000000000000000e+00
9.532520805090664453e+02,0.000000000000000000e+00
9.534020805090664226e+02,0.000000000000000000e+00
9.535520805090663998e+02,0.000000000000000000e+00
9.537020805090663771e+02,0.000000000000000000e+00
9.538520805090664680e+02,0.000000000000000000e+00
9.540020805090664453e+02,0.000000000000000000e+00
9.541520805090664226e+02,0.000000000000000000e+00
9.543020805090663998e+02,0.000000000000000000e+00
9.544520805090663771e+02,0.000000000000000000e+00
9.546020805090664680e+02,0.000000000000000000e+00
9.547520805090664453e+02,0.000000000000000000e+00
9.549020805090664226e+02,0.000000000000000000e+00
9.550520805090663998e+02,0.000000000000000000e+00
9.552020805090663771e+02,0.000000000000000000e+00
9.553520805090664680e+02,0.000000000000000000e+00
9.555020805090664453e+02,0.000000000000000000e+00
9.556520805090664226e+02,0.000000000000000000e+00
9.558020805090663998e+02,0.000000000000000000e+00
9.559520805090663771e+02,0.000000000000000000e+00
9.561020805090664680e+02,0.000000000000000000e+00
9.562520805090664453e+02,0.000000000000000000e+00
9.564020805090664226e+02,0.000000000000000000e+00
9.565520805090663998e+02,0.000000000000000000e+00
9.567020805090663771e+02,0.000000000000000000e+00
9.568520805090664680e+02,0.000000000000000000e+00
9.570020805090664453e+02,0.000000000000000000e+00
9.571520805090664226e+02,0.000000000000000000e+00
9.573020805090663998e+02,0.000000000000000000e+00
9.574520805090663771e+02,0.000000000000000000e+00
9.576020805090664680e+02,0.000000000000000000e+00
9.577520805090664453e+02,0.000000000000000000e+00
9.579020805090664226e+02,0.000000000000000000e+00
9.580520805090663998e+02,0.000000000000000000e+00
9.582020805090663771e+02,0.000000000000000000e+00
9.583520805090664680e+02,0.000000000000000000e+00
9.585020805090664453e+02,0.000000000000000000e+00
9.586520805090664226e+02,0.000000000000000000e+00
9.588020805090663998e+02,0.000000000000000000e+00
9.589520805090663771e+02,0.000000000000000000e+00
9.591020805090664680e+02,0.000000000000000000e+00
9.592520805090664453e+02,0.000000000000000000e+00
9.594020805090664226e+02,0.000000000000000000e+00
9.595520805090663998e+02,0.000000000000000000e+00
9.597020805090663771e+02,0.000000000000000000e+00
9.598520805090664680e+02,0.000000000000000000e+00
9.600020805090664453e+02,0.000000000000000000e+00
9.601520805090664226e+02,0.000000000000000000e+00
9.603020805090663998e+02,0.000000000000000000e+00
9.604520805090663771e+02,0.000000000000000000e+00
9.606020805090664680e+02,0.000000000000000000e+00
9.607520805090664453e+02,0.000000000000000000e+00
9.609020805090664226e+02,0.000000000000000000e+00
9.610520805090663998e+02,0.000000000000000000e+00
9.612020805090663771e+02,0.000000000000000000e+00
9.613520805090664680e+02,0.000000000000000000e+00
9.615020805090664453e+02,0.000000000000000000e+00
9.616520805090664226e+02,0.000000000000000000e+00
9.618020805090663998e+02,0.000000000000000000e+00
9.619520805090663771e+02,0.000000000000000000e+00
9.621020805090664680e+02,0.000000000000000000e+00
9.622520805090664453e+02,0.000000000000000000e+00
9.624020805090664226e+02,0.000000000000000000e+00
9.625520805090663998e+02,0.000000000000000000e+00
9.627020805090663771e+02,0.000000000000000000e+00
9.628520805090664680e+02,0.000000000000000000e+00
9.630020805090664453e+02,0.000000000000000000e+00
9.631520805090664226e+02,0.000000000000000000e+00
9.633020805090663998e+02,0.000000000000000000e+00
9.634520805090663771e+02,0.000000000000000000e+00
9.636020805090664680e+02,0.000000000000000000e+00
9.637520805090664453e+02,0.000000000000000000e+00
9.639020805090664226e+02,0.000000000000000000e+00
9.640520805090663998e+02,0.000000000000000000e+00
9.642020805090663771e+02,0.000000000000000000e+00
9.643520805090664680e+02,0.000000000000000000e+00
9.645020805090664453e+02,0.000000000000000000e+00
9.646520805090664226e+02,0.000000000000000000e+00
9.648020805090663998e+02,0.000000000000000000e+00
9.649520805090663771e+02,0.000000000000000000e+00
9.651020805090664680e+02,0.000000000000000000e+00
9.652520805090664453e+02,0.000000000000000000e+00
9.654020805090664226e+02,0.000000000000000000e+00
9.655520805090663998e+02,0.000000000000000000e+00
9.657020805090663771e+02,0.000000000000000000e+00
9.658520805090664680e+02,0.000000000000000000e+00
9.660020805090664453e+02,0.000000000000000000e+00
9.661520805090664226e+02,0.000000000000000000e+00
9.663020805090663998e+02,0.000000000000000000e+00
9.664520805090663771e+02,0.000000000000000000e+00
9.666020805090664680e+02,0.000000000000000000e+00
9.667520805090664453e+02,0.000000000000000000e+00
9.669020805090664226e+02,0.000000000000000000e+00
9.670520805090663998e+02,0.000000000000000000e+00
9.672020805090663771e+02,0.000000000000000000e+00
9.673520805090664680e+02,0.000000000000000000e+00
9.675020805090664453e+02,0.000000000000000000e+00
9.676520805090664226e+02,0.000000000000000000e+00
9.678020805090663998e+02,0.000000000000000000e+00
9.679520805090663771e+02,0.000000000000000000e+00
9.681020805090664680e+02,0.000000000000000000e+00
9.682520805090664453e+02,0.000000000000000000e+00
9.684020805090664226e+02,0.000000000000000000e+00
9.685520805090663998e+02,0.000000000000000000e+00
9.687020805090663771e+02,0.000000000000000000e+00
9.688520805090664680e+02,0.000000000000000000e+00
9.690020805090664453e+02,0.000000000000000000e+00
9.691520805090664226e+02,0.000000000000000000e+00
9.693020805090663998e+02,0.000000000000000000e+00
9.694520805090663771e+02,0.000000000000000000e+00
9.696020805090664680e+02,0.000000000000000000e+00
9.697520805090664453e+02,0.000000000000000000e+00
9.699020805090664226e+02,0.000000000000000000e+00
9.700520805090663998e+02,0.000000000000000000e+00
9.702020805090663771e+02,0.000000000000000000e+00
9.703520805090664680e+02,0.000000000000000000e+00
9.705020805090664453e+02,0.000000000000000000e+00
9.706520805090664226e+02,0.000000000000000000e+00
9.708020805090663998e+02,0.000000000000000000e+00
9.709520805090663771e+02,0.000000000000000000e+00
9.711020805090664680e+02,0.000000000000000000e+00
9.712520805090664453e+02,0.000000000000000000e+00
9.714020805090664226e+02,0.000000000000000000e+00
9.715520805090663998e+02,0.000000000000000000e+00
9.717020805090663771e+02,0.000000000000000000e+00
9.718520805090664680e+02,0.000000000000000000e+00
9.720020805090664453e+02,0.000000000000000000e+00
9.721520805090664226e+02,0.000000000000000000e+00
9.723020805090663998e+02,0.000000000000000000e+00
9.724520805090663771e+02,0.000000000000000000e+00
9.726020805090664680e+02,0.000000000000000000e+00
9.727520805090664453e+02,0.000000000000000000e+00
9.729020805090664226e+02,0.000000000000000000e+00
9.730520805090663998e+02,0.000000000000000000e+00
9.732020805090663771e+02,0.000000000000000000e+00
9.733520805090663544e+02,0.000000000000000000e+00
9.735020805090664453e+02,0.000000000000000000e+00
9.736520805090664226e+02,0.000000000000000000e+00
9.738020805090663998e+02,0.000000000000000000e+00
9.739520805090663771e+02,0.000000000000000000e+00
9.741020805090663544e+02,0.000000000000000000e+00
9.742520805090664453e+02,0.000000000000000000e+00
9.744020805090664226e+02,0.000000000000000000e+00
9.745520805090663998e+02,0.000000000000000000e+00
9.747020805090663771e+02,0.000000000000000000e+00
9.748520805090663544e+02,0.000000000000000000e+00
9.750020805090664453e+02,0.000000000000000000e+00
9.751520805090664226e+02,0.000000000000000000e+00
9.753020805090663998e+02,0.000000000000000000e+00
9.754520805090663771e+02,0.000000000000000000e+00
9.756020805090663544e+02,0.000000000000000000e+00
9.757520805090664453e+02,0.000000000000000000e+00
9.759020805090664226e+02,0.000000000000000000e+00
9.760520805090663998e+02,0.000000000000000000e+00
9.762020805090663771e+02,0.000000000000000000e+00
9.763520805090663544e+02,0.000000000000000000e+00
9.765020805090664453e+02,0.000000000000000000e+00
9.766520805090664226e+02,0.000000000000000000e+00
9.768020805090663998e+02,0.000000000000000000e+00
9.769520805090663771e+02,0.000000000000000000e+00
9.771020805090663544e+02,0.000000000000000000e+00
9.772520805090664453e+02,0.000000000000000000e+00
9.774020805090664226e+02,0.000000000000000000e+00
9.775520805090663998e+02,0.000000000000000000e+00
9.777020805090663771e+02,0.000000000000000000e+00
9.778520805090663544e+02,0.000000000000000000e+00
9.780020805090664453e+02,0.000000000000000000e+00
9.781520805090664226e+02,0.000000000000000000e+00
9.783020805090663998e+02,0.000000000000000000e+00
9.784520805090663771e+02,0.000000000000000000e+00
9.786020805090663544e+02,0.000000000000000000e+00
9.787520805090664453e+02,0.000000000000000000e+00
9.789020805090664226e+02,0.000000000000000000e+00
9.790520805090663998e+02,0.000000000000000000e+00
9.792020805090663771e+02,0.000000000000000000e+00
9.793520805090663544e+02,0.000000000000000000e+00
9.795020805090664453e+02,0.000000000000000000e+00
9.796520805090664226e+02,0.000000000000000000e+00
9.798020805090663998e+02,0.000000000000000000e+00
9.799520805090663771e+02,0.000000000000000000e+00
9.801020805090663544e+02,0.000000000000000000e+00
9.802520805090664453e+02,0.000000000000000000e+00
9.804020805090664226e+02,0.000000000000000000e+00
9.805520805090663998e+02,0.000000000000000000e+00
9.807020805090663771e+02,0.000000000000000000e+00
9.808520805090663544e+02,0.000000000000000000e+00
9.810020805090664453e+02,0.000000000000000000e+00
9.811520805090664226e+02,0.000000000000000000e+00
9.813020805090663998e+02,0.000000000000000000e+00
9.814520805090663771e+02,0.000000000000000000e+00
9.816020805090663544e+02,0.000000000000000000e+00
9.817520805090664453e+02,0.000000000000000000e+00
9.819020805090664226e+02,0.000000000000000000e+00
9.820520805090663998e+02,0.000000000000000000e+00
9.822020805090663771e+02,0.000000000000000000e+00
9.823520805090663544e+02,0.000000000000000000e+00
9.825020805090664453e+02,0.000000000000000000e+00
9.826520805090664226e+02,0.000000000000000000e+00
9.828020805090663998e+02,0.000000000000000000e+00
9.829520805090663771e+02,0.000000000000000000e+00
9.831020805090663544e+02,0.000000000000000000e+00
9.832520805090664453e+02,0.000000000000000000e+00
9.834020805090664226e+02,0.000000000000000000e+00
9.835520805090663998e+02,0.000000000000000000e+00
9.837020805090663771e+02,0.000000000000000000e+00
9.838520805090663544e+02,0.000000000000000000e+00
9.840020805090664453e+02,0.000000000000000000e+00
9.841520805090664226e+02,0.000000000000000000e+00
9.843020805090663998e+02,0.000000000000000000e+00
9.844520805090663771e+02,0.000000000000000000e+00
9.846020805090663544e+02,0.000000000000000000e+00
9.847520805090664453e+02,0.000000000000000000e+00
9.849020805090664226e+02,0.000000000000000000e+00
9.850520805090663998e+02,0.000000000000000000e+00
9.852020805090663771e+02,0.000000000000000000e+00
9.853520805090663544e+02,0.000000000000000000e+00
9.855020805090664453e+02,0.000000000000000000e+00
9.856520805090664226e+02,0.000000000000000000e+00
9.858020805090663998e+02,0.000000000000000000e+00
9.859520805090663771e+02,0.000000000000000000e+00
9.861020805090663544e+02,0.000000000000000000e+00
9.862520805090664453e+02,0.000000000000000000e+00
9.864020805090664226e+02,0.000000000000000000e+00
9.865520805090663998e+02,0.000000000000000000e+00
9.867020805090663771e+02,0.000000000000000000e+00
9.868520805090663544e+02,0.000000000000000000e+00
9.870020805090664453e+02,0.000000000000000000e+00
9.871520805090664226e+02,0.000000000000000000e+00
9.873020805090663998e+02,0.000000000000000000e+00
9.874520805090663771e+02,0.000000000000000000e+00
9.876020805090663544e+02,0.000000000000000000e+00
9.877520805090664453e+02,0.000000000000000000e+00
9.879020805090664226e+02,0.000000000000000000e+00
9.880520805090663998e+02,0.000000000000000000e+00
9.882020805090663771e+02,0.000000000000000000e+00
9.883520805090663544e+02,0.000000000000000000e+00
9.885020805090664453e+02,0.000000000000000000e+00
9.886520805090664226e+02,0.000000000000000000e+00
9.888020805090663998e+02,0.000000000000000000e+00
9.889520805090663771e+02,0.000000000000000000e+00
9.891020805090663544e+02,0.000000000000000000e+00
9.892520805090664453e+02,0.000000000000000000e+00
9.894020805090664226e+02,0.000000000000000000e+00
9.895520805090663998e+02,0.000000000000000000e+00
9.897020805090663771e+02,0.000000000000000000e+00
9.898520805090663544e+02,0.000000000000000000e+00
9.900020805090664453e+02,0.000000000000000000e+00
9.901520805090664226e+02,0.000000000000000000e+00
9.903020805090663998e+02,0.000000000000000000e+00
9.904520805090663771e+02,0.000000000000000000e+00
9.906020805090663544e+02,0.000000000000000000e+00
9.907520805090664453e+02,0.000000000000000000e+00
9.909020805090664226e+02,0.000000000000000000e+00
9.910520805090663998e+02,0.000000000000000000e+00
9.912020805090663771e+02,0.000000000000000000e+00
9.913520805090663544e+02,0.000000000000000000e+00
9.915020805090664453e+02,0.000000000000000000e+00
9.916520805090664226e+02,0.000000000000000000e+00
9.918020805090663998e+02,0.000000000000000000e+00
9.919520805090663771e+02,0.000000000000000000e+00
9.921020805090663544e+02,0.000000000000000000e+00
9.922520805090664453e+02,0.000000000000000000e+00
9.924020805090664226e+02,0.000000000000000000e+00
9.925520805090663998e+02,0.000000000000000000e+00
9.927020805090663771e+02,0.000000000000000000e+00
9.928520805090663544e+02,0.000000000000000000e+00
9.930020805090664453e+02,0.000000000000000000e+00
9.931520805090664226e+02,0.000000000000000000e+00
9.933020805090663998e+02,0.000000000000000000e+00
9.934520805090663771e+02,0.000000000000000000e+00
9.936020805090663544e+02,0.000000000000000000e+00
9.937520805090664453e+02,0.000000000000000000e+00
9.939020805090664226e+02,0.000000000000000000e+00
9.940520805090663998e+02,0.000000000000000000e+00
9.942020805090663771e+02,0.000000000000000000e+00
9.943520805090663544e+02,0.000000000000000000e+00
9.945020805090664453e+02,0.000000000000000000e+00
9.946520805090664226e+02,0.000000000000000000e+00
9.948020805090663998e+02,0.000000000000000000e+00
9.949520805090663771e+02,0.000000000000000000e+00
9.951020805090663544e+02,0.000000000000000000e+00
9.952520805090664453e+02,0.000000000000000000e+00
9.954020805090664226e+02,0.000000000000000000e+00
9.955520805090663998e+02,0.000000000000000000e+00
9.957020805090663771e+02,0.000000000000000000e+00
9.958520805090663544e+02,0.000000000000000000e+00
9.960020805090664453e+02,0.000000000000000000e+00
9.961520805090664226e+02,0.000000000000000000e+00
9.963020805090663998e+02,0.000000000000000000e+00
9.964520805090663771e+02,0.000000000000000000e+00
9.966020805090663544e+02,0.000000000000000000e+00
9.967520805090664453e+02,0.000000000000000000e+00
9.969020805090664226e+02,0.000000000000000000e+00
9.970520805090663998e+02,0.000000000000000000e+00
9.972020805090663771e+02,0.000000000000000000e+00
9.973520805090663544e+02,0.000000000000000000e+00
9.975020805090664453e+02,0.000000000000000000e+00
9.976520805090664226e+02,0.000000000000000000e+00
9.978020805090663998e+02,0.000000000000000000e+00
9.979520805090663771e+02,0.000000000000000000e+00
9.981020805090663544e+02,0.000000000000000000e+00
9.982520805090664453e+02,0.000000000000000000e+00
9.984020805090664226e+02,0.000000000000000000e+00
9.985520805090663998e+02,0.000000000000000000e+00
9.987020805090663771e+02,0.000000000000000000e+00
9.988520805090663544e+02,0.000000000000000000e+00
9.990020805090664453e+02,0.000000000000000000e+00
9.991520805090664226e+02,0.000000000000000000e+00
9.993020805090663998e+02,0.000000000000000000e+00
9.994520805090663771e+02,0.000000000000000000e+00
9.996020805090663544e+02,0.000000000000000000e+00
9.997520805090664453e+02,0.000000000000000000e+00
9.999020805090664226e+02,0.000000000000000000e+00
1.000052080509066400e+03,0.000000000000000000e+00
1.000202080509066377e+03,0.000000000000000000e+00
1.000352080509066354e+03,0.000000000000000000e+00
1.000502080509066445e+03,0.000000000000000000e+00
1.000652080509066423e+03,0.000000000000000000e+00
1.000802080509066400e+03,0.000000000000000000e+00
1.000952080509066377e+03,0.000000000000000000e+00
1.001102080509066354e+03,0.000000000000000000e+00
1.001252080509066445e+03,0.000000000000000000e+00
1.001402080509066423e+03,0.000000000000000000e+00
1.001552080509066400e+03,0.000000000000000000e+00
1.001702080509066377e+03,0.000000000000000000e+00
1.001852080509066354e+03,0.000000000000000000e+00
1.002002080509066445e+03,0.000000000000000000e+00
1.002152080509066423e+03,0.000000000000000000e+00
1.002302080509066400e+03,0.000000000000000000e+00
1.002452080509066377e+03,0.000000000000000000e+00
1.002602080509066354e+03,0.000000000000000000e+00
1.002752080509066445e+03,0.000000000000000000e+00
1.002902080509066423e+03,0.000000000000000000e+00
1.003052080509066400e+03,0.000000000000000000e+00
1.003202080509066377e+03,0.000000000000000000e+00
1.003352080509066354e+03,0.000000000000000000e+00
1.003502080509066445e+03,0.000000000000000000e+00
1.003652080509066423e+03,0.000000000000000000e+00
1.003802080509066400e+03,0.000000000000000000e+00
1.003952080509066377e+03,0.000000000000000000e+00
1.004102080509066354e+03,0.000000000000000000e+00
1.004252080509066445e+03,0.000000000000000000e+00
1.004402080509066423e+03,0.000000000000000000e+00
1.004552080509066400e+03,0.000000000000000000e+00
1.004702080509066377e+03,0.000000000000000000e+00
1.004852080509066354e+03,0.000000000000000000e+00
1.005002080509066445e+03,0.000000000000000000e+00
1.005152080509066423e+03,0.000000000000000000e+00
1.005302080509066400e+03,0.000000000000000000e+00
1.005452080509066377e+03,0.000000000000000000e+00
1.005602080509066354e+03,0.000000000000000000e+00
1.005752080509066445e+03,0.000000000000000000e+00
1.005902080509066423e+03,0.000000000000000000e+00
1.006052080509066400e+03,0.000000000000000000e+00
1.006202080509066377e+03,0.000000000000000000e+00
1.006352080509066354e+03,0.000000000000000000e+00
1.006502080509066445e+03,0.000000000000000000e+00
1.006652080509066423e+03,0.000000000000000000e+00
1.006802080509066400e+03,0.000000000000000000e+00
1.006952080509066377e+03,0.000000000000000000e+00
1.007102080509066354e+03,0.000000000000000000e+00
1.007252080509066445e+03,0.000000000000000000e+00
1.007402080509066423e+03,0.000000000000000000e+00
1.007552080509066400e+03,0.000000000000000000e+00
1.007702080509066377e+03,0.000000000000000000e+00
1.007852080509066354e+03,0.000000000000000000e+00
1.008002080509066445e+03,0.000000000000000000e+00
1.008152080509066423e+03,0.000000000000000000e+00
1.008302080509066400e+03,0.000000000000000000e+00
1.008452080509066377e+03,0.000000000000000000e+00
1.008602080509066354e+03,0.000000000000000000e+00
1.008752080509066445e+03,0.000000000000000000e+00
1.008902080509066423e+03,1.000000000000000000e+00
1.009052080509066400e+03,0.000000000000000000e+00
1.009202080509066377e+03,0.000000000000000000e+00
1.009352080509066354e+03,0.000000000000000000e+00
1.009502080509066445e+03,0.000000000000000000e+00
1.009652080509066423e+03,0.000000000000000000e+00
1.009802080509066400e+03,0.000000000000000000e+00
1.009952080509066377e+03,0.000000000000000000e+00
1.010102080509066354e+03,0.000000000000000000e+00
1.010252080509066445e+03,0.000000000000000000e+00
1.010402080509066423e+03,0.000000000000000000e+00
1.010552080509066400e+03,0.000000000000000000e+00
1.010702080509066377e+03,0.000000000000000000e+00
1.010852080509066354e+03,0.000000000000000000e+00
1.011002080509066445e+03,0.000000000000000000e+00
1.011152080509066423e+03,0.000000000000000000e+00
1.011302080509066400e+03,0.000000000000000000e+00
1.011452080509066377e+03,0.000000000000000000e+00
1.011602080509066354e+03,0.000000000000000000e+00
1.011752080509066445e+03,0.000000000000000000e+00
1.011902080509066423e+03,0.000000000000000000e+00
1.012052080509066400e+03,0.000000000000000000e+00
1.012202080509066377e+03,0.000000000000000000e+00
1.012352080509066354e+03,0.000000000000000000e+00
1.012502080509066445e+03,0.000000000000000000e+00
1.012652080509066423e+03,0.000000000000000000e+00
1.012802080509066400e+03,0.000000000000000000e+00
1.012952080509066377e+03,0.000000000000000000e+00
1.013102080509066354e+03,0.000000000000000000e+00
1.013252080509066445e+03,0.000000000000000000e+00
1.013402080509066423e+03,0.000000000000000000e+00
1.013552080509066400e+03,0.000000000000000000e+00
1.013702080509066377e+03,0.000000000000000000e+00
1.013852080509066354e+03,0.000000000000000000e+00
1.014002080509066445e+03,0.000000000000000000e+00
1.014152080509066423e+03,0.000000000000000000e+00
1.014302080509066400e+03,0.000000000000000000e+00
1.014452080509066377e+03,0.000000000000000000e+00
1.014602080509066354e+03,0.000000000000000000e+00
1.014752080509066445e+03,0.000000000000000000e+00
1.014902080509066423e+03,0.000000000000000000e+00
1.015052080509066400e+03,0.000000000000000000e+00
1.015202080509066377e+03,0.000000000000000000e+00
1.015352080509066354e+03,0.000000000000000000e+00
1.015502080509066445e+03,0.000000000000000000e+00
1.015652080509066423e+03,0.000000000000000000e+00
1.015802080509066400e+03,0.000000000000000000e+00
1.015952080509066377e+03,0.000000000000000000e+00
1.016102080509066354e+03,0.000000000000000000e+00
1.016252080509066445e+03,0.000000000000000000e+00
1.016402080509066423e+03,0.000000000000000000e+00
1.016552080509066400e+03,0.000000000000000000e+00
1.016702080509066377e+03,0.000000000000000000e+00
1.016852080509066354e+03,0.000000000000000000e+00
1.017002080509066445e+03,0.000000000000000000e+00
1.017152080509066423e+03,0.000000000000000000e+00
1.017302080509066400e+03,0.000000000000000000e+00
1.017452080509066377e+03,0.000000000000000000e+00
1.017602080509066354e+03,0.000000000000000000e+00
1.017752080509066445e+03,0.000000000000000000e+00
1.017902080509066423e+03,0.000000000000000000e+00
1.018052080509066400e+03,0.000000000000000000e+00
1.018202080509066377e+03,0.000000000000000000e+00
1.018352080509066354e+03,0.000000000000000000e+00
1.018502080509066445e+03,0.000000000000000000e+00
1.018652080509066423e+03,0.000000000000000000e+00
1.018802080509066400e+03,0.000000000000000000e+00
1.018952080509066377e+03,0.000000000000000000e+00
1.019102080509066354e+03,0.000000000000000000e+00
1.019252080509066445e+03,0.000000000000000000e+00
1.019402080509066423e+03,0.000000000000000000e+00
1.019552080509066400e+03,0.000000000000000000e+00
1.019702080509066377e+03,0.000000000000000000e+00
1.019852080509066354e+03,0.000000000000000000e+00
1.020002080509066445e+03,0.000000000000000000e+00
1.020152080509066423e+03,0.000000000000000000e+00
1.020302080509066400e+03,0.000000000000000000e+00
1.020452080509066377e+03,0.000000000000000000e+00
1.020602080509066354e+03,0.000000000000000000e+00
1.020752080509066445e+03,0.000000000000000000e+00
1.020902080509066423e+03,0.000000000000000000e+00
1.021052080509066400e+03,0.000000000000000000e+00
1.021202080509066377e+03,0.000000000000000000e+00
1.021352080509066354e+03,0.000000000000000000e+00
1.021502080509066445e+03,0.000000000000000000e+00
1.021652080509066423e+03,0.000000000000000000e+00
1.021802080509066400e+03,0.000000000000000000e+00
1.021952080509066377e+03,0.000000000000000000e+00
1.022102080509066354e+03,0.000000000000000000e+00
1.022252080509066445e+03,0.000000000000000000e+00
1.022402080509066423e+03,0.000000000000000000e+00
1.022552080509066400e+03,0.000000000000000000e+00
1.022702080509066377e+03,0.000000000000000000e+00
1.022852080509066354e+03,0.000000000000000000e+00
1.023002080509066445e+03,0.000000000000000000e+00
1.023152080509066423e+03,0.000000000000000000e+00
1.023302080509066400e+03,0.000000000000000000e+00
1.023452080509066377e+03,0.000000000000000000e+00
1.023602080509066354e+03,0.000000000000000000e+00
1.023752080509066445e+03,0.000000000000000000e+00
1.023902080509066423e+03,0.000000000000000000e+00
1.024052080509066400e+03,0.000000000000000000e+00
1.024202080509066263e+03,0.000000000000000000e+00
1.024352080509066354e+03,0.000000000000000000e+00
1.024502080509066445e+03,0.000000000000000000e+00
1.024652080509066309e+03,0.000000000000000000e+00
1.024802080509066400e+03,0.000000000000000000e+00
1.024952080509066491e+03,0.000000000000000000e+00
1.025102080509066354e+03,0.000000000000000000e+00
1.025252080509066445e+03,0.000000000000000000e+00
1.025402080509066309e+03,0.000000000000000000e+00
1.025552080509066400e+03,0.000000000000000000e+00
1.025702080509066491e+03,0.000000000000000000e+00
1.025852080509066354e+03,0.000000000000000000e+00
1.026002080509066445e+03,0.000000000000000000e+00
1.026152080509066309e+03,0.000000000000000000e+00
1.026302080509066400e+03,0.000000000000000000e+00
1.026452080509066491e+03,0.000000000000000000e+00
1.026602080509066354e+03,0.000000000000000000e+00
1.026752080509066445e+03,0.000000000000000000e+00
1.026902080509066309e+03,0.000000000000000000e+00
1.027052080509066400e+03,0.000000000000000000e+00
1.027202080509066491e+03,0.000000000000000000e+00
1.027352080509066354e+03,0.000000000000000000e+00
1.027502080509066445e+03,0.000000000000000000e+00
1.027652080509066309e+03,0.000000000000000000e+00
1.027802080509066400e+03,0.000000000000000000e+00
1.027952080509066491e+03,0.000000000000000000e+00
1.028102080509066354e+03,0.000000000000000000e+00
1.028252080509066445e+03,0.000000000000000000e+00
1.028402080509066309e+03,0.000000000000000000e+00
1.028552080509066400e+03,0.000000000000000000e+00
1.028702080509066491e+03,0.000000000000000000e+00
1.028852080509066354e+03,0.000000000000000000e+00
1.029002080509066445e+03,0.000000000000000000e+00
1.029152080509066309e+03,0.000000000000000000e+00
1.029302080509066400e+03,0.000000000000000000e+00
1.029452080509066491e+03,0.000000000000000000e+00
1.029602080509066354e+03,0.000000000000000000e+00
1.029752080509066445e+03,0.000000000000000000e+00
1.029902080509066309e+03,0.000000000000000000e+00
1.030052080509066400e+03,0.000000000000000000e+00
1.030202080509066491e+03,0.000000000000000000e+00
1.030352080509066354e+03,0.000000000000000000e+00
1.030502080509066445e+03,0.000000000000000000e+00
1.030652080509066309e+03,0.000000000000000000e+00
1.030802080509066400e+03,0.000000000000000000e+00
1.030952080509066491e+03,0.000000000000000000e+00
1.031102080509066354e+03,0.000000000000000000e+00
1.031252080509066445e+03,0.000000000000000000e+00
1.031402080509066309e+03,0.000000000000000000e+00
1.031552080509066400e+03,0.000000000000000000e+00
1.031702080509066491e+03,0.000000000000000000e+00
1.031852080509066354e+03,0.000000000000000000e+00
1.032002080509066445e+03,0.000000000000000000e+00
1.032152080509066309e+03,0.000000000000000000e+00
1.032302080509066400e+03,0.000000000000000000e+00
1.032452080509066491e+03,0.000000000000000000e+00
1.032602080509066354e+03,0.000000000000000000e+00
1.032752080509066445e+03,0.000000000000000000e+00
1.032902080509066309e+03,0.000000000000000000e+00
1.033052080509066400e+03,0.000000000000000000e+00
1.033202080509066491e+03,0.000000000000000000e+00
1.033352080509066354e+03,0.000000000000000000e+00
1.033502080509066445e+03,0.000000000000000000e+00
1.033652080509066309e+03,0.000000000000000000e+00
1.033802080509066400e+03,0.000000000000000000e+00
1.033952080509066491e+03,0.000000000000000000e+00
1.034102080509066354e+03,0.000000000000000000e+00
1.034252080509066445e+03,0.000000000000000000e+00
1.034402080509066309e+03,0.000000000000000000e+00
1.034552080509066400e+03,0.000000000000000000e+00
1.034702080509066491e+03,0.000000000000000000e+00
1.034852080509066354e+03,0.000000000000000000e+00
1.035002080509066445e+03,0.000000000000000000e+00
1.035152080509066309e+03,0.000000000000000000e+00
1.035302080509066400e+03,0.000000000000000000e+00
1.035452080509066491e+03,0.000000000000000000e+00
1.035602080509066354e+03,0.000000000000000000e+00
1.035752080509066445e+03,0.000000000000000000e+00
1.035902080509066309e+03,0.000000000000000000e+00
1.036052080509066400e+03,0.000000000000000000e+00
1.036202080509066491e+03,0.000000000000000000e+00
1.036352080509066354e+03,0.000000000000000000e+00
1.036502080509066445e+03,0.000000000000000000e+00
1.036652080509066309e+03,0.000000000000000000e+00
1.036802080509066400e+03,0.000000000000000000e+00
1.036952080509066491e+03,0.000000000000000000e+00
1.037102080509066354e+03,0.000000000000000000e+00
1.037252080509066445e+03,0.000000000000000000e+00
1.037402080509066309e+03,0.000000000000000000e+00
1.037552080509066400e+03,0.000000000000000000e+00
1.037702080509066491e+03,0.000000000000000000e+00
1.037852080509066354e+03,0.000000000000000000e+00
1.038002080509066445e+03,0.000000000000000000e+00
1.038152080509066309e+03,0.000000000000000000e+00
1.038302080509066400e+03,0.000000000000000000e+00
1.038452080509066491e+03,0.000000000000000000e+00
1.038602080509066354e+03,0.000000000000000000e+00
1.038752080509066445e+03,0.000000000000000000e+00
1.038902080509066309e+03,0.000000000000000000e+00
1.039052080509066400e+03,0.000000000000000000e+00
1.039202080509066491e+03,0.000000000000000000e+00
1.039352080509066354e+03,0.000000000000000000e+00
1.039502080509066445e+03,0.000000000000000000e+00
1.039652080509066309e+03,0.000000000000000000e+00
1.039802080509066400e+03,0.000000000000000000e+00
1.039952080509066491e+03,0.000000000000000000e+00
1.040102080509066354e+03,0.000000000000000000e+00
1.040252080509066445e+03,0.000000000000000000e+00
1.040402080509066309e+03,0.000000000000000000e+00
1.040552080509066400e+03,0.000000000000000000e+00
1.040702080509066491e+03,0.000000000000000000e+00
1.040852080509066354e+03,0.000000000000000000e+00
1.041002080509066445e+03,0.000000000000000000e+00
1.041152080509066309e+03,0.000000000000000000e+00
1.041302080509066400e+03,0.000000000000000000e+00
1.041452080509066491e+03,0.000000000000000000e+00
1.041602080509066354e+03,0.000000000000000000e+00
1.041752080509066445e+03,0.000000000000000000e+00
1.041902080509066309e+03,0.000000000000000000e+00
1.042052080509066400e+03,0.000000000000000000e+00
1.042202080509066491e+03,0.000000000000000000e+00
1.042352080509066354e+03,0.000000000000000000e+00
1.042502080509066445e+03,0.000000000000000000e+00
1.042652080509066309e+03,0.000000000000000000e+00
1.042802080509066400e+03,0.000000000000000000e+00
1.042952080509066491e+03,0.000000000000000000e+00
1.043102080509066354e+03,0.000000000000000000e+00
1.043252080509066445e+03,0.000000000000000000e+00
1.043402080509066309e+03,0.000000000000000000e+00
1.043552080509066400e+03,0.000000000000000000e+00
1.043702080509066491e+03,0.000000000000000000e+00
1.043852080509066354e+03,0.000000000000000000e+00
1.044002080509066445e+03,0.000000000000000000e+00
1.044152080509066309e+03,0.000000000000000000e+00
1.044302080509066400e+03,0.000000000000000000e+00
1.044452080509066491e+03,0.000000000000000000e+00
1.044602080509066354e+03,0.000000000000000000e+00
1.044752080509066445e+03,0.000000000000000000e+00
1.044902080509066309e+03,0.000000000000000000e+00
1.045052080509066400e+03,0.000000000000000000e+00
1.045202080509066491e+03,0.000000000000000000e+00
1.045352080509066354e+03,0.000000000000000000e+00
1.045502080509066445e+03,0.000000000000000000e+00
1.045652080509066309e+03,0.000000000000000000e+00
1.045802080509066400e+03,0.000000000000000000e+00
1.045952080509066491e+03,0.000000000000000000e+00
1.046102080509066354e+03,0.000000000000000000e+00
1.046252080509066445e+03,0.000000000000000000e+00
1.046402080509066309e+03,0.000000000000000000e+00
1.046552080509066400e+03,0.000000000000000000e+00
1.046702080509066491e+03,0.000000000000000000e+00
1.046852080509066354e+03,0.000000000000000000e+00
1.047002080509066445e+03,0.000000000000000000e+00
1.047152080509066309e+03,0.000000000000000000e+00
1.047302080509066400e+03,0.000000000000000000e+00
1.047452080509066491e+03,0.000000000000000000e+00
1.047602080509066354e+03,0.000000000000000000e+00
1.047752080509066445e+03,0.000000000000000000e+00
1.047902080509066309e+03,0.000000000000000000e+00
1.048052080509066400e+03,0.000000000000000000e+00
1.048202080509066491e+03,0.000000000000000000e+00
1.048352080509066354e+03,0.000000000000000000e+00
1.048502080509066445e+03,0.000000000000000000e+00
1.048652080509066309e+03,0.000000000000000000e+00
1.048802080509066400e+03,0.000000000000000000e+00
1.048952080509066491e+03,0.000000000000000000e+00
1.049102080509066354e+03,0.000000000000000000e+00
1.049252080509066445e+03,0.000000000000000000e+00
1.049402080509066309e+03,0.000000000000000000e+00
1.049552080509066400e+03,0.000000000000000000e+00
1.049702080509066491e+03,0.000000000000000000e+00
1.049852080509066354e+03,0.000000000000000000e+00
1.050002080509066445e+03,0.000000000000000000e+00
1.050152080509066309e+03,0.000000000000000000e+00


==> txtfiles/DenFixNoiseSelfSup25_best_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.980301901095224082e+01
3.000000000000000000e+02,3.041807656464981946e+01
6.000000000000000000e+02,3.073224370675826123e+01
1.000000000000000000e+03,3.086963483420962362e+01
1.000000000000000000e+04,3.157338933549301174e+01
3.000000000000000000e+04,3.181862385135214311e+01
6.000000000000000000e+04,3.190770425300621227e+01
1.000000000000000000e+05,3.200586477371752636e+01


==> txtfiles/DenFixNoiseSelfSup25_best_woDots_combined.txt <==
N,psnr
1.000000000000000000e+02,2.994506839547500476e+01
3.000000000000000000e+02,3.038841105706750767e+01
6.000000000000000000e+02,3.068663822027502874e+01
1.000000000000000000e+03,3.087279312975707768e+01
3.000000000000000000e+03,3.126831338179552233e+01
6.000000000000000000e+03,3.143310288316305190e+01
1.000000000000000000e+04,3.157338933549301174e+01
3.000000000000000000e+04,3.181862385135214311e+01
6.000000000000000000e+04,3.190770425300621227e+01
1.000000000000000000e+05,3.200586477371752636e+01
3.000000000000000000e+05,3.206625138646892736e+01


==> txtfiles/DenFixNoiseSelfSup50_best_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.910269787062260249e+01
3.000000000000000000e+02,2.979776890036606218e+01
6.000000000000000000e+02,3.008909762051562353e+01
1.000000000000000000e+03,3.036964373061955413e+01
3.000000000000000000e+03,3.088771836393691217e+01
6.000000000000000000e+03,3.119608376128299554e+01
1.000000000000000000e+04,3.129327874354237338e+01
3.000000000000000000e+04,3.157358743919120769e+01
6.000000000000000000e+04,3.170329515545745380e+01
1.000000000000000000e+05,3.183267461738075710e+01


==> txtfiles/DenFixNoiseSup_best_woDots.txt <==
N,psnr
1.000000000000000000e+02,3.056977913458863227e+01
3.000000000000000000e+02,3.098066096198122210e+01
6.000000000000000000e+02,3.120739235171531689e+01
1.000000000000000000e+03,3.128783620913833019e+01
3.000000000000000000e+03,3.156748226022263992e+01
6.000000000000000000e+03,3.171823541279204406e+01
1.000000000000000000e+04,3.181690092550710247e+01
3.000000000000000000e+04,3.198955300826250081e+01
6.000000000000000000e+04,3.209043565264505560e+01
1.000000000000000000e+05,3.210929633857187326e+01
3.000000000000000000e+05,3.215431985847742169e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup25_bestNet_allDots.txt <==
N,psnr
1.000000000000000000e+02,2.962444967765789272e+01
1.000000000000000000e+02,2.972230301441217293e+01
1.000000000000000000e+02,2.994506839547500476e+01
1.000000000000000000e+02,2.947718362979541240e+01
1.000000000000000000e+02,2.953914829101610096e+01
3.000000000000000000e+02,3.041807659319654178e+01
3.000000000000000000e+02,3.026376814151830885e+01
3.000000000000000000e+02,2.970343270273937364e+01
3.000000000000000000e+02,2.987923460805606624e+01
3.000000000000000000e+02,3.013874768873225563e+01
6.000000000000000000e+02,3.068663822027502874e+01
6.000000000000000000e+02,3.062764106988533896e+01
6.000000000000000000e+02,3.053572397014886519e+01
6.000000000000000000e+02,3.064522873324040120e+01
6.000000000000000000e+02,3.057039964953636257e+01
1.000000000000000000e+03,3.085942831274018872e+01
1.000000000000000000e+03,3.085724451723912409e+01
1.000000000000000000e+03,3.087279312975707768e+01
3.000000000000000000e+03,3.126831338179552233e+01
3.000000000000000000e+03,3.123791941701399466e+01
3.000000000000000000e+03,3.122089211250759533e+01
6.000000000000000000e+03,3.146625892145516090e+01
6.000000000000000000e+03,3.141436141865075271e+01
6.000000000000000000e+03,3.148265272226168676e+01
1.000000000000000000e+04,3.149938460754157887e+01
1.000000000000000000e+04,3.156797350084607245e+01
1.000000000000000000e+04,3.150599200766173524e+01
3.000000000000000000e+04,3.183593231399895274e+01
3.000000000000000000e+04,3.180892208582114122e+01
3.000000000000000000e+04,3.177490682381471387e+01
6.000000000000000000e+04,3.187246258787923736e+01
6.000000000000000000e+04,3.189400093216593390e+01
6.000000000000000000e+04,3.193588890086063969e+01
1.000000000000000000e+05,3.200020990299667289e+01
3.000000000000000000e+05,3.206625138646892736e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup25_bestNet_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.994506839547500476e+01
3.000000000000000000e+02,3.041807659319654178e+01
6.000000000000000000e+02,3.068663822027502874e+01
1.000000000000000000e+03,3.087279312975707768e+01
3.000000000000000000e+03,3.126831338179552233e+01
6.000000000000000000e+03,3.148265272226168676e+01
1.000000000000000000e+04,3.156797350084607245e+01
3.000000000000000000e+04,3.183593231399895274e+01
6.000000000000000000e+04,3.193588890086063969e+01
1.000000000000000000e+05,3.200020990299667289e+01
3.000000000000000000e+05,3.206625138646892736e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup25_c128_allDots.txt <==
N,psnr
1.000000000000000000e+02,2.952086809004021362e+01
1.000000000000000000e+02,2.915110925026545274e+01
1.000000000000000000e+02,2.945594915814908887e+01
1.000000000000000000e+02,2.980259372392994877e+01
1.000000000000000000e+02,2.967540307048623305e+01
3.000000000000000000e+02,3.035280951880456968e+01
3.000000000000000000e+02,3.021538532751519668e+01
3.000000000000000000e+02,2.997495530055273250e+01
3.000000000000000000e+02,2.997694861950678913e+01
3.000000000000000000e+02,3.030730058990947740e+01
6.000000000000000000e+02,3.059486183826073713e+01
6.000000000000000000e+02,3.057226705829633673e+01
6.000000000000000000e+02,3.055093846071818220e+01
6.000000000000000000e+02,3.061023926682315377e+01
6.000000000000000000e+02,3.061225298926958160e+01
1.000000000000000000e+03,3.079441194273806559e+01
1.000000000000000000e+03,3.079833820989636806e+01
1.000000000000000000e+03,3.078784439216111579e+01
3.000000000000000000e+03,3.120683581295235243e+01
3.000000000000000000e+03,3.120981432149640256e+01
3.000000000000000000e+03,3.113781601375830022e+01
6.000000000000000000e+03,3.131158745812371080e+01
6.000000000000000000e+03,3.143310288316305190e+01
6.000000000000000000e+03,3.131222415583582830e+01
1.000000000000000000e+04,3.159878583608052693e+01
3.000000000000000000e+04,3.179820218424226042e+01
6.000000000000000000e+04,3.189486627234441940e+01
1.000000000000000000e+05,3.196652362470752706e+01
3.000000000000000000e+05,3.203676511626199641e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup25_c128_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.980259372392994877e+01
3.000000000000000000e+02,3.035280951880456968e+01
6.000000000000000000e+02,3.061225298926958160e+01
1.000000000000000000e+03,3.079833820989636806e+01
3.000000000000000000e+03,3.120981432149640256e+01
6.000000000000000000e+03,3.143310288316305190e+01
1.000000000000000000e+04,3.159878583608052693e+01
3.000000000000000000e+04,3.179820218424226042e+01
6.000000000000000000e+04,3.189486627234441940e+01
1.000000000000000000e+05,3.196652362470752706e+01
3.000000000000000000e+05,3.203676511626199641e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup50_bestNet_allDots.txt <==
N,psnr
1.000000000000000000e+02,2.749228936185888017e+01
1.000000000000000000e+02,2.735358237930716641e+01
1.000000000000000000e+02,2.863268115592576635e+01
1.000000000000000000e+02,2.904746885118856881e+01
1.000000000000000000e+02,2.911813452358223131e+01
3.000000000000000000e+02,2.932437160364186468e+01
3.000000000000000000e+02,2.934610916323325469e+01
3.000000000000000000e+02,2.950358747379755542e+01
3.000000000000000000e+02,2.979776890036606218e+01
3.000000000000000000e+02,2.954897634028707998e+01
6.000000000000000000e+02,3.001852799739332056e+01
6.000000000000000000e+02,2.980022472105699549e+01
6.000000000000000000e+02,3.008909762051562353e+01
6.000000000000000000e+02,3.001239197747433707e+01
6.000000000000000000e+02,3.005363675472122864e+01
1.000000000000000000e+03,3.022499972217690711e+01
1.000000000000000000e+03,3.036964373061955413e+01
1.000000000000000000e+03,3.024902837273104694e+01
3.000000000000000000e+03,3.049521822872328514e+01
3.000000000000000000e+03,3.088771836393691217e+01
3.000000000000000000e+03,3.056944916225536701e+01
6.000000000000000000e+03,3.119608376128299554e+01
6.000000000000000000e+03,3.103541203546864224e+01
6.000000000000000000e+03,3.063140858635850350e+01
1.000000000000000000e+04,3.126514167872269567e+01
1.000000000000000000e+04,3.121725043056245852e+01
1.000000000000000000e+04,3.129327874354237338e+01
3.000000000000000000e+04,3.153595502108906601e+01
3.000000000000000000e+04,3.157358743919120769e+01
3.000000000000000000e+04,3.139140816190003491e+01
6.000000000000000000e+04,3.105036560330301043e+01
6.000000000000000000e+04,3.150396986302505553e+01
6.000000000000000000e+04,3.171289443559744470e+01
1.000000000000000000e+05,3.183267461738075710e+01
3.000000000000000000e+05,3.199728250662322537e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup50_bestNet_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.911813452358223131e+01
3.000000000000000000e+02,2.979776890036606218e+01
6.000000000000000000e+02,3.008909762051562353e+01
1.000000000000000000e+03,3.036964373061955413e+01
3.000000000000000000e+03,3.088771836393691217e+01
6.000000000000000000e+03,3.119608376128299554e+01
1.000000000000000000e+04,3.129327874354237338e+01
3.000000000000000000e+04,3.157358743919120769e+01
6.000000000000000000e+04,3.171289443559744470e+01
1.000000000000000000e+05,3.183267461738075710e+01
3.000000000000000000e+05,3.199728250662322537e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup50_c128_allDots.txt <==
N,psnr
1.000000000000000000e+02,2.876731815912073742e+01
1.000000000000000000e+02,2.863349727341432427e+01
1.000000000000000000e+02,2.895098381891464712e+01
1.000000000000000000e+02,2.801701582694899173e+01
1.000000000000000000e+02,2.890693950407079171e+01
3.000000000000000000e+02,2.872962743551453357e+01
3.000000000000000000e+02,2.963242053006221610e+01
3.000000000000000000e+02,2.958130551536135755e+01
3.000000000000000000e+02,2.938916634452733589e+01
3.000000000000000000e+02,2.947697590038951532e+01
6.000000000000000000e+02,2.989722359181137534e+01
6.000000000000000000e+02,2.978017496212470050e+01
6.000000000000000000e+02,2.984635695646616327e+01
6.000000000000000000e+02,2.996071607048782681e+01
6.000000000000000000e+02,2.966727101674398170e+01
1.000000000000000000e+03,2.996565732650753588e+01
1.000000000000000000e+03,2.997309906078251629e+01
1.000000000000000000e+03,3.017661743110311434e+01
3.000000000000000000e+03,3.065410677474240586e+01
3.000000000000000000e+03,3.087208635426316761e+01
3.000000000000000000e+03,3.081353690798446365e+01
6.000000000000000000e+03,3.102802839993237427e+01
6.000000000000000000e+03,3.106890922409134248e+01
6.000000000000000000e+03,3.112099297218005489e+01
1.000000000000000000e+04,3.093615611812949950e+01
1.000000000000000000e+04,3.122317074865938125e+01
1.000000000000000000e+04,3.116360730614930219e+01
3.000000000000000000e+04,3.151842599547026680e+01
6.000000000000000000e+04,3.170918512864744798e+01
1.000000000000000000e+05,3.171780156223844926e+01
1.000000000000000000e+05,3.172773024328168034e+01
1.000000000000000000e+05,3.176439077232057429e+01
1.000000000000000000e+05,3.167725894653064955e+01
1.000000000000000000e+05,3.178643342825197138e+01
3.000000000000000000e+05,3.192649322676578905e+01


==> txtfiles/Den_N2N_FixNoise_SelfSup50_c128_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.895098381891464712e+01
3.000000000000000000e+02,2.963242053006221610e+01
6.000000000000000000e+02,2.996071607048782681e+01
1.000000000000000000e+03,3.017661743110311434e+01
3.000000000000000000e+03,3.087208635426316761e+01
6.000000000000000000e+03,3.112099297218005489e+01
1.000000000000000000e+04,3.122317074865938125e+01
3.000000000000000000e+04,3.151842599547026680e+01
6.000000000000000000e+04,3.170918512864744798e+01
1.000000000000000000e+05,3.178643342825197138e+01
3.000000000000000000e+05,3.192649322676578905e+01


==> txtfiles/Den_N2N_FixNoise_Sup_bestNet_allDots.txt <==
N,psnr
1.000000000000000000e+02,3.035978921165519395e+01
1.000000000000000000e+02,3.040319236037950290e+01
1.000000000000000000e+02,3.049037931989606776e+01
1.000000000000000000e+02,3.048521310462392009e+01
1.000000000000000000e+02,3.056977913458863227e+01
3.000000000000000000e+02,3.098066096198122210e+01
3.000000000000000000e+02,3.079632036950476248e+01
3.000000000000000000e+02,3.096841542839201722e+01
3.000000000000000000e+02,3.094679312803709692e+01
3.000000000000000000e+02,3.080626795242226379e+01
6.000000000000000000e+02,3.108430845753823490e+01
6.000000000000000000e+02,3.120739235171531689e+01
6.000000000000000000e+02,3.110763655930094629e+01
6.000000000000000000e+02,3.110073070882499380e+01
6.000000000000000000e+02,3.116062774956000681e+01
1.000000000000000000e+03,3.127966241804395509e+01
1.000000000000000000e+03,3.128783620913833019e+01
1.000000000000000000e+03,3.127645951070527985e+01
3.000000000000000000e+03,3.156748226022263992e+01
3.000000000000000000e+03,3.153438820875702575e+01
3.000000000000000000e+03,3.154187494394874491e+01
6.000000000000000000e+03,3.171823541279204406e+01
6.000000000000000000e+03,3.169281872642401154e+01
6.000000000000000000e+03,3.170998664296305591e+01
1.000000000000000000e+04,3.171382200435166610e+01
1.000000000000000000e+04,3.181690092550710247e+01
1.000000000000000000e+04,3.176199736930343320e+01
3.000000000000000000e+04,3.198955300826250081e+01
3.000000000000000000e+04,3.195203187472822393e+01
3.000000000000000000e+04,3.191295278872632579e+01
6.000000000000000000e+04,3.209043565264505560e+01
6.000000000000000000e+04,3.206481675735149395e+01
6.000000000000000000e+04,3.205889545696614107e+01
1.000000000000000000e+05,3.210929633857187326e+01
3.000000000000000000e+05,3.215431985847742169e+01


==> txtfiles/Den_N2N_FixNoise_Sup_bestNet_woDots.txt <==
N,psnr
1.000000000000000000e+02,3.056977913458863227e+01
3.000000000000000000e+02,3.098066096198122210e+01
6.000000000000000000e+02,3.120739235171531689e+01
1.000000000000000000e+03,3.128783620913833019e+01
3.000000000000000000e+03,3.156748226022263992e+01
6.000000000000000000e+03,3.171823541279204406e+01
1.000000000000000000e+04,3.181690092550710247e+01
3.000000000000000000e+04,3.198955300826250081e+01
6.000000000000000000e+04,3.209043565264505560e+01
1.000000000000000000e+05,3.210929633857187326e+01
3.000000000000000000e+05,3.215431985847742169e+01


==> txtfiles/Den_N2N_FixNoise_Sup_c128_allDots.txt <==
N,psnr
1.000000000000000000e+02,3.037465364760479147e+01
1.000000000000000000e+02,3.017062145582534782e+01
1.000000000000000000e+02,3.044763427038483528e+01
1.000000000000000000e+02,3.039661825906700088e+01
1.000000000000000000e+02,3.009367486773274791e+01
3.000000000000000000e+02,3.079627209853239123e+01
3.000000000000000000e+02,3.095432598108996913e+01
3.000000000000000000e+02,3.090925324186440193e+01
3.000000000000000000e+02,3.081803244914562967e+01
3.000000000000000000e+02,3.097970995423847285e+01
6.000000000000000000e+02,3.110329950145265698e+01
6.000000000000000000e+02,3.109977107837532628e+01
6.000000000000000000e+02,3.110687210958957749e+01
6.000000000000000000e+02,3.111135860722635016e+01
6.000000000000000000e+02,3.112951286757007097e+01
1.000000000000000000e+03,3.125373032191912515e+01
1.000000000000000000e+03,3.126837304395614936e+01
1.000000000000000000e+03,3.128210561599691530e+01
3.000000000000000000e+03,3.148758255009979479e+01
3.000000000000000000e+03,3.150720632134006749e+01
3.000000000000000000e+03,3.152173547428192180e+01
6.000000000000000000e+03,3.167596432022102348e+01
6.000000000000000000e+03,3.166515795706247971e+01
6.000000000000000000e+03,3.164995397992703019e+01
1.000000000000000000e+04,3.176676581803809896e+01
3.000000000000000000e+04,3.195736082906078224e+01
6.000000000000000000e+04,3.199891073589921220e+01
6.000000000000000000e+04,3.201601352254839838e+01
6.000000000000000000e+04,3.201191224202209185e+01
1.000000000000000000e+05,3.206390089864645887e+01
3.000000000000000000e+05,3.209912766694576902e+01


==> txtfiles/Den_N2N_FixNoise_Sup_c128_woDots.txt <==
N,psnr
1.000000000000000000e+02,3.044763427038483528e+01
3.000000000000000000e+02,3.097970995423847285e+01
6.000000000000000000e+02,3.112951286757007097e+01
1.000000000000000000e+03,3.128210561599691530e+01
3.000000000000000000e+03,3.152173547428192180e+01
6.000000000000000000e+03,3.167596432022102348e+01
1.000000000000000000e+04,3.176676581803809896e+01
3.000000000000000000e+04,3.195736082906078224e+01
6.000000000000000000e+04,3.201601352254839838e+01
1.000000000000000000e+05,3.206390089864645887e+01
3.000000000000000000e+05,3.209912766694576902e+01


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLN_alphas_betas.txt <==
28.63305648172092 0.010808165709411954 30.32180678666495 0.004587355394356174 

==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLN_alphas_betas_rounded.txt <==
28.63 0.0108 30.32 0.0046 

==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,2.994506839547500476e+01,3.000000000000000000e+02,3.041807659319654178e+01,6.000000000000000000e+02,3.068663822027502874e+01,1.000000000000000000e+03,3.087279312975707768e+01,3.000000000000000000e+03,3.126831338179552233e+01,6.000000000000000000e+03,3.148265272226168676e+01,1.000000000000000000e+04,3.156797350084607245e+01,3.000000000000000000e+04,3.183593231399895274e+01,6.000000000000000000e+04,3.193588890086063969e+01,1.000000000000000000e+05,3.200020990299667289e+01,3.000000000000000000e+05,3.206625138646892736e+01
1.000000000000000000e+00,1.000000000000000000e+02,2.972230301441217293e+01,3.000000000000000000e+02,3.026376814151830885e+01,6.000000000000000000e+02,3.064522873324040120e+01,1.000000000000000000e+03,3.085942831274018872e+01,3.000000000000000000e+03,3.123791941701399466e+01,6.000000000000000000e+03,3.146625892145516090e+01,1.000000000000000000e+04,3.150599200766173524e+01,3.000000000000000000e+04,3.180892208582114122e+01,6.000000000000000000e+04,3.189400093216593390e+01,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,2.962444967765789272e+01,3.000000000000000000e+02,3.013874768873225563e+01,6.000000000000000000e+02,3.062764106988533896e+01,1.000000000000000000e+03,3.085724451723912409e+01,3.000000000000000000e+03,3.122089211250759533e+01,6.000000000000000000e+03,3.141436141865075271e+01,1.000000000000000000e+04,3.149938460754157887e+01,3.000000000000000000e+04,3.177490682381471387e+01,6.000000000000000000e+04,3.187246258787923736e+01,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
3.000000000000000000e+00,1.000000000000000000e+02,2.953914829101610096e+01,3.000000000000000000e+02,2.987923460805606624e+01,6.000000000000000000e+02,3.057039964953636257e+01,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
4.000000000000000000e+00,1.000000000000000000e+02,2.947718362979541240e+01,3.000000000000000000e+02,2.970343270273937364e+01,6.000000000000000000e+02,3.053572397014886519e+01,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
5.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
6.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
7.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
8.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
9.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,2.994506839547500476e+01,3.000000000000000000e+02,3.041807659319654178e+01,6.000000000000000000e+02,3.068663822027502874e+01,1.000000000000000000e+03,3.087279312975707768e+01,3.000000000000000000e+03,3.126831338179552233e+01,6.000000000000000000e+03,3.148265272226168676e+01,1.000000000000000000e+04,3.156797350084607245e+01,3.000000000000000000e+04,3.183593231399895274e+01,6.000000000000000000e+04,3.193588890086063969e+01,1.000000000000000000e+05,3.200020990299667289e+01,3.000000000000000000e+05,3.206625138646892736e+01


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,2.994506839547500476e+01
3.000000000000000000e+02,3.041807659319654178e+01
6.000000000000000000e+02,3.068663822027502874e+01
1.000000000000000000e+03,3.087279312975707768e+01
3.000000000000000000e+03,3.126831338179552233e+01
6.000000000000000000e+03,3.148265272226168676e+01
1.000000000000000000e+04,3.156797350084607245e+01
3.000000000000000000e+04,3.183593231399895274e+01
6.000000000000000000e+04,3.193588890086063969e+01
1.000000000000000000e+05,3.200020990299667289e+01
3.000000000000000000e+05,3.206625138646892736e+01


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLN_line_extended.txt <==
N,PSNR
3.000000000000000000e+05,3.206625138646892736e+01
2.900000000000000000e+05,3.206421140728829755e+01
2.800000000000000000e+05,3.206209997213905183e+01
2.700000000000000000e+05,3.205991188761678501e+01
2.600000000000000000e+05,3.205764137250831425e+01
2.500000000000000000e+05,3.205528196557795440e+01
2.400000000000000000e+05,3.205282641452825487e+01
2.300000000000000000e+05,3.205026654132569774e+01
2.200000000000000000e+05,3.204759307758446596e+01
2.100000000000000000e+05,3.204479546164612458e+01
2.000000000000000000e+05,3.204186158613440938e+01
1.900000000000000000e+05,3.203877748073200848e+01
1.800000000000000000e+05,3.203552690914650469e+01
1.700000000000000000e+05,3.203209085080718665e+01
1.600000000000000000e+05,3.202844682531510756e+01
1.500000000000000000e+05,3.202456799867407966e+01
1.400000000000000000e+05,3.202042198082821756e+01
1.300000000000000000e+05,3.201596917699615830e+01
1.200000000000000000e+05,3.201116047805019349e+01
1.100000000000000000e+05,3.200593394399742664e+01
1.000000000000000000e+05,3.200020990299667289e+01
9.800000000000000000e+04,3.199766360483227245e+01
9.600000000000000000e+04,3.199506501091411792e+01
9.400000000000000000e+04,3.199241192350415020e+01
9.200000000000000000e+04,3.198970200324567870e+01
9.000000000000000000e+04,3.198693275672381020e+01
8.800000000000000000e+04,3.198410152262894712e+01
8.600000000000000000e+04,3.198120545633086209e+01
8.400000000000000000e+04,3.197824151263893100e+01
8.200000000000000000e+04,3.197520642648650835e+01
8.000000000000000000e+04,3.197209669123195042e+01
7.800000000000000000e+04,3.196890853421437839e+01
7.600000000000000000e+04,3.196563788913652004e+01
7.400000000000000000e+04,3.196228036476716738e+01
7.200000000000000000e+04,3.195883120935835464e+01
7.000000000000000000e+04,3.195528527005322417e+01
6.800000000000000000e+04,3.195163694641367869e+01
6.600000000000000000e+04,3.194788013701479557e+01
6.400000000000000000e+04,3.194400817782634050e+01
6.200000000000000000e+04,3.194001377081736592e+01
6.000000000000000000e+04,3.193588890086063969e+01
5.850000000000000000e+04,3.193223238269333208e+01
5.700000000000000000e+04,3.192848131459178518e+01
5.550000000000000000e+04,3.192463066472489075e+01
5.400000000000000000e+04,3.192067498823578475e+01
5.250000000000000000e+04,3.191660838074465545e+01
5.100000000000000000e+04,3.191242442511677879e+01
4.950000000000000000e+04,3.190811613028982663e+01
4.800000000000000000e+04,3.190367586069508121e+01
4.650000000000000000e+04,3.189909525448127070e+01
4.500000000000000000e+04,3.189436512833894710e+01
4.350000000000000000e+04,3.188947536620058898e+01
4.200000000000000000e+04,3.188441478842258192e+01
4.050000000000000000e+04,3.187917099719093628e+01
3.900000000000000000e+04,3.187373019276820685e+01
3.750000000000000000e+04,3.186807695372062454e+01
3.600000000000000000e+04,3.186219397230430772e+01
3.450000000000000000e+04,3.185606173356050164e+01
3.300000000000000000e+04,3.184965812310649724e+01
3.150000000000000000e+04,3.184295794371811539e+01
3.000000000000000000e+04,3.183593231399895274e+01
2.900000000000000000e+04,3.182762958861727043e+01
2.800000000000000000e+04,3.181903776140125473e+01
2.700000000000000000e+04,3.181013588385479451e+01
2.600000000000000000e+04,3.180090064130870431e+01
2.500000000000000000e+04,3.179130598230410243e+01
2.400000000000000000e+04,3.178132267241023001e+01
2.300000000000000000e+04,3.177091775319310329e+01
2.200000000000000000e+04,3.176005388105263805e+01
2.100000000000000000e+04,3.174868851241449974e+01
2.000000000000000000e+04,3.173677289031836324e+01
1.900000000000000000e+04,3.172425077130185400e+01
1.800000000000000000e+04,3.171105680835188778e+01
1.700000000000000000e+04,3.169711447198628562e+01
1.600000000000000000e+04,3.168233334145801194e+01
1.500000000000000000e+04,3.166660552212706037e+01
1.400000000000000000e+04,3.164980082712686027e+01
1.300000000000000000e+04,3.163176017351528557e+01
1.200000000000000000e+04,3.161228633458643955e+01
1.100000000000000000e+04,3.159113066622999000e+01
1.000000000000000000e+04,3.156797350084607245e+01
9.800000000000000000e+03,3.156459475110626656e+01
9.600000000000000000e+03,3.156114670442932990e+01
9.400000000000000000e+03,3.155762645062413796e+01
9.200000000000000000e+03,3.155403089205942635e+01
9.000000000000000000e+03,3.155035672720517681e+01
8.800000000000000000e+03,3.154660043232625100e+01
8.600000000000000000e+03,3.154275824107374859e+01
8.400000000000000000e+03,3.153882612167738486e+01
8.200000000000000000e+03,3.153479975139230262e+01
8.000000000000000000e+03,3.153067448779377457e+01
7.800000000000000000e+03,3.152644533644135194e+01
7.600000000000000000e+03,3.152210691434697765e+01
7.400000000000000000e+03,3.151765340857598119e+01
7.200000000000000000e+03,3.151307852918143482e+01
7.000000000000000000e+03,3.150837545551461005e+01
6.800000000000000000e+03,3.150353677476010361e+01
6.600000000000000000e+03,3.149855441130370437e+01
6.400000000000000000e+03,3.149341954524141585e+01
6.200000000000000000e+03,3.148812251796206141e+01
6.000000000000000000e+03,3.148265272226168676e+01
5.850000000000000000e+03,3.147479799815686619e+01
5.700000000000000000e+03,3.146674126931276305e+01
5.550000000000000000e+03,3.145847181477333621e+01
5.400000000000000000e+03,3.144997803520871571e+01
5.250000000000000000e+03,3.144124735416984961e+01
5.100000000000000000e+03,3.143226610505690743e+01
4.950000000000000000e+03,3.142301940124587389e+01
4.800000000000000000e+03,3.141349098626826475e+01
4.650000000000000000e+03,3.140366306024914778e+01
4.500000000000000000e+03,3.139351607793886245e+01
4.350000000000000000e+03,3.138302851256769799e+01
4.200000000000000000e+03,3.137217657833668127e+01
4.050000000000000000e+03,3.136093390252981195e+01
3.900000000000000000e+03,3.134927113585342795e+01
3.750000000000000000e+03,3.133715548648284965e+01
3.600000000000000000e+03,3.132455015915044427e+01
3.450000000000000000e+03,3.131141367505217943e+01
3.300000000000000000e+03,3.129769904081752685e+01
3.150000000000000000e+03,3.128335272445226778e+01
3.000000000000000000e+03,3.126831338179551878e+01
2.900000000000000000e+03,3.125603277332744412e+01
2.800000000000000000e+03,3.124332625942710351e+01
2.700000000000000000e+03,3.123016304119233411e+01
2.600000000000000000e+03,3.121650884570280837e+01
2.500000000000000000e+03,3.120232538245133469e+01
2.400000000000000000e+03,3.118756968904132165e+01
2.300000000000000000e+03,3.117219333791247493e+01
2.200000000000000000e+03,3.115614146707860854e+01
2.100000000000000000e+03,3.113935158581747942e+01
2.000000000000000000e+03,3.112175208950986161e+01
1.900000000000000000e+03,3.110326039421364541e+01
1.800000000000000000e+03,3.108378056773683440e+01
1.700000000000000000e+03,3.106320028468521599e+01
1.600000000000000000e+03,3.104138685976419154e+01
1.500000000000000000e+03,3.101818200261202563e+01
1.400000000000000000e+03,3.099339476513357283e+01
1.300000000000000000e+03,3.096679187774458342e+01
1.200000000000000000e+03,3.093808422033538719e+01
1.100000000000000000e+03,3.090690740894313748e+01
1.000000000000000000e+03,3.087279312975707768e+01
9.800000000000000000e+02,3.086540946285172282e+01
9.600000000000000000e+02,3.085787536561351985e+01
9.400000000000000000e+02,3.085018454172519498e+01
9.200000000000000000e+02,3.084233029024910877e+01
9.000000000000000000e+02,3.083430547015925072e+01
8.800000000000000000e+02,3.082610246089702954e+01
8.600000000000000000e+02,3.081771311840348204e+01
8.400000000000000000e+02,3.080912872599036945e+01
8.200000000000000000e+02,3.080033993930541314e+01
8.000000000000000000e+02,3.079133672451817461e+01
7.800000000000000000e+02,3.078210828869869786e+01
7.600000000000000000e+02,3.077264300117429130e+01
7.400000000000000000e+02,3.076292830442359616e+01
7.200000000000000000e+02,3.075295061279079789e+01
7.000000000000000000e+02,3.074269519696512276e+01
6.800000000000000000e+02,3.073214605175410341e+01
6.600000000000000000e+02,3.072128574416345614e+01
6.400000000000000000e+02,3.071009523815385123e+01
6.200000000000000000e+02,3.069855369163929737e+01
6.000000000000000000e+02,3.068663822027502874e+01
5.850000000000000000e+02,3.067678717611544670e+01
5.700000000000000000e+02,3.066668351893843791e+01
5.550000000000000000e+02,3.065631386140287518e+01
5.400000000000000000e+02,3.064566372041386089e+01
5.250000000000000000e+02,3.063471739403198413e+01
5.100000000000000000e+02,3.062345782058478250e+01
4.950000000000000000e+02,3.061186641679855214e+01
4.800000000000000000e+02,3.059992289108434349e+01
4.650000000000000000e+02,3.058760502725392882e+01
4.500000000000000000e+02,3.057488843285883107e+01
4.350000000000000000e+02,3.056174624496949832e+01
4.200000000000000000e+02,3.054814878444959803e+01
4.050000000000000000e+02,3.053406314750647610e+01
3.900000000000000000e+02,3.051945272033880485e+01
3.750000000000000000e+02,3.050427659881469111e+01
3.600000000000000000e+02,3.048848888995706474e+01
3.450000000000000000e+02,3.047203786510286250e+01
3.300000000000000000e+02,3.045486492523609812e+01
3.150000000000000000e+02,3.043690332614569272e+01
3.000000000000000000e+02,3.041807659319654178e+01
2.900000000000000000e+02,3.040336913737886348e+01
2.800000000000000000e+02,3.038815301625222176e+01
2.700000000000000000e+02,3.037239149753662559e+01
2.600000000000000000e+02,3.035604370958671794e+01
2.500000000000000000e+02,3.033906399418647126e+01
2.400000000000000000e+02,3.032140112757517159e+01
2.300000000000000000e+02,3.030299737611998623e+01
2.200000000000000000e+02,3.028378734261391969e+01
2.100000000000000000e+02,3.026369654486163796e+01
2.000000000000000000e+02,3.024263964831541784e+01
1.900000000000000000e+02,3.022051824646296225e+01
1.800000000000000000e+02,3.019721804247821950e+01
1.700000000000000000e+02,3.017260522708522075e+01
1.600000000000000000e+02,3.014652176062904587e+01
1.500000000000000000e+02,3.011877913549803054e+01
1.400000000000000000e+02,3.008914999040173299e+01
1.300000000000000000e+02,3.005735662198512870e+01
1.200000000000000000e+02,3.002305490428471302e+01
1.100000000000000000e+02,2.998581121866813604e+01
1.000000000000000000e+02,2.994506839547500832e+01


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,2.975026317323032998e+01,3.027585212035873496e+01,3.051370999056845790e+01,3.065498904100198629e+01,3.090786891604147968e+01,3.100388318344503702e+01,3.107607317805004143e+01,nan,nan,nan,nan
1.167070000000000000e+05,2.967552041685597786e+01,3.024770506361864264e+01,3.049900420578467219e+01,3.064121890638280732e+01,3.085624712557179095e+01,3.098089247607564900e+01,3.106566759113194465e+01,nan,nan,nan,nan
1.167070000000000000e+05,2.965081682239943461e+01,3.023764679234231068e+01,3.045914794115056168e+01,3.062897990666641590e+01,3.082067185061299952e+01,3.089915618707043876e+01,3.106082539668072684e+01,nan,nan,nan,nan
1.167070000000000000e+05,2.958489258146029854e+01,3.021078215726529947e+01,3.044131909952547588e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,2.953836726452580308e+01,3.019359284366399265e+01,3.029734868759884847e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,3.038841105706750767e+01,nan,nan,3.115888634478283947e+01,3.133157911958094033e+01,3.145268966380056952e+01,3.159058493030789450e+01,3.158908124680382201e+01,nan,nan
4.658590000000000000e+05,nan,3.036404861518794362e+01,nan,nan,3.112412488612282147e+01,3.128836013513055647e+01,3.143793162811631703e+01,3.158057176412422606e+01,3.158523067598942902e+01,nan,nan
4.658590000000000000e+05,nan,3.026482526852509025e+01,nan,nan,3.110232090909546798e+01,3.126569807901140408e+01,3.139922568679355663e+01,3.153538089431645730e+01,3.149700349098510443e+01,nan,nan
4.658590000000000000e+05,nan,3.025587051293974028e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,3.023807197548513415e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,2.984354174151569694e+01,3.034882306195280322e+01,3.063814736916513937e+01,3.085864087545563805e+01,3.124193170960521471e+01,3.143212931953378586e+01,3.156002529935141254e+01,3.174401201537833472e+01,3.185120954026708873e+01,nan,nan
1.861507000000000000e+06,2.972637382422700014e+01,3.034296539006718518e+01,3.063099840490376735e+01,3.074535032398367562e+01,3.122761503335715361e+01,3.142746898084483576e+01,3.154318137338603378e+01,3.172985948041709037e+01,3.182557672571932983e+01,nan,nan
1.861507000000000000e+06,2.926774257446026084e+01,3.033453992589626580e+01,3.057750156424842558e+01,3.073849560535353831e+01,3.117203273035280375e+01,3.140700393992351991e+01,3.150019764741340111e+01,3.171278484450310486e+01,3.177583736701075878e+01,nan,nan
1.861507000000000000e+06,2.905601265383826259e+01,3.029226205362026292e+01,3.057613575783300419e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,2.905049888095425459e+01,3.018525658896303199e+01,3.056552902774940961e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,2.980259372392994877e+01,3.035280951880456968e+01,3.061225298926958160e+01,3.079833820989636806e+01,3.120981432149640256e+01,3.143310288316305190e+01,3.154239978340002182e+01,3.178359487019357843e+01,3.187059774956241398e+01,nan,nan
7.442179000000000000e+06,2.967540307048623305e+01,3.030730058990947740e+01,3.061023926682315377e+01,3.079441194273806559e+01,3.120683581295235243e+01,3.131222415583582830e+01,3.152271318874000983e+01,3.178145627114303196e+01,3.186762846889612888e+01,nan,nan
7.442179000000000000e+06,2.952086809004021362e+01,3.021538532751519668e+01,3.059486183826073713e+01,3.078784439216111579e+01,3.113781601375830022e+01,3.131158745812371080e+01,3.148690234132522292e+01,3.174406006111529521e+01,3.186429476094468427e+01,nan,nan
7.442179000000000000e+06,2.945594915814908887e+01,2.997694861950678913e+01,3.057226705829633673e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,2.915110925026545274e+01,2.997495530055273250e+01,3.055093846071818220e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,2.965936296917529802e+01,3.040735700126385765e+01,3.066051336823835172e+01,3.084166706367396316e+01,3.121880635807899296e+01,3.138584448975816343e+01,nan,3.178956631348293627e+01,nan,nan,nan
1.674201900000000000e+07,2.964497438093943416e+01,3.036942070851560871e+01,3.065051567047825287e+01,3.082473712173304037e+01,3.119441118416254000e+01,3.137578446081873551e+01,nan,3.178787108119105298e+01,nan,nan,nan
1.674201900000000000e+07,2.947947026684128957e+01,3.034266485133846203e+01,3.064685168148296057e+01,3.076577660769893541e+01,3.117718489285313410e+01,3.133390531343486174e+01,nan,3.176975389896319513e+01,nan,nan,nan
1.674201900000000000e+07,2.943483343372743377e+01,3.031119610265470854e+01,3.059693029494631134e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,2.928948874993835005e+01,3.025249295995992682e+01,3.053576813294083436e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,2.960616185020695923e+01,3.029217431449698239e+01,3.063152670364755537e+01,3.082879614371670485e+01,nan,3.144016504882021934e+01,3.155126713849968567e+01,3.180536541960968577e+01,3.191316955744062156e+01,nan,nan
2.976102700000000000e+07,2.959432189103178246e+01,3.025477888467828436e+01,3.055592994737840229e+01,3.081512229861382224e+01,nan,3.143774711958100454e+01,3.154840350605569199e+01,3.179722513032662334e+01,3.189492449480374958e+01,nan,nan
2.976102700000000000e+07,2.952713873766240837e+01,3.024616937115814608e+01,3.054419379812559754e+01,3.075101761546124735e+01,nan,3.140134300572784909e+01,3.147617407704560932e+01,3.175283810114938987e+01,3.188609649863499840e+01,nan,nan
2.976102700000000000e+07,2.930150202855192632e+01,3.016464536014430209e+01,3.052850881483610834e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,2.910737486103390026e+01,3.007813612587871788e+01,3.045351523224999113e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,2.933065043499273017e+01,nan,3.059920451570702582e+01,3.082650122749037180e+01,3.125422182270573046e+01,nan,3.155602851890061444e+01,nan,3.193111101353350634e+01,nan,nan
4.649920300000000000e+07,2.896306080736529154e+01,nan,3.051461490492942730e+01,3.081352357125308572e+01,3.122265448760237661e+01,nan,3.153118453087376238e+01,nan,3.192664912165660240e+01,nan,nan
4.649920300000000000e+07,2.894726959226973051e+01,nan,3.049520428964036967e+01,3.076617735334965431e+01,3.121631635439254637e+01,nan,3.147725160172757342e+01,nan,3.191129909372217810e+01,nan,nan
4.649920300000000000e+07,2.881157974325070015e+01,nan,3.039633739848013150e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,2.852213165618729107e+01,nan,3.039336919813767324e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.994506839547500476e+01,nan,3.068663822027502874e+01,3.087279312975707768e+01,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.972230301441217293e+01,nan,3.064522873324040120e+01,3.085942831274018872e+01,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.962444967765789272e+01,nan,3.062764106988533896e+01,3.085724451723912409e+01,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.953914829101610096e+01,nan,3.057039964953636257e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.947718362979541240e+01,nan,3.053572397014886519e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,3.156797350084607245e+01,nan,3.193588890086063969e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,3.150599200766173524e+01,nan,3.189400093216593390e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,3.149938460754157887e+01,nan,3.187246258787923736e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,3.126831338179552233e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,3.123791941701399466e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,3.122089211250759533e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,3.041807659319654178e+01,nan,nan,nan,3.148265272226168676e+01,nan,3.183593231399895274e+01,nan,3.200020990299667289e+01,3.206625138646892736e+01
4.649920300000000000e+07,nan,3.026376814151830885e+01,nan,nan,nan,3.146625892145516090e+01,nan,3.180892208582114122e+01,nan,nan,nan
4.649920300000000000e+07,nan,3.013874768873225563e+01,nan,nan,nan,3.141436141865075271e+01,nan,3.177490682381471387e+01,nan,nan,nan
4.649920300000000000e+07,nan,2.987923460805606624e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,2.970343270273937364e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.994506839547500476e+01,nan,3.068663822027502874e+01,3.087279312975707768e+01,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,3.156797350084607245e+01,nan,3.193588890086063969e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,3.126831338179552233e+01,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,3.041807659319654178e+01,nan,nan,nan,3.148265272226168676e+01,nan,3.183593231399895274e+01,nan,3.200020990299667289e+01,3.206625138646892736e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,2.975026317323032998e+01,3.027585212035873496e+01,3.051370999056845790e+01,3.065498904100198629e+01,3.090786891604147968e+01,3.100388318344503702e+01,3.107607317805004143e+01,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,3.038841105706750767e+01,nan,nan,3.115888634478283947e+01,3.133157911958094033e+01,3.145268966380056952e+01,3.159058493030789450e+01,3.158908124680382201e+01,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,2.984354174151569694e+01,3.034882306195280322e+01,3.063814736916513937e+01,3.085864087545563805e+01,3.124193170960521471e+01,3.143212931953378586e+01,3.156002529935141254e+01,3.174401201537833472e+01,3.185120954026708873e+01,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,2.980259372392994877e+01,3.035280951880456968e+01,3.061225298926958160e+01,3.079833820989636806e+01,3.120981432149640256e+01,3.143310288316305190e+01,3.154239978340002182e+01,3.178359487019357843e+01,3.187059774956241398e+01,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,2.965936296917529802e+01,3.040735700126385765e+01,3.066051336823835172e+01,3.084166706367396316e+01,3.121880635807899296e+01,3.138584448975816343e+01,nan,3.178956631348293627e+01,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,2.960616185020695923e+01,3.029217431449698239e+01,3.063152670364755537e+01,3.082879614371670485e+01,nan,3.144016504882021934e+01,3.155126713849968567e+01,3.180536541960968577e+01,3.191316955744062156e+01,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,2.933065043499273017e+01,nan,3.059920451570702582e+01,3.082650122749037180e+01,3.125422182270573046e+01,nan,3.155602851890061444e+01,nan,3.193111101353350634e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup25_bestNet_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,2.975026317323032998e+01,3.027585212035873496e+01,3.051370999056845790e+01,3.065498904100198629e+01,3.090786891604147968e+01,3.100388318344503702e+01,3.107607317805004143e+01,nan,nan,nan,nan
4.658590000000000000e+05,2.994506839547500476e+01,3.038841105706750767e+01,3.068663822027502874e+01,3.087279312975707768e+01,3.115888634478283947e+01,3.133157911958094033e+01,3.145268966380056952e+01,3.159058493030789450e+01,3.158908124680382201e+01,nan,nan
1.861507000000000000e+06,2.984354174151569694e+01,3.034882306195280322e+01,3.063814736916513937e+01,3.085864087545563805e+01,3.124193170960521471e+01,3.143212931953378586e+01,3.156002529935141254e+01,3.174401201537833472e+01,3.185120954026708873e+01,nan,nan
7.442179000000000000e+06,2.980259372392994877e+01,3.035280951880456968e+01,3.061225298926958160e+01,3.079833820989636806e+01,3.120981432149640256e+01,3.143310288316305190e+01,3.154239978340002182e+01,3.178359487019357843e+01,3.187059774956241398e+01,nan,nan
1.674201900000000000e+07,2.965936296917529802e+01,3.040735700126385765e+01,3.066051336823835172e+01,3.084166706367396316e+01,3.121880635807899296e+01,3.138584448975816343e+01,3.156797350084607245e+01,3.178956631348293627e+01,3.193588890086063969e+01,nan,nan
2.976102700000000000e+07,2.960616185020695923e+01,3.029217431449698239e+01,3.063152670364755537e+01,3.082879614371670485e+01,3.126831338179552233e+01,3.144016504882021934e+01,3.155126713849968567e+01,3.180536541960968577e+01,3.191316955744062156e+01,nan,nan
4.649920300000000000e+07,2.933065043499273017e+01,3.041807659319654178e+01,3.059920451570702582e+01,3.082650122749037180e+01,3.125422182270573046e+01,3.148265272226168676e+01,3.155602851890061444e+01,3.183593231399895274e+01,3.193111101353350634e+01,3.200020990299667289e+01,3.206625138646892736e+01


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLN_alphas_betas.txt <==
27.441964305765147 0.014549999112460965 29.484028655560977 0.0065759478239016955 

==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLN_alphas_betas_rounded.txt <==
27.44 0.0145 29.48 0.0066 

==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,2.911813452358223131e+01,3.000000000000000000e+02,2.979776890036606218e+01,6.000000000000000000e+02,3.008909762051562353e+01,1.000000000000000000e+03,3.036964373061955413e+01,3.000000000000000000e+03,3.088771836393691217e+01,6.000000000000000000e+03,3.119608376128299554e+01,1.000000000000000000e+04,3.129327874354237338e+01,3.000000000000000000e+04,3.157358743919120769e+01,6.000000000000000000e+04,3.171289443559744470e+01,1.000000000000000000e+05,3.183267461738075710e+01,3.000000000000000000e+05,3.199728250662322537e+01
1.000000000000000000e+00,1.000000000000000000e+02,2.904746885118856881e+01,3.000000000000000000e+02,2.954897634028707998e+01,6.000000000000000000e+02,3.005363675472122864e+01,1.000000000000000000e+03,3.024902837273104694e+01,3.000000000000000000e+03,3.056944916225536701e+01,6.000000000000000000e+03,3.103541203546864224e+01,1.000000000000000000e+04,3.126514167872269567e+01,3.000000000000000000e+04,3.153595502108906601e+01,6.000000000000000000e+04,3.150396986302505553e+01,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,2.863268115592576635e+01,3.000000000000000000e+02,2.950358747379755542e+01,6.000000000000000000e+02,3.001852799739332056e+01,1.000000000000000000e+03,3.022499972217690711e+01,3.000000000000000000e+03,3.049521822872328514e+01,6.000000000000000000e+03,3.063140858635850350e+01,1.000000000000000000e+04,3.121725043056245852e+01,3.000000000000000000e+04,3.139140816190003491e+01,6.000000000000000000e+04,3.105036560330301043e+01,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
3.000000000000000000e+00,1.000000000000000000e+02,2.749228936185888017e+01,3.000000000000000000e+02,2.934610916323325469e+01,6.000000000000000000e+02,3.001239197747433707e+01,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
4.000000000000000000e+00,1.000000000000000000e+02,2.735358237930716641e+01,3.000000000000000000e+02,2.932437160364186468e+01,6.000000000000000000e+02,2.980022472105699549e+01,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
5.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
6.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
7.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
8.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
9.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,2.911813452358223131e+01,3.000000000000000000e+02,2.979776890036606218e+01,6.000000000000000000e+02,3.008909762051562353e+01,1.000000000000000000e+03,3.036964373061955413e+01,3.000000000000000000e+03,3.088771836393691217e+01,6.000000000000000000e+03,3.119608376128299554e+01,1.000000000000000000e+04,3.129327874354237338e+01,3.000000000000000000e+04,3.157358743919120769e+01,6.000000000000000000e+04,3.171289443559744470e+01,1.000000000000000000e+05,3.183267461738075710e+01,3.000000000000000000e+05,3.199728250662322537e+01


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,2.911813452358223131e+01
3.000000000000000000e+02,2.979776890036606218e+01
6.000000000000000000e+02,3.008909762051562353e+01
1.000000000000000000e+03,3.036964373061955413e+01
3.000000000000000000e+03,3.088771836393691217e+01
6.000000000000000000e+03,3.119608376128299554e+01
1.000000000000000000e+04,3.129327874354237338e+01
3.000000000000000000e+04,3.157358743919120769e+01
6.000000000000000000e+04,3.171289443559744470e+01
1.000000000000000000e+05,3.183267461738075710e+01
3.000000000000000000e+05,3.199728250662322537e+01


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLN_line_extended.txt <==
N,PSNR
3.000000000000000000e+05,3.199728250662322537e+01
2.900000000000000000e+05,3.199219024497012498e+01
2.800000000000000000e+05,3.198692012499498816e+01
2.700000000000000000e+05,3.198145923887899755e+01
2.600000000000000000e+05,3.197579321929791973e+01
2.500000000000000000e+05,3.196990601063308546e+01
2.400000000000000000e+05,3.196377959350343190e+01
2.300000000000000000e+05,3.195739365070001980e+01
2.200000000000000000e+05,3.195072515889460618e+01
2.100000000000000000e+05,3.194374788540351418e+01
2.000000000000000000e+05,3.193643176220900770e+01
1.900000000000000000e+05,3.192874209945444619e+01
1.800000000000000000e+05,3.192063858632089790e+01
1.700000000000000000e+05,3.191207400633395963e+01
1.600000000000000000e+05,3.190299256316253107e+01
1.500000000000000000e+05,3.189332766596132629e+01
1.400000000000000000e+05,3.188299895030865372e+01
1.300000000000000000e+05,3.187190819442239231e+01
1.200000000000000000e+05,3.185993359927229918e+01
1.100000000000000000e+05,3.184692157675485547e+01
1.000000000000000000e+05,3.183267461738075710e+01
9.800000000000000000e+04,3.182792883458688493e+01
9.600000000000000000e+04,3.182308592329737351e+01
9.400000000000000000e+04,3.181814180885418253e+01
9.200000000000000000e+04,3.181309215434617599e+01
9.000000000000000000e+04,3.180793233759388272e+01
8.800000000000000000e+04,3.180265742555164366e+01
8.600000000000000000e+04,3.179726214577128829e+01
8.400000000000000000e+04,3.179174085451305487e+01
8.200000000000000000e+04,3.178608750101932401e+01
8.000000000000000000e+04,3.178029558738334259e+01
7.800000000000000000e+04,3.177435812334454823e+01
7.600000000000000000e+04,3.176826757522040978e+01
7.400000000000000000e+04,3.176201580803770597e+01
7.200000000000000000e+04,3.175559401974619433e+01
7.000000000000000000e+04,3.174899266617784832e+01
6.800000000000000000e+04,3.174220137514354079e+01
6.600000000000000000e+04,3.173520884772326056e+01
6.400000000000000000e+04,3.172800274438768753e+01
6.200000000000000000e+04,3.172056955306410586e+01
6.000000000000000000e+04,3.171289443559744470e+01
5.850000000000000000e+04,3.170779532681530100e+01
5.700000000000000000e+04,3.170256461105035939e+01
5.550000000000000000e+04,3.169719529092904153e+01
5.400000000000000000e+04,3.169167979507998822e+01
5.250000000000000000e+04,3.168600991354642460e+01
5.100000000000000000e+04,3.168017672384698713e+01
4.950000000000000000e+04,3.167417050601135742e+01
4.800000000000000000e+04,3.166798064455655037e+01
4.650000000000000000e+04,3.166159551491784541e+01
4.500000000000000000e+04,3.165500235127820261e+01
4.350000000000000000e+04,3.164818709201475855e+01
4.200000000000000000e+04,3.164113419805262595e+01
4.050000000000000000e+04,3.163382643821782025e+01
3.900000000000000000e+04,3.162624463412040399e+01
3.750000000000000000e+04,3.161836735504917684e+01
3.600000000000000000e+04,3.161017055063977921e+01
3.450000000000000000e+04,3.160162710543225018e+01
3.300000000000000000e+04,3.159270629449246215e+01
3.150000000000000000e+04,3.158337311248947543e+01
3.000000000000000000e+04,3.157358743919120769e+01
2.900000000000000000e+04,3.156490009693312260e+01
2.800000000000000000e+04,3.155591039172642454e+01
2.700000000000000000e+04,3.154659641898884459e+01
2.600000000000000000e+04,3.153693380034276927e+01
2.500000000000000000e+04,3.152689529618574937e+01
2.400000000000000000e+04,3.151645033927495021e+01
2.300000000000000000e+04,3.150556446917048703e+01
2.200000000000000000e+04,3.149419864111326817e+01
2.100000000000000000e+04,3.148230837431075813e+01
2.000000000000000000e+04,3.146984269264309475e+01
1.900000000000000000e+04,3.145674279393267980e+01
1.800000000000000000e+04,3.144294035975113388e+01
1.700000000000000000e+04,3.142835538251113547e+01
1.600000000000000000e+04,3.141289333426747277e+01
1.500000000000000000e+04,3.139644142228901913e+01
1.400000000000000000e+04,3.137886355324527088e+01
1.300000000000000000e+04,3.135999343147279461e+01
1.200000000000000000e+04,3.133962489442327382e+01
1.100000000000000000e+04,3.131749804110876312e+01
1.000000000000000000e+04,3.129327874354237338e+01
9.800000000000000000e+03,3.128942902172515872e+01
9.600000000000000000e+03,3.128550040697671619e+01
9.400000000000000000e+03,3.128148958745516950e+01
9.200000000000000000e+03,3.127739303806707483e+01
9.000000000000000000e+03,3.127320700174623269e+01
8.800000000000000000e+03,3.126892746863115136e+01
8.600000000000000000e+03,3.126455015285158723e+01
8.400000000000000000e+03,3.126007046658692801e+01
8.200000000000000000e+03,3.125548349100222723e+01
8.000000000000000000e+03,3.125078394359969636e+01
7.800000000000000000e+03,3.124596614144161322e+01
7.600000000000000000e+03,3.124102395960160194e+01
7.400000000000000000e+03,3.123595078408147430e+01
7.200000000000000000e+03,3.123073945828438269e+01
7.000000000000000000e+03,3.122538222195606039e+01
6.800000000000000000e+03,3.121987064128498801e+01
6.600000000000000000e+03,3.121419552857906510e+01
6.400000000000000000e+03,3.120834684959562466e+01
6.200000000000000000e+03,3.120231361617426913e+01
6.000000000000000000e+03,3.119608376128299554e+01
5.850000000000000000e+03,3.118476646125096252e+01
5.700000000000000000e+03,3.117315943977067505e+01
5.550000000000000000e+03,3.116124735600497431e+01
5.400000000000000000e+03,3.114901361419080317e+01
5.250000000000000000e+03,3.113644022272954359e+01
5.100000000000000000e+03,3.112350763291027889e+01
4.950000000000000000e+03,3.111019455362596275e+01
4.800000000000000000e+03,3.109647773765971834e+01
4.650000000000000000e+03,3.108233173413716344e+01
4.500000000000000000e+03,3.106772860050269003e+01
4.350000000000000000e+03,3.105263756580361800e+01
4.200000000000000000e+03,3.103702463505186415e+01
4.050000000000000000e+03,3.102085212183196106e+01
3.900000000000000000e+03,3.100407809294046757e+01
3.750000000000000000e+03,3.098665570439658978e+01
3.600000000000000000e+03,3.096853240226885973e+01
3.450000000000000000e+03,3.094964895386309678e+01
3.300000000000000000e+03,3.092993826411032998e+01
3.150000000000000000e+03,3.090932391730604678e+01
3.000000000000000000e+03,3.088771836393691217e+01
2.900000000000000000e+03,3.087159996131393314e+01
2.800000000000000000e+03,3.085492474570774846e+01
2.700000000000000000e+03,3.083765253166885500e+01
2.600000000000000000e+03,3.081973860705476298e+01
2.500000000000000000e+03,3.080113302548078380e+01
2.400000000000000000e+03,3.078177975475221473e+01
2.300000000000000000e+03,3.076161564457864017e+01
2.200000000000000000e+03,3.074056916546935980e+01
2.100000000000000000e+03,3.071855885506799311e+01
2.000000000000000000e+03,3.069549138644530473e+01
1.900000000000000000e+03,3.067125914221630012e+01
1.800000000000000000e+03,3.064573713444675818e+01
1.700000000000000000e+03,3.061877904635040792e+01
1.600000000000000000e+03,3.059021207680494214e+01
1.500000000000000000e+03,3.055983012471689975e+01
1.400000000000000000e+03,3.052738462678630071e+01
1.300000000000000000e+03,3.049257200620647623e+01
1.200000000000000000e+03,3.045501610568876316e+01
1.100000000000000000e+03,3.041424298696938777e+01
1.000000000000000000e+03,3.036964373061955413e+01
9.800000000000000000e+02,3.035849885673719939e+01
9.600000000000000000e+02,3.034712839276147278e+01
9.400000000000000000e+02,3.033552292721246957e+01
9.200000000000000000e+02,3.032367244512167304e+01
9.000000000000000000e+02,3.031156627521918523e+01
8.800000000000000000e+02,3.029919303120827934e+01
8.600000000000000000e+02,3.028654054631413928e+01
8.400000000000000000e+02,3.027359580015995277e+01
8.200000000000000000e+02,3.026034483686449761e+01
8.000000000000000000e+02,3.024677267306431006e+01
7.800000000000000000e+02,3.023286319433451297e+01
7.600000000000000000e+02,3.021859903820552518e+01
7.400000000000000000e+02,3.020396146163721340e+01
7.200000000000000000e+02,3.018893019040278958e+01
7.000000000000000000e+02,3.017348324733368159e+01
6.800000000000000000e+02,3.015759675575948506e+01
6.600000000000000000e+02,3.014124471371280123e+01
6.400000000000000000e+02,3.012439873351673825e+01
6.200000000000000000e+02,3.010702774017960337e+01
6.000000000000000000e+02,3.008909762051562353e+01
5.850000000000000000e+02,3.007840663428165939e+01
5.700000000000000000e+02,3.006744187716957484e+01
5.550000000000000000e+02,3.005618885071876178e+01
5.400000000000000000e+02,3.004463187032964555e+01
5.250000000000000000e+02,3.003275393206738997e+01
5.100000000000000000e+02,3.002053656021216810e+01
4.950000000000000000e+02,3.000795963211488271e+01
4.800000000000000000e+02,2.999500117617708739e+01
4.650000000000000000e+02,2.998163713784621720e+01
4.500000000000000000e+02,2.996784110734657958e+01
4.350000000000000000e+02,2.995358400137891408e+01
4.200000000000000000e+02,2.993883368911616927e+01
4.050000000000000000e+02,2.992355455036509326e+01
3.900000000000000000e+02,2.990770695056318118e+01
3.750000000000000000e+02,2.989124661307816666e+01
3.600000000000000000e+02,2.987412386370345274e+01
3.450000000000000000e+02,2.985628271477383677e+01
3.300000000000000000e+02,2.983765974620268580e+01
3.150000000000000000e+02,2.981818272685483606e+01
3.000000000000000000e+02,2.979776890036606218e+01
2.900000000000000000e+02,2.977656106548215931e+01
2.800000000000000000e+02,2.975462484381130679e+01
2.700000000000000000e+02,2.973190782107732844e+01
2.600000000000000000e+02,2.970835169049336244e+01
2.500000000000000000e+02,2.968389133312121331e+01
2.400000000000000000e+02,2.965845371127313967e+01
2.300000000000000000e+02,2.963195652736493457e+01
2.200000000000000000e+02,2.960430658585707420e+01
2.100000000000000000e+02,2.957539777566157468e+01
2.000000000000000000e+02,2.954510856223944160e+01
1.900000000000000000e+02,2.951329883892829642e+01
1.800000000000000000e+02,2.947980593021628337e+01
1.700000000000000000e+02,2.944443945690860431e+01
1.600000000000000000e+02,2.940697465027166757e+01
1.500000000000000000e+02,2.936714351601312245e+01
1.400000000000000000e+02,2.932462296002979230e+01
1.300000000000000000e+02,2.927901852773251790e+01
1.200000000000000000e+02,2.922984165406056078e+01
1.100000000000000000e+02,2.917647704114641982e+01
1.000000000000000000e+02,2.911813452358223131e+01


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,2.909054667812418060e+01,2.972613459204403696e+01,nan,3.017456657816128285e+01,3.068457639158511796e+01,3.079819003745998529e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,2.886767560098489582e+01,2.971878040590734571e+01,nan,3.012503186628146068e+01,3.054492057355833978e+01,3.069197225833461928e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,2.868810423102425133e+01,2.964317680139525635e+01,nan,3.005088867137061825e+01,3.048854387737724636e+01,3.068731287983135658e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,2.868506452227621750e+01,2.959344939619717607e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,2.864603200531340477e+01,2.911192645755945563e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.887483338309202097e+01,2.968801732578442198e+01,3.008883183113203685e+01,3.032482503407620200e+01,3.078331298805220229e+01,3.096516282006713894e+01,3.117520337584089063e+01,3.139313971860938324e+01,nan,nan,nan
4.658590000000000000e+05,2.878304525995206120e+01,2.961162054023560586e+01,2.999801386892232813e+01,3.026017556358495142e+01,3.074468565004592691e+01,3.085031573804554839e+01,3.111448059664869348e+01,3.137135198441210449e+01,nan,nan,nan
4.658590000000000000e+05,2.875944795128524945e+01,2.952756822450886887e+01,2.997205288965918513e+01,2.989750031608215153e+01,3.068389270311571337e+01,3.084823801117658704e+01,3.107471215466253156e+01,3.135091386692891291e+01,nan,nan,nan
4.658590000000000000e+05,2.875642125262523408e+01,2.951396871668744382e+01,2.993975820079274897e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.830999073094271168e+01,2.940975271641752187e+01,2.992354220260882869e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,2.910269787062260249e+01,nan,3.005503106715151418e+01,nan,3.082440541107732557e+01,3.108818561744011433e+01,3.123091799341025876e+01,3.157358743919120769e+01,3.167720892871184901e+01,nan,nan
1.861507000000000000e+06,2.885832975437181958e+01,nan,3.000444357203958745e+01,nan,3.077996525475029443e+01,3.102268924140840767e+01,3.116149960826308885e+01,3.153595502108906601e+01,3.161367900398462893e+01,nan,nan
1.861507000000000000e+06,2.882136701691077008e+01,nan,2.997864660052068331e+01,nan,3.073836743353961864e+01,3.098934671146152553e+01,3.107778329411835472e+01,3.139140816190003491e+01,3.160446290477793951e+01,nan,nan
1.861507000000000000e+06,2.843159524681777128e+01,nan,2.984931831765012333e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,2.834559994957290385e+01,nan,2.977569697768785062e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,2.895098381891464712e+01,2.963242053006221610e+01,2.996071607048782681e+01,3.017661743110311434e+01,3.087208635426316761e+01,3.112099297218005489e+01,3.122197255506655722e+01,3.155565450792021309e+01,3.167623868256008279e+01,nan,nan
7.442179000000000000e+06,2.890693950407079171e+01,2.958130551536135755e+01,2.989722359181137534e+01,2.997309906078251629e+01,3.081353690798446365e+01,3.106890922409134248e+01,3.119445383366232605e+01,3.154676847330492251e+01,3.167598987215011874e+01,nan,nan
7.442179000000000000e+06,2.876731815912073742e+01,2.947697590038951532e+01,2.984635695646616327e+01,2.996565732650753588e+01,3.065410677474240586e+01,3.102802839993237427e+01,3.113899583554419337e+01,3.144244307349626411e+01,3.158171239128469665e+01,nan,nan
7.442179000000000000e+06,2.863349727341432427e+01,2.938916634452733589e+01,2.978017496212470050e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,2.801701582694899173e+01,2.872962743551453357e+01,2.966727101674398170e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,2.867918069451101459e+01,2.958214063451773868e+01,3.007816494399560980e+01,3.025223203943124517e+01,3.086293052001522241e+01,3.112728725294829957e+01,3.118964973943329966e+01,nan,3.170329515545745380e+01,nan,nan
1.674201900000000000e+07,2.840836185071433562e+01,2.946284993389021167e+01,2.993807898199590767e+01,3.017630396531688675e+01,3.084014975465145270e+01,3.110142156049841944e+01,3.115751746231798691e+01,nan,3.166779215076494935e+01,nan,nan
1.674201900000000000e+07,2.821324147595598220e+01,2.929627622009583021e+01,2.979992407070497862e+01,3.002329017678250977e+01,3.074416314682741813e+01,3.101226902415771036e+01,3.110141528605048578e+01,nan,3.150616336334149992e+01,nan,nan
1.674201900000000000e+07,2.768932293411927503e+01,2.900619774134025519e+01,2.979084911951183301e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,2.740326495812402996e+01,2.860471517016802068e+01,2.978023643047987790e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,2.978559251160114840e+01,2.986511659875757019e+01,3.023627438714007454e+01,3.082680074087043209e+01,nan,3.126872031086425707e+01,3.155318127100962755e+01,nan,nan,nan
2.976102700000000000e+07,nan,2.950122877967517354e+01,2.986274849442391499e+01,3.019842062130136284e+01,3.077132842135544877e+01,nan,3.117944594899421062e+01,3.147948890640402908e+01,nan,nan,nan
2.976102700000000000e+07,nan,2.933523224846907240e+01,2.986270700911071430e+01,2.984705418743472194e+01,3.056395652333828750e+01,nan,3.110692039800500552e+01,3.135119134709962907e+01,nan,nan,nan
2.976102700000000000e+07,nan,2.927699966366351703e+01,2.968660161694250377e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,2.917723409560112557e+01,2.962005837350940141e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.030472668797384017e+01,nan,3.089765370726638238e+01,nan,3.153062352402686130e+01,3.157627796136678455e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.027067389584681933e+01,nan,3.084006386844652425e+01,nan,3.145164465013967359e+01,3.144216080960471515e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.008858051348676454e+01,nan,3.077285408770016772e+01,nan,3.142458102040830070e+01,3.108175239488290842e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,3.008909762051562353e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,3.005363675472122864e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,3.001852799739332056e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,3.001239197747433707e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,2.980022472105699549e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,2.979776890036606218e+01,nan,3.036964373061955413e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,2.954897634028707998e+01,nan,3.024902837273104694e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,2.950358747379755542e+01,nan,3.022499972217690711e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,2.934610916323325469e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,2.932437160364186468e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.157424116822221549e+01,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.152144594694731339e+01,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.114934032036555323e+01,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,2.911813452358223131e+01,nan,nan,nan,nan,3.119608376128299554e+01,nan,nan,3.171289443559744470e+01,nan,nan
2.976102700000000000e+07,2.904746885118856881e+01,nan,nan,nan,nan,3.103541203546864224e+01,nan,nan,3.150396986302505553e+01,nan,nan
2.976102700000000000e+07,2.863268115592576635e+01,nan,nan,nan,nan,3.063140858635850350e+01,nan,nan,3.105036560330301043e+01,nan,nan
2.976102700000000000e+07,2.749228936185888017e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,2.735358237930716641e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,3.088771836393691217e+01,nan,3.129327874354237338e+01,nan,nan,3.183267461738075710e+01,3.199728250662322537e+01
4.649920300000000000e+07,nan,nan,nan,nan,3.056944916225536701e+01,nan,3.126514167872269567e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,3.049521822872328514e+01,nan,3.121725043056245852e+01,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,3.008909762051562353e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,2.979776890036606218e+01,nan,3.036964373061955413e+01,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.157424116822221549e+01,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,2.911813452358223131e+01,nan,nan,nan,nan,3.119608376128299554e+01,nan,nan,3.171289443559744470e+01,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,3.088771836393691217e+01,nan,3.129327874354237338e+01,nan,nan,3.183267461738075710e+01,3.199728250662322537e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,2.909054667812418060e+01,2.972613459204403696e+01,nan,3.017456657816128285e+01,3.068457639158511796e+01,3.079819003745998529e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.887483338309202097e+01,2.968801732578442198e+01,3.008883183113203685e+01,3.032482503407620200e+01,3.078331298805220229e+01,3.096516282006713894e+01,3.117520337584089063e+01,3.139313971860938324e+01,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,2.910269787062260249e+01,nan,3.005503106715151418e+01,nan,3.082440541107732557e+01,3.108818561744011433e+01,3.123091799341025876e+01,3.157358743919120769e+01,3.167720892871184901e+01,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,2.895098381891464712e+01,2.963242053006221610e+01,2.996071607048782681e+01,3.017661743110311434e+01,3.087208635426316761e+01,3.112099297218005489e+01,3.122197255506655722e+01,3.155565450792021309e+01,3.167623868256008279e+01,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,2.867918069451101459e+01,2.958214063451773868e+01,3.007816494399560980e+01,3.025223203943124517e+01,3.086293052001522241e+01,3.112728725294829957e+01,3.118964973943329966e+01,nan,3.170329515545745380e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,2.978559251160114840e+01,2.986511659875757019e+01,3.023627438714007454e+01,3.082680074087043209e+01,nan,3.126872031086425707e+01,3.155318127100962755e+01,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.030472668797384017e+01,nan,3.089765370726638238e+01,nan,3.153062352402686130e+01,3.157627796136678455e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_SelfSup50_bestNet_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,2.909054667812418060e+01,2.972613459204403696e+01,3.008909762051562353e+01,3.017456657816128285e+01,3.068457639158511796e+01,3.079819003745998529e+01,nan,nan,nan,nan,nan
4.658590000000000000e+05,2.887483338309202097e+01,2.968801732578442198e+01,3.008883183113203685e+01,3.032482503407620200e+01,3.078331298805220229e+01,3.096516282006713894e+01,3.117520337584089063e+01,3.139313971860938324e+01,nan,nan,nan
1.861507000000000000e+06,2.910269787062260249e+01,2.979776890036606218e+01,3.005503106715151418e+01,3.036964373061955413e+01,3.082440541107732557e+01,3.108818561744011433e+01,3.123091799341025876e+01,3.157358743919120769e+01,3.167720892871184901e+01,nan,nan
7.442179000000000000e+06,2.895098381891464712e+01,2.963242053006221610e+01,2.996071607048782681e+01,3.017661743110311434e+01,3.087208635426316761e+01,3.112099297218005489e+01,3.122197255506655722e+01,3.155565450792021309e+01,3.167623868256008279e+01,nan,nan
1.674201900000000000e+07,2.867918069451101459e+01,2.958214063451773868e+01,3.007816494399560980e+01,3.025223203943124517e+01,3.086293052001522241e+01,3.112728725294829957e+01,3.118964973943329966e+01,3.157424116822221549e+01,3.170329515545745380e+01,nan,nan
2.976102700000000000e+07,2.911813452358223131e+01,2.978559251160114840e+01,2.986511659875757019e+01,3.023627438714007454e+01,3.082680074087043209e+01,3.119608376128299554e+01,3.126872031086425707e+01,3.155318127100962755e+01,3.171289443559744470e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.030472668797384017e+01,3.088771836393691217e+01,3.089765370726638238e+01,3.129327874354237338e+01,3.153062352402686130e+01,3.157627796136678455e+01,3.183267461738075710e+01,3.199728250662322537e+01


==> txtfiles/Den_N2N_ValLossAbStud_SelfSup25_t10000_c320_selfsupLoss.txt <==
epoch,psnr
1.000000000000000000e+00,2.016034000000000148e+01
2.000000000000000000e+00,2.030181999999999931e+01
3.000000000000000000e+00,2.033798000000000172e+01
4.000000000000000000e+00,2.035966000000000165e+01
5.000000000000000000e+00,2.037032999999999916e+01
6.000000000000000000e+00,2.038072000000000017e+01
7.000000000000000000e+00,2.038792000000000115e+01
8.000000000000000000e+00,2.038805999999999941e+01
9.000000000000000000e+00,2.038375999999999877e+01
1.000000000000000000e+01,2.039303999999999917e+01
1.100000000000000000e+01,2.039567999999999870e+01
1.200000000000000000e+01,2.039149000000000100e+01
1.300000000000000000e+01,2.039211999999999847e+01
1.400000000000000000e+01,2.039877999999999858e+01
1.500000000000000000e+01,2.040212000000000003e+01
1.600000000000000000e+01,2.040015000000000001e+01
1.700000000000000000e+01,2.040306999999999960e+01
1.800000000000000000e+01,2.040136000000000038e+01
1.900000000000000000e+01,2.040335999999999927e+01
2.000000000000000000e+01,2.040168999999999855e+01
2.100000000000000000e+01,2.039994000000000085e+01
2.200000000000000000e+01,2.040305999999999997e+01
2.300000000000000000e+01,2.040239000000000047e+01
2.400000000000000000e+01,2.039949999999999974e+01
2.500000000000000000e+01,2.040305999999999997e+01
2.600000000000000000e+01,2.039904999999999902e+01
2.700000000000000000e+01,2.039820999999999884e+01
2.800000000000000000e+01,2.040115000000000123e+01
2.900000000000000000e+01,2.039931999999999945e+01
3.000000000000000000e+01,2.039717999999999876e+01
3.100000000000000000e+01,2.039854000000000056e+01
3.200000000000000000e+01,2.039759000000000100e+01
3.300000000000000000e+01,2.039842000000000155e+01
3.400000000000000000e+01,2.039658999999999978e+01
3.500000000000000000e+01,2.039513000000000176e+01
3.600000000000000000e+01,2.039583999999999975e+01
3.700000000000000000e+01,2.039397999999999911e+01
3.800000000000000000e+01,2.039207000000000036e+01
3.900000000000000000e+01,2.039153999999999911e+01
4.000000000000000000e+01,2.039163999999999888e+01
4.100000000000000000e+01,2.039039000000000001e+01
4.200000000000000000e+01,2.038793000000000077e+01
4.300000000000000000e+01,2.039123999999999981e+01
4.400000000000000000e+01,2.038974999999999937e+01
4.500000000000000000e+01,2.038768999999999920e+01
4.600000000000000000e+01,2.038595000000000113e+01
4.700000000000000000e+01,2.038434000000000168e+01
4.800000000000000000e+01,2.038580999999999932e+01
4.900000000000000000e+01,2.038477999999999923e+01
5.000000000000000000e+01,2.038355999999999923e+01
5.100000000000000000e+01,2.038296000000000063e+01
5.200000000000000000e+01,2.038043000000000049e+01
5.300000000000000000e+01,2.038079000000000107e+01
5.400000000000000000e+01,2.037719999999999843e+01
5.500000000000000000e+01,2.037819999999999965e+01
5.600000000000000000e+01,2.037759000000000142e+01
5.700000000000000000e+01,2.037397999999999954e+01
5.800000000000000000e+01,2.037643999999999878e+01
5.900000000000000000e+01,2.037428999999999846e+01
6.000000000000000000e+01,2.037390999999999863e+01
6.100000000000000000e+01,2.037308000000000163e+01
6.200000000000000000e+01,2.037332999999999927e+01
6.300000000000000000e+01,2.037264000000000053e+01
6.400000000000000000e+01,2.036864999999999881e+01
6.500000000000000000e+01,2.036993999999999971e+01
6.600000000000000000e+01,2.036839000000000155e+01
6.700000000000000000e+01,2.037065000000000126e+01
6.800000000000000000e+01,2.037032999999999916e+01
6.900000000000000000e+01,2.036896000000000129e+01
7.000000000000000000e+01,2.036518999999999835e+01
7.100000000000000000e+01,2.036625000000000085e+01
7.200000000000000000e+01,2.036576000000000164e+01
7.300000000000000000e+01,2.036523000000000039e+01
7.400000000000000000e+01,2.036419000000000068e+01
7.500000000000000000e+01,2.036160999999999888e+01
7.600000000000000000e+01,2.036383999999999972e+01
7.700000000000000000e+01,2.036147000000000062e+01
7.800000000000000000e+01,2.036148000000000025e+01
7.900000000000000000e+01,2.036401000000000039e+01
8.000000000000000000e+01,2.036196999999999946e+01
8.100000000000000000e+01,2.036278000000000077e+01
8.200000000000000000e+01,2.035898999999999859e+01
8.300000000000000000e+01,2.035744000000000042e+01
8.400000000000000000e+01,2.035591000000000150e+01
8.500000000000000000e+01,2.036232000000000042e+01
8.600000000000000000e+01,2.035555000000000092e+01
8.700000000000000000e+01,2.035723000000000127e+01
8.800000000000000000e+01,2.035659000000000063e+01
8.900000000000000000e+01,2.035520999999999958e+01
9.000000000000000000e+01,2.035542999999999836e+01
9.100000000000000000e+01,2.035483999999999938e+01
9.200000000000000000e+01,2.035329000000000121e+01
9.300000000000000000e+01,2.035354999999999848e+01
9.400000000000000000e+01,2.035250999999999877e+01
9.500000000000000000e+01,2.035433000000000092e+01
9.600000000000000000e+01,2.034937000000000040e+01
9.700000000000000000e+01,2.035013999999999967e+01
9.800000000000000000e+01,2.034872000000000014e+01
9.900000000000000000e+01,2.034789999999999921e+01
1.000000000000000000e+02,2.034869000000000128e+01
1.010000000000000000e+02,2.034824000000000055e+01
1.020000000000000000e+02,2.034857999999999834e+01
1.030000000000000000e+02,2.033737999999999957e+01
1.040000000000000000e+02,2.033596000000000004e+01
1.050000000000000000e+02,2.033573000000000164e+01
1.060000000000000000e+02,2.033489000000000146e+01
1.070000000000000000e+02,2.033653999999999940e+01
1.080000000000000000e+02,2.033444000000000074e+01
1.090000000000000000e+02,2.033607999999999905e+01
1.100000000000000000e+02,2.033689000000000036e+01
1.110000000000000000e+02,2.033570999999999884e+01
1.120000000000000000e+02,2.033212999999999937e+01


==> txtfiles/Den_N2N_ValLossAbStud_SelfSup25_t10000_c320_supLoss.txt <==
epoch,psnr
1.000000000000000000e+00,2.891499999999999915e+01
2.000000000000000000e+00,3.033999999999999986e+01
3.000000000000000000e+00,3.087000000000000099e+01
4.000000000000000000e+00,3.118700000000000117e+01
5.000000000000000000e+00,3.134799999999999898e+01
6.000000000000000000e+00,3.154500000000000171e+01
7.000000000000000000e+00,3.160900000000000176e+01
8.000000000000000000e+00,3.166700000000000159e+01
9.000000000000000000e+00,3.149299999999999855e+01
1.000000000000000000e+01,3.177199999999999847e+01
1.100000000000000000e+01,3.176000000000000156e+01
1.200000000000000000e+01,3.162099999999999866e+01
1.300000000000000000e+01,3.172100000000000009e+01
1.400000000000000000e+01,3.187099999999999866e+01
1.500000000000000000e+01,3.189999999999999858e+01
1.600000000000000000e+01,3.191199999999999903e+01
1.700000000000000000e+01,3.191799999999999926e+01
1.800000000000000000e+01,3.189999999999999858e+01
1.900000000000000000e+01,3.192200000000000060e+01
2.000000000000000000e+01,3.191700000000000159e+01
2.100000000000000000e+01,3.188299999999999912e+01
2.200000000000000000e+01,3.193299999999999983e+01
2.300000000000000000e+01,3.192599999999999838e+01
2.400000000000000000e+01,3.191499999999999915e+01
2.500000000000000000e+01,3.190299999999999869e+01
2.600000000000000000e+01,3.187099999999999866e+01
2.700000000000000000e+01,3.188500000000000156e+01
2.800000000000000000e+01,3.190399999999999991e+01
2.900000000000000000e+01,3.187600000000000122e+01
3.000000000000000000e+01,3.186700000000000088e+01
3.100000000000000000e+01,3.185900000000000176e+01
3.200000000000000000e+01,3.186599999999999966e+01
3.300000000000000000e+01,3.183899999999999864e+01
3.400000000000000000e+01,3.182300000000000040e+01
3.500000000000000000e+01,3.182900000000000063e+01
3.600000000000000000e+01,3.182700000000000173e+01
3.700000000000000000e+01,3.179500000000000171e+01
3.800000000000000000e+01,3.177799999999999869e+01
3.900000000000000000e+01,3.178099999999999881e+01
4.000000000000000000e+01,3.174899999999999878e+01
4.100000000000000000e+01,3.176200000000000045e+01
4.200000000000000000e+01,3.174099999999999966e+01
4.300000000000000000e+01,3.173400000000000176e+01
4.400000000000000000e+01,3.173199999999999932e+01
4.500000000000000000e+01,3.168599999999999994e+01
4.600000000000000000e+01,3.170499999999999829e+01
4.700000000000000000e+01,3.167299999999999827e+01
4.800000000000000000e+01,3.169200000000000017e+01
4.900000000000000000e+01,3.163599999999999923e+01
5.000000000000000000e+01,3.162500000000000000e+01
5.100000000000000000e+01,3.164900000000000091e+01
5.200000000000000000e+01,3.161899999999999977e+01
5.300000000000000000e+01,3.160500000000000043e+01
5.400000000000000000e+01,3.158299999999999841e+01
5.500000000000000000e+01,3.160099999999999909e+01
5.600000000000000000e+01,3.159600000000000009e+01
5.700000000000000000e+01,3.151500000000000057e+01
5.800000000000000000e+01,3.155099999999999838e+01
5.900000000000000000e+01,3.151200000000000045e+01
6.000000000000000000e+01,3.154899999999999949e+01
6.100000000000000000e+01,3.154299999999999926e+01
6.200000000000000000e+01,3.152100000000000080e+01
6.300000000000000000e+01,3.150199999999999889e+01
6.400000000000000000e+01,3.145400000000000063e+01
6.500000000000000000e+01,3.148300000000000054e+01
6.600000000000000000e+01,3.149500000000000099e+01
6.700000000000000000e+01,3.150100000000000122e+01
6.800000000000000000e+01,3.147400000000000020e+01
6.900000000000000000e+01,3.146499999999999986e+01
7.000000000000000000e+01,3.144699999999999918e+01
7.100000000000000000e+01,3.143199999999999861e+01
7.200000000000000000e+01,3.142899999999999849e+01
7.300000000000000000e+01,3.142800000000000082e+01
7.400000000000000000e+01,3.142699999999999960e+01
7.500000000000000000e+01,3.140099999999999980e+01
7.600000000000000000e+01,3.140800000000000125e+01
7.700000000000000000e+01,3.139199999999999946e+01
7.800000000000000000e+01,3.139399999999999835e+01
7.900000000000000000e+01,3.137300000000000111e+01
8.000000000000000000e+01,3.137099999999999866e+01
8.100000000000000000e+01,3.138500000000000156e+01
8.200000000000000000e+01,3.135699999999999932e+01
8.300000000000000000e+01,3.133800000000000097e+01
8.400000000000000000e+01,3.133500000000000085e+01
8.500000000000000000e+01,3.136400000000000077e+01
8.600000000000000000e+01,3.129400000000000048e+01
8.700000000000000000e+01,3.133699999999999974e+01
8.800000000000000000e+01,3.133500000000000085e+01
8.900000000000000000e+01,3.128300000000000125e+01
9.000000000000000000e+01,3.132100000000000151e+01
9.100000000000000000e+01,3.129100000000000037e+01
9.200000000000000000e+01,3.127899999999999991e+01
9.300000000000000000e+01,3.128300000000000125e+01
9.400000000000000000e+01,3.127700000000000102e+01
9.500000000000000000e+01,3.127599999999999980e+01
9.600000000000000000e+01,3.124699999999999989e+01
9.700000000000000000e+01,3.126999999999999957e+01
9.800000000000000000e+01,3.126999999999999957e+01
9.900000000000000000e+01,3.122500000000000142e+01
1.000000000000000000e+02,3.121399999999999864e+01
1.010000000000000000e+02,3.122599999999999909e+01
1.020000000000000000e+02,3.123799999999999955e+01
1.030000000000000000e+02,3.111799999999999855e+01
1.040000000000000000e+02,3.110399999999999920e+01
1.050000000000000000e+02,3.110300000000000153e+01
1.060000000000000000e+02,3.110500000000000043e+01
1.070000000000000000e+02,3.110200000000000031e+01
1.080000000000000000e+02,3.107999999999999829e+01
1.090000000000000000e+02,3.109400000000000119e+01
1.100000000000000000e+02,3.110900000000000176e+01
1.110000000000000000e+02,3.109199999999999875e+01
1.120000000000000000e+02,3.106899999999999906e+01


==> txtfiles/Den_N2N_bsAbStud_sup_c128_allDots.txt <==
Bs,t100_,t300_,t600_,t6000_,t10000_,t30000_,t60000_
1.000000000000000000e+00,3.029791107160006192e+01,3.072276320979489128e+01,3.101278329918507026e+01,3.158298919337755706e+01,3.169243283644435749e+01,3.189292098982464196e+01,3.192993021609728288e+01
1.000000000000000000e+00,3.007361647016317718e+01,3.088006799068268293e+01,3.102408553733987517e+01,3.156793984886994764e+01,nan,nan,nan
1.000000000000000000e+00,3.034838305327118491e+01,3.082546508483303072e+01,3.102821364751053324e+01,3.153971850342369265e+01,nan,nan,nan
1.000000000000000000e+00,3.029898510781298882e+01,3.074816295752614081e+01,nan,nan,nan,nan,nan
1.000000000000000000e+00,2.998446069453056140e+01,3.089792283592181121e+01,nan,nan,nan,nan,nan
1.000000000000000000e+00,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+00,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+00,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+00,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+00,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+01,2.930360605228422699e+01,3.024275926968315886e+01,3.069588155749371339e+01,3.160988922198334805e+01,3.172606227654695132e+01,3.186305691030043619e+01,3.193975009169183110e+01
1.000000000000000000e+01,2.933506123885272743e+01,3.058554173276818489e+01,3.040220607868626956e+01,3.158384978028272627e+01,3.170425417633053300e+01,3.183120193599851433e+01,3.190687941248281589e+01
1.000000000000000000e+01,2.943518811093950305e+01,3.063036707479220055e+01,3.090407055170827633e+01,3.159042787469105562e+01,3.166309097550592355e+01,3.186413275265035594e+01,3.191477783719096095e+01
1.000000000000000000e+01,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+01,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+01,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+01,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+01,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+01,nan,nan,nan,nan,nan,nan,nan
1.000000000000000000e+01,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_bsAbStud_sup_c128_woDots.txt <==
Bs,t100_,t300_,t600_,t6000_,t10000_,t30000_,t60000_
1.000000000000000000e+00,3.034838305327118491e+01,3.089792283592181121e+01,3.102821364751053324e+01,3.158298919337755706e+01,3.169243283644435749e+01,3.189292098982464196e+01,3.192993021609728288e+01
1.000000000000000000e+01,2.943518811093950305e+01,3.063036707479220055e+01,3.090407055170827633e+01,3.160988922198334805e+01,3.172606227654695132e+01,3.186413275265035594e+01,3.193975009169183110e+01


==> txtfiles/Den_N2N_lrAbStud_SelfSup25_t100_c32_allDots.txt <==
lr,psnr
6.399999999999999710e-05,2.791997519349099477e+01
6.399999999999999710e-05,2.805401561083623818e+01
6.399999999999999710e-05,2.792752681289014305e+01
2.559999999999999884e-04,2.838804388236209775e+01
2.559999999999999884e-04,2.835081744284002525e+01
2.559999999999999884e-04,2.835783246798536794e+01
2.560000000000000209e-03,2.970808434305046219e+01
2.560000000000000209e-03,2.970308859006512492e+01
2.560000000000000209e-03,2.960550524309559250e+01
9.051000000000000018e-03,2.972449824435932442e+01
9.051000000000000018e-03,2.980401709128704368e+01
9.051000000000000018e-03,2.983213123728714322e+01
1.280000000000000061e-02,2.983372978237256490e+01
1.280000000000000061e-02,2.980304303615293904e+01
1.280000000000000061e-02,2.979927826033135574e+01
1.810190000000000063e-02,2.973701455946003236e+01
1.810190000000000063e-02,2.977704347608947799e+01
1.810190000000000063e-02,2.983902988113167254e+01
2.560000000000000123e-02,2.970768013119713302e+01
2.560000000000000123e-02,2.968024089265505694e+01
2.560000000000000123e-02,2.983695118024206749e+01
3.620389999999999719e-02,2.969539441729873630e+01
3.620389999999999719e-02,2.966333940603681185e+01
3.620389999999999719e-02,2.974497512624382267e+01
5.120000000000000245e-02,2.959790060918351884e+01
5.120000000000000245e-02,2.964867565829996465e+01
5.120000000000000245e-02,2.957573804394879602e+01
7.240770000000000539e-02,2.865809397263674185e+01
7.240770000000000539e-02,2.951329431004691628e+01
7.240770000000000539e-02,2.948692770217625281e+01
2.560000000000000053e-01,2.363443909529692633e+01
2.560000000000000053e-01,2.608346823421277350e+01
2.560000000000000053e-01,2.274713467337317852e+01


==> txtfiles/Den_N2N_lrAbStud_SelfSup25_t100_c32_bestDots.txt <==
lr,psnr
6.399999999999999710e-05,2.805401561083623818e+01
2.559999999999999884e-04,2.838804388236209775e+01
2.560000000000000209e-03,2.970808434305046219e+01
9.051000000000000018e-03,2.983213123728714322e+01
1.280000000000000061e-02,2.983372978237256490e+01
1.810190000000000063e-02,2.983902988113167254e+01
2.560000000000000123e-02,2.983695118024206749e+01
3.620389999999999719e-02,2.974497512624382267e+01
5.120000000000000245e-02,2.964867565829996465e+01
7.240770000000000539e-02,2.951329431004691628e+01
2.560000000000000053e-01,2.608346823421277350e+01


==> txtfiles/Den_N2N_lrAbStud_SelfSup25_t6000_c320_allDots.txt <==
lr,psnr
7.999999999999999638e-07,3.054973492493024878e+01
7.999999999999999638e-07,3.052798541597745796e+01
7.999999999999999638e-07,3.051060470897050436e+01
3.199999999999999855e-06,3.073112053391344034e+01
3.199999999999999855e-06,3.066977806079868429e+01
3.199999999999999855e-06,3.070316461136827613e+01
3.199999999999999855e-05,3.127191542796919066e+01
3.199999999999999855e-05,3.126514195776021054e+01
3.199999999999999855e-05,3.119294800040072602e+01
1.130999999999999980e-04,3.130383705164119945e+01
1.130999999999999980e-04,3.134879958675705325e+01
1.130999999999999980e-04,3.136088179611631332e+01
1.600000000000000131e-04,3.136387141638328302e+01
1.600000000000000131e-04,3.132394594159518419e+01
1.600000000000000131e-04,3.135548332851352527e+01
2.262999999999999983e-04,3.130451183423830841e+01
2.262999999999999983e-04,3.129821168150567701e+01
2.262999999999999983e-04,3.137914113115367698e+01
3.200000000000000262e-04,3.136052859035304863e+01
3.200000000000000262e-04,3.125965037027877003e+01
3.200000000000000262e-04,3.131877018482335373e+01
4.524999999999999942e-04,3.124662950744132672e+01
4.524999999999999942e-04,3.127672512150872919e+01
4.524999999999999942e-04,3.129902014588121872e+01
6.400000000000000524e-04,3.127931436262223386e+01
6.400000000000000524e-04,3.131015535932096938e+01
6.400000000000000524e-04,3.123729852577134736e+01
9.051000000000000451e-04,3.132685409946081379e+01
9.051000000000000451e-04,3.128433350820527536e+01
9.051000000000000451e-04,3.126602126361640899e+01
3.200000000000000153e-03,3.120047380314725771e+01
3.200000000000000153e-03,3.120071846037760110e+01
3.200000000000000153e-03,3.122353684853666067e+01
3.200000000000000067e-02,2.949411897355576073e+01
3.200000000000000067e-02,3.076366325986328931e+01
3.200000000000000067e-02,3.055678451986078059e+01
1.280000000000000027e-01,3.010523655224404393e+01
1.280000000000000027e-01,3.012175829569829233e+01
1.280000000000000027e-01,3.017342931593701039e+01


==> txtfiles/Den_N2N_lrAbStud_SelfSup25_t6000_c320_bestDots.txt <==
lr,psnr
7.999999999999999638e-07,3.054973492493024878e+01
3.199999999999999855e-06,3.073112053391344034e+01
3.199999999999999855e-05,3.127191542796919066e+01
1.130999999999999980e-04,3.136088179611631332e+01
1.600000000000000131e-04,3.136387141638328302e+01
2.262999999999999983e-04,3.137914113115367698e+01
3.200000000000000262e-04,3.136052859035304863e+01
4.524999999999999942e-04,3.129902014588121872e+01
6.400000000000000524e-04,3.131015535932096938e+01
9.051000000000000451e-04,3.132685409946081379e+01
3.200000000000000153e-03,3.122353684853666067e+01
3.200000000000000067e-02,3.076366325986328931e+01
1.280000000000000027e-01,3.017342931593701039e+01


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLN_alphas_betas.txt <==
29.71515583620014 0.007486333939695389 30.956617236768395 0.003124180820870237 

==> txtfiles/Den_N2N_sup_bestNet_INtest_SLN_alphas_betas_rounded.txt <==
29.72 0.0075 30.96 0.0031 

==> txtfiles/Den_N2N_sup_bestNet_INtest_SLN_dots.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,3.056977913458863227e+01,3.000000000000000000e+02,3.098066096198122210e+01,6.000000000000000000e+02,3.120739235171531689e+01,1.000000000000000000e+03,3.128783620913833019e+01,3.000000000000000000e+03,3.156748226022263992e+01,6.000000000000000000e+03,3.171823541279204406e+01,1.000000000000000000e+04,3.181690092550710247e+01,3.000000000000000000e+04,3.198955300826250081e+01,6.000000000000000000e+04,3.209043565264505560e+01,1.000000000000000000e+05,3.210929633857187326e+01,3.000000000000000000e+05,3.215431985847742169e+01
1.000000000000000000e+00,1.000000000000000000e+02,3.049037931989606776e+01,3.000000000000000000e+02,3.096841542839201722e+01,6.000000000000000000e+02,3.116062774956000681e+01,1.000000000000000000e+03,3.127966241804395509e+01,3.000000000000000000e+03,3.154187494394874491e+01,6.000000000000000000e+03,3.170998664296305591e+01,1.000000000000000000e+04,3.176199736930343320e+01,3.000000000000000000e+04,3.195203187472822393e+01,6.000000000000000000e+04,3.206481675735149395e+01,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
2.000000000000000000e+00,1.000000000000000000e+02,3.048521310462392009e+01,3.000000000000000000e+02,3.094679312803709692e+01,6.000000000000000000e+02,3.110763655930094629e+01,1.000000000000000000e+03,3.127645951070527985e+01,3.000000000000000000e+03,3.153438820875702575e+01,6.000000000000000000e+03,3.169281872642401154e+01,1.000000000000000000e+04,3.171382200435166610e+01,3.000000000000000000e+04,3.191295278872632579e+01,6.000000000000000000e+04,3.205889545696614107e+01,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
3.000000000000000000e+00,1.000000000000000000e+02,3.040319236037950290e+01,3.000000000000000000e+02,3.080626795242226379e+01,6.000000000000000000e+02,3.110073070882499380e+01,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
4.000000000000000000e+00,1.000000000000000000e+02,3.035978921165519395e+01,3.000000000000000000e+02,3.079632036950476248e+01,6.000000000000000000e+02,3.108430845753823490e+01,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
5.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
6.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
7.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
8.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan
9.000000000000000000e+00,1.000000000000000000e+02,nan,3.000000000000000000e+02,nan,6.000000000000000000e+02,nan,1.000000000000000000e+03,nan,3.000000000000000000e+03,nan,6.000000000000000000e+03,nan,1.000000000000000000e+04,nan,3.000000000000000000e+04,nan,6.000000000000000000e+04,nan,1.000000000000000000e+05,nan,3.000000000000000000e+05,nan


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLN_dots_bestseed.txt <==
row_num,100x,100y,300x,300y,600x,600y,1000x,1000y,3000x,3000y,6000x,6000y,10000x,10000y,30000x,30000y,60000x,60000y,100000x,100000y,300000x,300000y
0.000000000000000000e+00,1.000000000000000000e+02,3.056977913458863227e+01,3.000000000000000000e+02,3.098066096198122210e+01,6.000000000000000000e+02,3.120739235171531689e+01,1.000000000000000000e+03,3.128783620913833019e+01,3.000000000000000000e+03,3.156748226022263992e+01,6.000000000000000000e+03,3.171823541279204406e+01,1.000000000000000000e+04,3.181690092550710247e+01,3.000000000000000000e+04,3.198955300826250081e+01,6.000000000000000000e+04,3.209043565264505560e+01,1.000000000000000000e+05,3.210929633857187326e+01,3.000000000000000000e+05,3.215431985847742169e+01


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLN_line.txt <==
N,PSNR
1.000000000000000000e+02,3.056977913458863227e+01
3.000000000000000000e+02,3.098066096198122210e+01
6.000000000000000000e+02,3.120739235171531689e+01
1.000000000000000000e+03,3.128783620913833019e+01
3.000000000000000000e+03,3.156748226022263992e+01
6.000000000000000000e+03,3.171823541279204406e+01
1.000000000000000000e+04,3.181690092550710247e+01
3.000000000000000000e+04,3.198955300826250081e+01
6.000000000000000000e+04,3.209043565264505560e+01
1.000000000000000000e+05,3.210929633857187326e+01
3.000000000000000000e+05,3.215431985847742169e+01


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLN_line_extended.txt <==
N,PSNR
3.000000000000000000e+05,3.215431985847742169e+01
2.900000000000000000e+05,3.215292955562608768e+01
2.800000000000000000e+05,3.215149052369196880e+01
2.700000000000000000e+05,3.214999921995203636e+01
2.600000000000000000e+05,3.214845170061979474e+01
2.500000000000000000e+05,3.214684355791752779e+01
2.400000000000000000e+05,3.214516984429994295e+01
2.300000000000000000e+05,3.214342498054645603e+01
2.200000000000000000e+05,3.214160264341712292e+01
2.100000000000000000e+05,3.213969562716396666e+01
2.000000000000000000e+05,3.213769567123820536e+01
1.900000000000000000e+05,3.213559324378066862e+01
1.800000000000000000e+05,3.213337726653720239e+01
1.700000000000000000e+05,3.213103476108805268e+01
1.600000000000000000e+05,3.212855038773298588e+01
1.500000000000000000e+05,3.212590583540426792e+01
1.400000000000000000e+05,3.212307900083602874e+01
1.300000000000000000e+05,3.212004286310097712e+01
1.200000000000000000e+05,3.211676390688106864e+01
1.100000000000000000e+05,3.211319985825053180e+01
1.000000000000000000e+05,3.210929633857187326e+01
9.800000000000000000e+04,3.210855020442371455e+01
9.600000000000000000e+04,3.210778870286529951e+01
9.400000000000000000e+04,3.210701118715748237e+01
9.200000000000000000e+04,3.210621696884628307e+01
9.000000000000000000e+04,3.210540531409603204e+01
8.800000000000000000e+04,3.210457543961054228e+01
8.600000000000000000e+04,3.210372650808540840e+01
8.400000000000000000e+04,3.210285762312530977e+01
8.200000000000000000e+04,3.210196782354888256e+01
8.000000000000000000e+04,3.210105607699048136e+01
7.800000000000000000e+04,3.210012127269197180e+01
7.600000000000000000e+04,3.209916221335837605e+01
7.400000000000000000e+04,3.209817760592743952e+01
7.200000000000000000e+04,3.209716605107465881e+01
7.000000000000000000e+04,3.209612603123994745e+01
6.800000000000000000e+04,3.209505589691880800e+01
6.600000000000000000e+04,3.209395385090702035e+01
6.400000000000000000e+04,3.209281793012097950e+01
6.200000000000000000e+04,3.209164598453180872e+01
6.000000000000000000e+04,3.209043565264505560e+01
5.850000000000000000e+04,3.208674523374022414e+01
5.700000000000000000e+04,3.208295939023571464e+01
5.550000000000000000e+04,3.207907304380390201e+01
5.400000000000000000e+04,3.207508069927773420e+01
5.250000000000000000e+04,3.207097639772448616e+01
5.100000000000000000e+04,3.206675366272253314e+01
4.950000000000000000e+04,3.206240543862429604e+01
4.800000000000000000e+04,3.205792401932617963e+01
4.650000000000000000e+04,3.205330096573799636e+01
4.500000000000000000e+04,3.204852700972929824e+01
4.350000000000000000e+04,3.204359194180281634e+01
4.200000000000000000e+04,3.203848447906974428e+01
4.050000000000000000e+04,3.203319210922958860e+01
3.900000000000000000e+04,3.202770090512241552e+01
3.750000000000000000e+04,3.202199530292924834e+01
3.600000000000000000e+04,3.201605783511825365e+01
3.450000000000000000e+04,3.200986880658109612e+01
3.300000000000000000e+04,3.200340589880792663e+01
3.150000000000000000e+04,3.199664368201329623e+01
3.000000000000000000e+04,3.198955300826250081e+01
2.900000000000000000e+04,3.198421123683510459e+01
2.800000000000000000e+04,3.197868293651322702e+01
2.700000000000000000e+04,3.197295457184849710e+01
2.600000000000000000e+04,3.196701107704489075e+01
2.500000000000000000e+04,3.196083561607952817e+01
2.400000000000000000e+04,3.195440929388447415e+01
2.300000000000000000e+04,3.194771080609409708e+01
2.200000000000000000e+04,3.194071601097401114e+01
2.100000000000000000e+04,3.193339740181081154e+01
2.000000000000000000e+04,3.192572345062087535e+01
1.900000000000000000e+04,3.191765778356849736e+01
1.800000000000000000e+04,3.190915813348345864e+01
1.700000000000000000e+04,3.190017499300275716e+01
1.600000000000000000e+04,3.189064985937780250e+01
1.500000000000000000e+04,3.188051291271056797e+01
1.400000000000000000e+04,3.186967989285951930e+01
1.300000000000000000e+04,3.185804781827568277e+01
1.200000000000000000e+04,3.184548898975235076e+01
1.100000000000000000e+04,3.183184238198225913e+01
1.000000000000000000e+04,3.181690092550710247e+01
9.800000000000000000e+03,3.181299296778608721e+01
9.600000000000000000e+03,3.180900492291391402e+01
9.400000000000000000e+03,3.180493342890003206e+01
9.200000000000000000e+03,3.180077490727255451e+01
9.000000000000000000e+03,3.179652554407340048e+01
8.800000000000000000e+03,3.179218126872036265e+01
8.600000000000000000e+03,3.178773773044200368e+01
8.400000000000000000e+03,3.178319027194303459e+01
8.200000000000000000e+03,3.177853389990006505e+01
8.000000000000000000e+03,3.177376325181852934e+01
7.800000000000000000e+03,3.176887255869837645e+01
7.600000000000000000e+03,3.176385560285596910e+01
7.400000000000000000e+03,3.175870567012755075e+01
7.200000000000000000e+03,3.175341549553152376e+01
7.000000000000000000e+03,3.174797720128457357e+01
6.800000000000000000e+03,3.174238222584282454e+01
6.600000000000000000e+03,3.173662124236153659e+01
6.400000000000000000e+03,3.173068406462100555e+01
6.200000000000000000e+03,3.172455953803270390e+01
6.000000000000000000e+03,3.171823541279204406e+01
5.850000000000000000e+03,3.171271637481335048e+01
5.700000000000000000e+03,3.170705496734769469e+01
5.550000000000000000e+03,3.170124362282697916e+01
5.400000000000000000e+03,3.169527415302465556e+01
5.250000000000000000e+03,3.168913767922727942e+01
5.100000000000000000e+03,3.168282455229696382e+01
4.950000000000000000e+03,3.167632426081550534e+01
4.800000000000000000e+03,3.166962532511146478e+01
4.650000000000000000e+03,3.166271517448321760e+01
4.500000000000000000e+03,3.165558000431453678e+01
4.350000000000000000e+03,3.164820460899558441e+01
4.200000000000000000e+03,3.164057218555898743e+01
4.050000000000000000e+03,3.163266410164508002e+01
3.900000000000000000e+03,3.162445961972415631e+01
3.750000000000000000e+03,3.161593556728806576e+01
3.600000000000000000e+03,3.160706593978467893e+01
3.450000000000000000e+03,3.159782141912898012e+01
3.300000000000000000e+03,3.158816878528414662e+01
3.150000000000000000e+03,3.157807019107701052e+01
3.000000000000000000e+03,3.156748226022263992e+01
2.900000000000000000e+03,3.155881553622579716e+01
2.800000000000000000e+03,3.154984716142258705e+01
2.700000000000000000e+03,3.154055528262048114e+01
2.600000000000000000e+03,3.153091557861990779e+01
2.500000000000000000e+03,3.152090087368943472e+01
2.400000000000000000e+03,3.151048067223903359e+01
2.300000000000000000e+03,3.149962059458324859e+01
2.200000000000000000e+03,3.148828168743150968e+01
2.100000000000000000e+03,3.147641957416025349e+01
2.000000000000000000e+03,3.146398339798886923e+01
1.900000000000000000e+03,3.145091449435076925e+01
1.800000000000000000e+03,3.143714470463828192e+01
1.700000000000000000e+03,3.142259420835505423e+01
1.600000000000000000e+03,3.140716869850822590e+01
1.500000000000000000e+03,3.139075564589373002e+01
1.400000000000000000e+03,3.137321927499596796e+01
1.300000000000000000e+03,3.135439367829965818e+01
1.200000000000000000e+03,3.133407317419480620e+01
1.100000000000000000e+03,3.131199846763647443e+01
1.000000000000000000e+03,3.128783620913833019e+01
9.800000000000000000e+02,3.128465079002766913e+01
9.600000000000000000e+02,3.128140002197297420e+01
9.400000000000000000e+02,3.127808116021986251e+01
9.200000000000000000e+02,3.127469128321355640e+01
9.000000000000000000e+02,3.127122727707345717e+01
8.800000000000000000e+02,3.126768581832466154e+01
8.600000000000000000e+02,3.126406335464624675e+01
8.400000000000000000e+02,3.126035608335649485e+01
8.200000000000000000e+02,3.125655992730800392e+01
8.000000000000000000e+02,3.125267050780919575e+01
7.800000000000000000e+02,3.124868311412084054e+01
7.600000000000000000e+02,3.124459266899405918e+01
7.400000000000000000e+02,3.124039368961678775e+01
7.200000000000000000e+02,3.123608024321434939e+01
7.000000000000000000e+02,3.123164589640096978e+01
6.800000000000000000e+02,3.122708365719595847e+01
6.600000000000000000e+02,3.122238590839143413e+01
6.400000000000000000e+02,3.121754433067540546e+01
6.200000000000000000e+02,3.121254981355984626e+01
6.000000000000000000e+02,3.120739235171531334e+01
5.850000000000000000e+02,3.119908166529507909e+01
5.700000000000000000e+02,3.119055739307833264e+01
5.550000000000000000e+02,3.118180820335256698e+01
5.400000000000000000e+02,3.117282183620638136e+01
5.250000000000000000e+02,3.116358499920122682e+01
5.100000000000000000e+02,3.115408324795127015e+01
4.950000000000000000e+02,3.114430084891221284e+01
4.800000000000000000e+02,3.113422062109908595e+01
4.650000000000000000e+02,3.112382375272518331e+01
4.500000000000000000e+02,3.111308958783511613e+01
4.350000000000000000e+02,3.110199537683714510e+01
4.200000000000000000e+02,3.109051598334439959e+01
4.050000000000000000e+02,3.107862353780425479e+01
3.900000000000000000e+02,3.106628702588215418e+01
3.750000000000000000e+02,3.105347179626581777e+01
3.600000000000000000e+02,3.104013896817738072e+01
3.450000000000000000e+02,3.102624471301339071e+01
3.300000000000000000e+02,3.101173937657889468e+01
3.150000000000000000e+02,3.099656639746912390e+01
3.000000000000000000e+02,3.098066096198122210e+01
2.900000000000000000e+02,3.096789955500304004e+01
2.800000000000000000e+02,3.095469582556301091e+01
2.700000000000000000e+02,3.094101779700172372e+01
2.600000000000000000e+02,3.092682988651474218e+01
2.500000000000000000e+02,3.091209234099658687e+01
2.400000000000000000e+02,3.089676055797113463e+01
2.300000000000000000e+02,3.088078426230791962e+01
2.200000000000000000e+02,3.086410650031585945e+01
2.100000000000000000e+02,3.084666240031028295e+01
2.000000000000000000e+02,3.082837763137855802e+01
1.900000000000000000e+02,3.080916646757394517e+01
1.800000000000000000e+02,3.078892932967864482e+01
1.700000000000000000e+02,3.076754962554543482e+01
1.600000000000000000e+02,3.074488963409462983e+01
1.500000000000000000e+02,3.072078506289491884e+01
1.400000000000000000e+02,3.069503773051838280e+01
1.300000000000000000e+02,3.066740554006486263e+01
1.200000000000000000e+02,3.063758844286646976e+01
1.100000000000000000e+02,3.060520829810809573e+01
1.000000000000000000e+02,3.056977913458863227e+01


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLP_dots.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,3.032559322018219916e+01,3.065529050245097054e+01,3.078767706128074977e+01,3.090215107651155080e+01,3.101890580310835333e+01,3.106575857409182717e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.030862471052054374e+01,3.064219185608061480e+01,3.077826177252568129e+01,3.083956254168970190e+01,3.100945762224525737e+01,3.106110291846112403e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.021453437923703689e+01,3.048610155885757678e+01,3.066712719174950763e+01,3.081136527561829297e+01,3.095817860371883157e+01,3.085355616910989340e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.020886498508298956e+01,3.037383604534874948e+01,3.059759227399961645e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,3.020755180875035961e+01,3.026231844641727875e+01,3.059481899458975107e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.047062727159731921e+01,3.085269511299862799e+01,3.108601628348542434e+01,3.118819879709439746e+01,3.140051697657534646e+01,3.151146305590551577e+01,3.157129485974784444e+01,3.164423515408983789e+01,3.168206534995666956e+01,nan,nan
4.658590000000000000e+05,3.044578173888028161e+01,3.084420852922425738e+01,3.105518894393905782e+01,3.116732608929120119e+01,3.138443161242367552e+01,3.149201817620796007e+01,3.155748950700913369e+01,3.163249461492051751e+01,3.160455151770449334e+01,nan,nan
4.658590000000000000e+05,3.043282528102310636e+01,3.083905915994175828e+01,3.104476226190565313e+01,3.116624123823117287e+01,3.136810905383363846e+01,3.144745283580825301e+01,3.154616903977288089e+01,3.157236201293111222e+01,3.151502838038732790e+01,nan,nan
4.658590000000000000e+05,3.038282012081753436e+01,3.082592816235462507e+01,3.103583044875117380e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.037351624416805862e+01,3.080955410396382632e+01,3.100695992261153933e+01,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,3.097869669441160312e+01,3.116899102548945422e+01,3.127512742784623612e+01,3.152387786841061157e+01,3.165245523205985023e+01,3.174624103885396309e+01,3.187032828833913811e+01,3.191524711198912101e+01,nan,nan
1.861507000000000000e+06,nan,3.096455231681641962e+01,3.116727426964207481e+01,3.121379852117174991e+01,3.150844659787358992e+01,3.165060512164011186e+01,3.173477801484870042e+01,3.185289385948022911e+01,3.187435060068899517e+01,nan,nan
1.861507000000000000e+06,nan,3.096096381336771941e+01,3.114850935527352860e+01,3.120645994861210681e+01,3.147821326120529051e+01,3.162183223798463416e+01,3.173198783311082849e+01,3.185242648605887084e+01,3.186448800261929293e+01,nan,nan
1.861507000000000000e+06,nan,3.093436327310917022e+01,3.110043963680538681e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,3.086406100433174160e+01,3.109374061433020486e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.044763427038483528e+01,3.097970995423847285e+01,3.112951286757007097e+01,3.128210561599691530e+01,3.152173547428192180e+01,3.167596432022102348e+01,3.179652610094467136e+01,3.193717643398992223e+01,3.200506717561449221e+01,nan,nan
7.442179000000000000e+06,3.039661825906700088e+01,3.095432598108996913e+01,3.111135860722635016e+01,3.126837304395614936e+01,3.150720632134006749e+01,3.166515795706247971e+01,3.177805343194981802e+01,3.192918384995464365e+01,3.198224731393268883e+01,nan,nan
7.442179000000000000e+06,3.037465364760479147e+01,3.090925324186440193e+01,3.110687210958957749e+01,3.125373032191912515e+01,3.148758255009979479e+01,3.164995397992703019e+01,3.174769895770304018e+01,3.190021963484391776e+01,3.197486545393340407e+01,nan,nan
7.442179000000000000e+06,3.017062145582534782e+01,3.081803244914562967e+01,3.110329950145265698e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.009367486773274791e+01,3.079627209853239123e+01,3.109977107837532628e+01,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.050364340771959704e+01,nan,nan,3.126955809957466670e+01,3.154404995886066132e+01,3.168061255782701835e+01,nan,3.195597096829817474e+01,3.202845301806461009e+01,nan,nan
1.674201900000000000e+07,3.046398347605531498e+01,nan,nan,3.125777580948493295e+01,3.153329693684173307e+01,3.166409640103551837e+01,nan,3.192784549938122041e+01,3.202661912792947874e+01,nan,nan
1.674201900000000000e+07,3.041881297931204742e+01,nan,nan,3.125160004742758701e+01,3.150662110939273930e+01,3.162668606094286616e+01,nan,3.191575582301073055e+01,3.200407682722948977e+01,nan,nan
1.674201900000000000e+07,3.004897516360790632e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,2.968832409806303474e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.050544261542765057e+01,3.098066096198122210e+01,3.119977618124041996e+01,3.124191321461633208e+01,3.153636466867320820e+01,3.169053592317549217e+01,3.180104274274566833e+01,nan,3.204597112246943169e+01,nan,nan
2.976102700000000000e+07,3.049502599731721730e+01,3.096841542839201722e+01,3.115234895727657261e+01,3.124049603267751607e+01,3.153070975584153146e+01,3.168239114856057626e+01,3.178008181336105409e+01,nan,3.204373265846515295e+01,nan,nan
2.976102700000000000e+07,3.048861787711432569e+01,3.094679312803709692e+01,3.111770330445633448e+01,3.122059829806131503e+01,3.152983485481301784e+01,3.166419439875449982e+01,3.174367651507460408e+01,nan,3.203165101965998218e+01,nan,nan
2.976102700000000000e+07,3.045000905063464103e+01,3.080626795242226379e+01,3.108849601189199063e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,2.954497568496433857e+01,3.079632036950476248e+01,3.103699470544863814e+01,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.176344096092763891e+01,3.197130045824874500e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.175346987982385016e+01,3.195969331410222480e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.174272312866161272e+01,3.194708630027630392e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLP_dots_best.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.056977913458863227e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.049037931989606776e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.048521310462392009e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.040319236037950290e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.035978921165519395e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.098112114811569739e+01,3.120739235171531689e+01,nan,nan,nan,3.181690092550710247e+01,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.093604878878315390e+01,3.116062774956000681e+01,nan,nan,nan,3.176199736930343320e+01,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.092136086664251593e+01,3.110763655930094629e+01,nan,nan,nan,3.171382200435166610e+01,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.076234378035098871e+01,3.110073070882499380e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.072179784802008129e+01,3.108430845753823490e+01,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.198955300826250081e+01,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.195203187472822393e+01,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.191295278872632579e+01,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.128783620913833019e+01,3.156748226022263992e+01,3.171823541279204406e+01,nan,nan,3.209043565264505560e+01,3.210929633857187326e+01,3.215431985847742169e+01
4.649920300000000000e+07,nan,nan,nan,3.127966241804395509e+01,3.154187494394874491e+01,3.170998664296305591e+01,nan,nan,3.206481675735149395e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.127645951070527985e+01,3.153438820875702575e+01,3.169281872642401154e+01,nan,nan,3.205889545696614107e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLP_dots_best_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,3.056977913458863227e+01,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,3.098112114811569739e+01,3.120739235171531689e+01,nan,nan,nan,3.181690092550710247e+01,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,3.198955300826250081e+01,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.128783620913833019e+01,3.156748226022263992e+01,3.171823541279204406e+01,nan,nan,3.209043565264505560e+01,3.210929633857187326e+01,3.215431985847742169e+01
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLP_dots_bestseed.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,3.032559322018219916e+01,3.065529050245097054e+01,3.078767706128074977e+01,3.090215107651155080e+01,3.101890580310835333e+01,3.106575857409182717e+01,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.167070000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.047062727159731921e+01,3.085269511299862799e+01,3.108601628348542434e+01,3.118819879709439746e+01,3.140051697657534646e+01,3.151146305590551577e+01,3.157129485974784444e+01,3.164423515408983789e+01,3.168206534995666956e+01,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.658590000000000000e+05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,3.097869669441160312e+01,3.116899102548945422e+01,3.127512742784623612e+01,3.152387786841061157e+01,3.165245523205985023e+01,3.174624103885396309e+01,3.187032828833913811e+01,3.191524711198912101e+01,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.861507000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,3.044763427038483528e+01,3.097970995423847285e+01,3.112951286757007097e+01,3.128210561599691530e+01,3.152173547428192180e+01,3.167596432022102348e+01,3.179652610094467136e+01,3.193717643398992223e+01,3.200506717561449221e+01,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.442179000000000000e+06,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,3.050364340771959704e+01,nan,nan,3.126955809957466670e+01,3.154404995886066132e+01,3.168061255782701835e+01,nan,3.195597096829817474e+01,3.202845301806461009e+01,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.674201900000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,3.050544261542765057e+01,3.098066096198122210e+01,3.119977618124041996e+01,3.124191321461633208e+01,3.153636466867320820e+01,3.169053592317549217e+01,3.180104274274566833e+01,nan,3.204597112246943169e+01,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.976102700000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,3.176344096092763891e+01,3.197130045824874500e+01,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.649920300000000000e+07,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> txtfiles/Den_N2N_sup_bestNet_INtest_SLP_lines.txt <==
Ps,t100_,t300_,t600_,t1000_,t3000_,t6000_,t10000_,t30000_,t60000_,t100000_,t300000_
1.167070000000000000e+05,3.032559322018219916e+01,3.065529050245097054e+01,3.078767706128074977e+01,3.090215107651155080e+01,3.101890580310835333e+01,3.106575857409182717e+01,nan,nan,nan,nan,nan
4.658590000000000000e+05,3.047062727159731921e+01,3.085269511299862799e+01,3.108601628348542434e+01,3.118819879709439746e+01,3.140051697657534646e+01,3.151146305590551577e+01,3.157129485974784444e+01,3.164423515408983789e+01,3.168206534995666956e+01,nan,nan
1.861507000000000000e+06,3.056977913458863227e+01,3.097869669441160312e+01,3.116899102548945422e+01,3.127512742784623612e+01,3.152387786841061157e+01,3.165245523205985023e+01,3.174624103885396309e+01,3.187032828833913811e+01,3.191524711198912101e+01,nan,nan
7.442179000000000000e+06,3.044763427038483528e+01,3.097970995423847285e+01,3.112951286757007097e+01,3.128210561599691530e+01,3.152173547428192180e+01,3.167596432022102348e+01,3.179652610094467136e+01,3.193717643398992223e+01,3.200506717561449221e+01,nan,nan
1.674201900000000000e+07,3.050364340771959704e+01,3.098112114811569739e+01,3.120739235171531689e+01,3.126955809957466670e+01,3.154404995886066132e+01,3.168061255782701835e+01,3.181690092550710247e+01,3.195597096829817474e+01,3.202845301806461009e+01,nan,nan
2.976102700000000000e+07,3.050544261542765057e+01,3.098066096198122210e+01,3.119977618124041996e+01,3.124191321461633208e+01,3.153636466867320820e+01,3.169053592317549217e+01,3.180104274274566833e+01,3.198955300826250081e+01,3.204597112246943169e+01,nan,nan
4.649920300000000000e+07,nan,nan,nan,3.128783620913833019e+01,3.156748226022263992e+01,3.171823541279204406e+01,3.176344096092763891e+01,3.197130045824874500e+01,3.209043565264505560e+01,3.210929633857187326e+01,3.215431985847742169e+01


==> txtfiles/Den_NN2N_c128_allDots.txt <==
N,psnr
1.000000000000000000e+02,2.878974497465641136e+01
1.000000000000000000e+02,2.839802595145976838e+01
1.000000000000000000e+02,2.865697470362349009e+01
3.000000000000000000e+02,2.944691148731213559e+01
3.000000000000000000e+02,2.945437959350049439e+01
3.000000000000000000e+02,2.941935049435315364e+01
6.000000000000000000e+02,2.973455743299811616e+01
6.000000000000000000e+02,2.969625062686398564e+01
6.000000000000000000e+02,2.972835733185613094e+01
1.000000000000000000e+03,2.989279443483867738e+01
1.000000000000000000e+03,2.988443720868004050e+01
1.000000000000000000e+03,2.987062475173699028e+01
3.000000000000000000e+03,3.009724809526184330e+01
3.000000000000000000e+03,3.015621875048898914e+01
3.000000000000000000e+03,3.015558627598526087e+01
6.000000000000000000e+03,3.024699731920446766e+01
6.000000000000000000e+03,3.026001362477937917e+01
6.000000000000000000e+03,3.027909514616218090e+01
1.000000000000000000e+04,3.032240725486174426e+01
1.000000000000000000e+04,3.035546849334418340e+01
1.000000000000000000e+04,3.034448203353327855e+01
3.000000000000000000e+04,3.047659285835066711e+01
6.000000000000000000e+04,3.046777723312721164e+01
6.000000000000000000e+04,3.052021947906910526e+01
6.000000000000000000e+04,3.051228276629470315e+01
1.000000000000000000e+05,3.054286492972121891e+01
3.000000000000000000e+05,3.053880443699564395e+01


==> txtfiles/Den_NN2N_c128_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.878974497465641136e+01
3.000000000000000000e+02,2.945437959350049439e+01
6.000000000000000000e+02,2.973455743299811616e+01
1.000000000000000000e+03,2.989279443483867738e+01
3.000000000000000000e+03,3.015621875048898914e+01
6.000000000000000000e+03,3.027909514616218090e+01
1.000000000000000000e+04,3.035546849334418340e+01
3.000000000000000000e+04,3.047659285835066711e+01
6.000000000000000000e+04,3.052021947906910526e+01
1.000000000000000000e+05,3.054286492972121891e+01
3.000000000000000000e+05,3.053880443699564395e+01


==> txtfiles/Den_Nei2Nei_c128_allDots.txt <==
N,psnr
1.000000000000000000e+02,2.951374631532841519e+01
1.000000000000000000e+02,2.955877574837433031e+01
1.000000000000000000e+02,2.947407911786233470e+01
3.000000000000000000e+02,3.004073386930582146e+01
3.000000000000000000e+02,3.004302143538690117e+01
3.000000000000000000e+02,3.019645808829474731e+01
6.000000000000000000e+02,3.038019656015763914e+01
6.000000000000000000e+02,3.036326714220499312e+01
6.000000000000000000e+02,3.039843227187946439e+01
1.000000000000000000e+03,3.053840548462747861e+01
1.000000000000000000e+03,3.055399086000696229e+01
1.000000000000000000e+03,3.055441314268945163e+01
3.000000000000000000e+03,3.082004784625116400e+01
3.000000000000000000e+03,3.080406176282938802e+01
3.000000000000000000e+03,3.081772855576942760e+01
6.000000000000000000e+03,3.099421119777196054e+01
6.000000000000000000e+03,3.095157149741353919e+01
6.000000000000000000e+03,3.092379046405342891e+01
1.000000000000000000e+04,3.108824481653975980e+01
1.000000000000000000e+04,3.103809434392830724e+01
1.000000000000000000e+04,3.099412893925156709e+01
3.000000000000000000e+04,3.117540439641088668e+01
3.000000000000000000e+04,3.117321271051863718e+01
6.000000000000000000e+04,3.129887348974198247e+01
1.000000000000000000e+05,3.137792336767360979e+01
1.000000000000000000e+05,3.134764800135131679e+01
3.000000000000000000e+05,3.142780612645938731e+01


==> txtfiles/Den_Nei2Nei_c128_woDots.txt <==
N,psnr
1.000000000000000000e+02,2.955877574837433031e+01
3.000000000000000000e+02,3.019645808829474731e+01
6.000000000000000000e+02,3.039843227187946439e+01
1.000000000000000000e+03,3.055441314268945163e+01
3.000000000000000000e+03,3.082004784625116400e+01
6.000000000000000000e+03,3.099421119777196054e+01
1.000000000000000000e+04,3.108824481653975980e+01
3.000000000000000000e+04,3.117540439641088668e+01
6.000000000000000000e+04,3.129887348974198247e+01
1.000000000000000000e+05,3.137792336767360979e+01
3.000000000000000000e+05,3.142780612645938731e+01


==> txtfiles/N2NimageNet_selfsup35_FixCenter_fixInput_allDots.txt <==
N,PSNR
5.000000000000000000e+01,2.250975479443868110e+01
5.000000000000000000e+01,2.289554948806762624e+01
5.000000000000000000e+01,2.275778357823689646e+01
5.000000000000000000e+01,2.296148921966552692e+01
5.000000000000000000e+01,2.290254335085550963e+01
1.000000000000000000e+02,2.329152253150940055e+01
1.000000000000000000e+02,2.319765838940938352e+01
1.000000000000000000e+02,2.327121172269185223e+01
1.000000000000000000e+02,2.301753297170003165e+01
1.000000000000000000e+02,2.320623224258422823e+01
2.500000000000000000e+02,2.376979529380798439e+01
2.500000000000000000e+02,2.369665910085042171e+01
2.500000000000000000e+02,2.365570346832275561e+01
2.500000000000000000e+02,2.360390734672546387e+01
2.500000000000000000e+02,2.386099503199259431e+01
5.000000000000000000e+02,2.415289349238077676e+01
5.000000000000000000e+02,2.419527649879455566e+01
5.000000000000000000e+02,2.415427847862243738e+01
5.000000000000000000e+02,2.422496821085611884e+01
5.000000000000000000e+02,2.414619524002075224e+01
1.000000000000000000e+03,2.444943947156270170e+01
1.000000000000000000e+03,2.459276532173156582e+01
1.000000000000000000e+03,2.451364574750264325e+01
2.500000000000000000e+03,2.491045994440714395e+01
2.500000000000000000e+03,2.492858545939127524e+01
2.500000000000000000e+03,2.482985204696655401e+01
5.000000000000000000e+03,2.530714004516601534e+01
5.000000000000000000e+03,2.527985445658366004e+01
5.000000000000000000e+03,2.523076444625854364e+01
1.000000000000000000e+04,2.552101009051004965e+01
1.000000000000000000e+04,2.556965731620788418e+01
1.000000000000000000e+04,2.548704537709554074e+01
2.500000000000000000e+04,2.591305643399556402e+01
2.500000000000000000e+04,2.580624655405680201e+01
5.000000000000000000e+04,2.619325350443522282e+01
5.000000000000000000e+04,2.616223342259725015e+01


==> txtfiles/N2NimageNet_selfsup35_FixCenter_fixInput_woDots.txt <==
N,PSNR
5.000000000000000000e+01,2.296148921966552692e+01
1.000000000000000000e+02,2.329152253150940055e+01
2.500000000000000000e+02,2.386099503199259431e+01
5.000000000000000000e+02,2.422496821085611884e+01
1.000000000000000000e+03,2.459276532173156582e+01
2.500000000000000000e+03,2.492858545939127524e+01
5.000000000000000000e+03,2.530714004516601534e+01
1.000000000000000000e+04,2.556965731620788418e+01
2.500000000000000000e+04,2.591305643399556402e+01
5.000000000000000000e+04,2.619325350443522282e+01


==> txtfiles/N2NimageNet_selfsup35_RandCenter_fixInput_allDots.txt <==
N,PSNR
5.000000000000000000e+01,9.942238713900248825e+00
5.000000000000000000e+01,9.903479154507319748e+00
5.000000000000000000e+01,9.854643211364745525e+00
5.000000000000000000e+01,9.819889312982558849e+00
5.000000000000000000e+01,9.964323792457580709e+00
1.000000000000000000e+02,9.925094154675802471e+00
1.000000000000000000e+02,9.957589881817499489e+00
1.000000000000000000e+02,9.965176146030426452e+00
1.000000000000000000e+02,9.927004285653431737e+00
1.000000000000000000e+02,9.938988566398620605e+00
2.500000000000000000e+02,9.965604175726571867e+00
2.500000000000000000e+02,9.881581030289332546e+00
2.500000000000000000e+02,9.960746331612268634e+00
2.500000000000000000e+02,9.942463272809982655e+00
2.500000000000000000e+02,9.903004180987675653e+00
5.000000000000000000e+02,9.910808383226394014e+00
5.000000000000000000e+02,9.943763208786647212e+00
5.000000000000000000e+02,9.942086127996445200e+00
5.000000000000000000e+02,9.909269798199336066e+00
5.000000000000000000e+02,9.899150554339090746e+00
1.000000000000000000e+03,9.881399435599645287e+00
1.000000000000000000e+03,9.912183568477630047e+00
1.000000000000000000e+03,9.920365393559137601e+00
2.500000000000000000e+03,9.911217028697331344e+00
2.500000000000000000e+03,9.847898047765095697e+00
2.500000000000000000e+03,9.944166555007297958e+00
5.000000000000000000e+03,9.793457153240838764e+00
5.000000000000000000e+03,1.065523036936918899e+01
5.000000000000000000e+03,9.811104833682378512e+00
1.000000000000000000e+04,1.010220234890778812e+01
1.000000000000000000e+04,1.012939339915911319e+01
1.000000000000000000e+04,1.077341662704944625e+01
2.500000000000000000e+04,1.248585902070005815e+01
2.500000000000000000e+04,1.209844817082087154e+01


==> txtfiles/N2NimageNet_selfsup35_RandCenter_fixInput_woDots.txt <==
N,PSNR
5.000000000000000000e+01,9.964323792457580709e+00
1.000000000000000000e+02,9.965176146030426452e+00
2.500000000000000000e+02,9.965604175726571867e+00
5.000000000000000000e+02,9.943763208786647212e+00
1.000000000000000000e+03,9.920365393559137601e+00
2.500000000000000000e+03,9.944166555007297958e+00
5.000000000000000000e+03,1.065523036936918899e+01
1.000000000000000000e+04,1.077341662704944625e+01
2.500000000000000000e+04,1.248585902070005815e+01


==> txtfiles/N2NimageNet_selfsup_FixCenter_fixInput_allDots.txt <==
N,PSNR
5.000000000000000000e+01,2.284572226206461565e+01
5.000000000000000000e+01,2.321231540362040136e+01
5.000000000000000000e+01,2.322388886133829899e+01
5.000000000000000000e+01,2.321495295524597324e+01
5.000000000000000000e+01,2.287931969642639274e+01
5.000000000000000000e+01,2.294236965815226270e+01
5.000000000000000000e+01,2.290882823626200349e+01
5.000000000000000000e+01,2.303838222503662081e+01
5.000000000000000000e+01,2.304858438173929969e+01
5.000000000000000000e+01,2.290188563982645675e+01
5.000000000000000000e+01,2.307848236083984261e+01
5.000000000000000000e+01,2.306723606745401867e+01
5.000000000000000000e+01,2.302900410334269310e+01
5.000000000000000000e+01,2.309213258743286090e+01
5.000000000000000000e+01,2.282200468699137375e+01
1.000000000000000000e+02,2.338840204556782965e+01
1.000000000000000000e+02,2.334608634630838964e+01
1.000000000000000000e+02,2.344524885813395088e+01
1.000000000000000000e+02,2.351113173166910641e+01
1.000000000000000000e+02,2.360060861587524528e+01
1.000000000000000000e+02,2.343076716740926102e+01
1.000000000000000000e+02,2.335313776334126956e+01
1.000000000000000000e+02,2.351317499160766644e+01
1.000000000000000000e+02,2.330506824811299538e+01
1.000000000000000000e+02,2.343252904891967603e+01
1.000000000000000000e+02,2.353083330154418817e+01
1.000000000000000000e+02,2.346787712732950837e+01
1.000000000000000000e+02,2.322817993481953991e+01
1.000000000000000000e+02,2.347571754455566406e+01
1.000000000000000000e+02,2.356924150466918988e+01
2.500000000000000000e+02,2.395018242200215752e+01
2.500000000000000000e+02,2.401360358238220272e+01
2.500000000000000000e+02,2.402862858136494850e+01
2.500000000000000000e+02,2.393631740252176954e+01
2.500000000000000000e+02,2.404824439366658595e+01
5.000000000000000000e+02,2.437507249514261787e+01
5.000000000000000000e+02,2.439919431050618570e+01
5.000000000000000000e+02,2.439392828623453724e+01
5.000000000000000000e+02,2.424775103251139186e+01
5.000000000000000000e+02,2.431068225860595788e+01
1.000000000000000000e+03,2.463465599060058508e+01
1.000000000000000000e+03,2.479659964561462360e+01
1.000000000000000000e+03,2.478893882751464872e+01
2.500000000000000000e+03,2.517358788172403905e+01
2.500000000000000000e+03,2.515603655815124640e+01
2.500000000000000000e+03,2.521862065633138172e+01
5.000000000000000000e+03,2.551505776087443067e+01
5.000000000000000000e+03,2.543727903048197447e+01
5.000000000000000000e+03,2.548776857058207312e+01
1.000000000000000000e+04,2.577558308919270758e+01
1.000000000000000000e+04,2.577264504750569785e+01
1.000000000000000000e+04,2.571399410565694055e+01
2.500000000000000000e+04,2.613402100880940893e+01
2.500000000000000000e+04,2.612466592152913236e+01
5.000000000000000000e+04,2.640603148142496792e+01
5.000000000000000000e+04,2.638818035761515191e+01
1.000000000000000000e+05,2.661477435429890903e+01
2.500000000000000000e+05,2.693602456410726020e+01


==> txtfiles/N2NimageNet_selfsup_FixCenter_fixInput_woDots.txt <==
N,PSNR
5.000000000000000000e+01,2.322388886133829899e+01
1.000000000000000000e+02,2.360060861587524528e+01
2.500000000000000000e+02,2.404824439366658595e+01
5.000000000000000000e+02,2.439919431050618570e+01
1.000000000000000000e+03,2.479659964561462360e+01
2.500000000000000000e+03,2.521862065633138172e+01
5.000000000000000000e+03,2.551505776087443067e+01
1.000000000000000000e+04,2.577558308919270758e+01
2.500000000000000000e+04,2.613402100880940893e+01
5.000000000000000000e+04,2.640603148142496792e+01
1.000000000000000000e+05,2.661477435429890903e+01
2.500000000000000000e+05,2.693602456410726020e+01


==> txtfiles/N2NimageNet_selfsup_RandCenter_fixInput_allDots.txt <==
N,PSNR
5.000000000000000000e+01,9.897025902668634245e+00
5.000000000000000000e+01,9.904889878034591533e+00
5.000000000000000000e+01,9.871370556751886127e+00
5.000000000000000000e+01,9.933603531519571206e+00
5.000000000000000000e+01,9.917927905321121784e+00
1.000000000000000000e+02,9.915659283002216995e+00
1.000000000000000000e+02,9.924023731946945759e+00
1.000000000000000000e+02,9.982709909280140792e+00
1.000000000000000000e+02,9.922469840049743084e+00
1.000000000000000000e+02,9.953866495291391558e+00
2.500000000000000000e+02,9.964027638435362988e+00
2.500000000000000000e+02,9.954532663822174499e+00
2.500000000000000000e+02,9.984005695581435802e+00
2.500000000000000000e+02,9.930201634963353285e+00
2.500000000000000000e+02,9.941538434823353754e+00
5.000000000000000000e+02,9.958506641387939951e+00
5.000000000000000000e+02,9.941574955781300460e+00
5.000000000000000000e+02,9.943272472222645320e+00
5.000000000000000000e+02,9.965038381020228542e+00
5.000000000000000000e+02,9.886686349312464372e+00
1.000000000000000000e+03,9.913251924117405522e+00
1.000000000000000000e+03,9.917656728029250246e+00
1.000000000000000000e+03,9.942087446451187915e+00
2.500000000000000000e+03,1.181505480368932126e+01
2.500000000000000000e+03,1.005609381834665861e+01
2.500000000000000000e+03,9.860281175772348305e+00
5.000000000000000000e+03,1.225713906327883329e+01
5.000000000000000000e+03,1.208957704782485898e+01
5.000000000000000000e+03,1.195613002051909746e+01
1.000000000000000000e+04,1.299584306955337532e+01
1.000000000000000000e+04,1.325803040027618351e+01
1.000000000000000000e+04,1.268864038089911084e+01
2.500000000000000000e+04,1.431136361598968421e+01
2.500000000000000000e+04,1.424784374435742684e+01
5.000000000000000000e+04,1.473235133826732657e+01
5.000000000000000000e+04,1.478153156439463345e+01
1.000000000000000000e+05,1.538646067341168688e+01
2.500000000000000000e+05,1.550529272317886331e+01


==> txtfiles/N2NimageNet_selfsup_RandCenter_fixInput_woDots.txt <==
N,PSNR
5.000000000000000000e+01,9.933603531519571206e+00
1.000000000000000000e+02,9.982709909280140792e+00
2.500000000000000000e+02,9.984005695581435802e+00
5.000000000000000000e+02,9.965038381020228542e+00
1.000000000000000000e+03,9.942087446451187915e+00
2.500000000000000000e+03,1.181505480368932126e+01
5.000000000000000000e+03,1.225713906327883329e+01
1.000000000000000000e+04,1.325803040027618351e+01
2.500000000000000000e+04,1.431136361598968421e+01
5.000000000000000000e+04,1.478153156439463345e+01
1.000000000000000000e+05,1.538646067341168688e+01
2.500000000000000000e+05,1.550529272317886331e+01


==> txtfiles/N2NimageNet_ssim_selfsup35_FixCenter_fixInput_allDots.txt <==
N,SSIM
5.000000000000000000e+01,6.074389372269312082e-01
5.000000000000000000e+01,6.317085417111715229e-01
5.000000000000000000e+01,6.276584851741791038e-01
5.000000000000000000e+01,6.326184282700221262e-01
5.000000000000000000e+01,6.375374611218770360e-01
1.000000000000000000e+02,6.592770800987879376e-01
1.000000000000000000e+02,6.598170755306879132e-01
1.000000000000000000e+02,6.610492370525995476e-01
1.000000000000000000e+02,6.363542671998342337e-01
1.000000000000000000e+02,6.599932620922724924e-01
2.500000000000000000e+02,6.754405746857324866e-01
2.500000000000000000e+02,6.756048903862634791e-01
2.500000000000000000e+02,6.672521332899729041e-01
2.500000000000000000e+02,6.657544841368993049e-01
2.500000000000000000e+02,6.752333422501881621e-01
5.000000000000000000e+02,6.950537467002868564e-01
5.000000000000000000e+02,6.911904166142145423e-01
5.000000000000000000e+02,6.914066771666208533e-01
5.000000000000000000e+02,6.941346967220306530e-01
5.000000000000000000e+02,6.921951589981715225e-01
1.000000000000000000e+03,7.045449938376744381e-01
1.000000000000000000e+03,7.098276670773824293e-01
1.000000000000000000e+03,7.056509653727213172e-01
2.500000000000000000e+03,7.219633998473485859e-01
2.500000000000000000e+03,7.206017273664474532e-01
2.500000000000000000e+03,7.175987098614374782e-01
5.000000000000000000e+03,7.351419901847839888e-01
5.000000000000000000e+03,7.339443135261535245e-01
5.000000000000000000e+03,7.298772845665614240e-01
1.000000000000000000e+04,7.424251013994216386e-01
1.000000000000000000e+04,7.438018953800201727e-01
1.000000000000000000e+04,7.403382410605748865e-01
2.500000000000000000e+04,7.544113451242446811e-01
2.500000000000000000e+04,7.511491763591766624e-01
5.000000000000000000e+04,7.637652063369750888e-01
5.000000000000000000e+04,7.630489919583002267e-01
2.500000000000000000e+05,7.829317992925644010e-01
1.000000000000000000e+06,7.943403402964274163e-01


==> txtfiles/N2NimageNet_ssim_selfsup35_FixCenter_fixInput_woDots.txt <==
N,SSIM
5.000000000000000000e+01,6.375374611218770360e-01
1.000000000000000000e+02,6.610492370525995476e-01
2.500000000000000000e+02,6.756048903862634791e-01
5.000000000000000000e+02,6.950537467002868564e-01
1.000000000000000000e+03,7.098276670773824293e-01
2.500000000000000000e+03,7.219633998473485859e-01
5.000000000000000000e+03,7.351419901847839888e-01
1.000000000000000000e+04,7.438018953800201727e-01
2.500000000000000000e+04,7.544113451242446811e-01
5.000000000000000000e+04,7.637652063369750888e-01
2.500000000000000000e+05,7.829317992925644010e-01
1.000000000000000000e+06,7.943403402964274163e-01


==> txtfiles/N2NimageNet_ssim_selfsup_FixCenter_fixInput_allDots.txt <==
N,SSIM
5.000000000000000000e+01,6.347829367717107152e-01
5.000000000000000000e+01,6.458103845516840469e-01
5.000000000000000000e+01,6.457104329268137377e-01
5.000000000000000000e+01,6.526680161555608040e-01
5.000000000000000000e+01,6.292775807778040464e-01
5.000000000000000000e+01,6.296657359600067450e-01
5.000000000000000000e+01,6.387771445512772095e-01
5.000000000000000000e+01,6.449351706107457893e-01
5.000000000000000000e+01,6.406673594315847042e-01
5.000000000000000000e+01,6.281519875923792240e-01
5.000000000000000000e+01,6.497670092185338087e-01
5.000000000000000000e+01,6.416306157906850327e-01
5.000000000000000000e+01,6.433790139357249416e-01
5.000000000000000000e+01,6.444465965032577515e-01
5.000000000000000000e+01,6.317304480075836004e-01
1.000000000000000000e+02,6.564280575513840033e-01
1.000000000000000000e+02,6.623965626955032882e-01
1.000000000000000000e+02,6.617702106634776316e-01
1.000000000000000000e+02,6.532043272256851107e-01
1.000000000000000000e+02,6.661532201369603223e-01
1.000000000000000000e+02,6.626554948091506470e-01
1.000000000000000000e+02,6.615630455811818411e-01
1.000000000000000000e+02,6.692327113946279216e-01
1.000000000000000000e+02,6.566345250606536732e-01
1.000000000000000000e+02,6.530688671271006607e-01
1.000000000000000000e+02,6.625070351362228882e-01
1.000000000000000000e+02,6.662999423344929673e-01
1.000000000000000000e+02,6.521844327449798362e-01
1.000000000000000000e+02,6.641523810227711877e-01
1.000000000000000000e+02,6.618654616673786961e-01
2.500000000000000000e+02,6.890463076035181489e-01
2.500000000000000000e+02,6.874568357070287572e-01
2.500000000000000000e+02,6.892433661222457930e-01
2.500000000000000000e+02,6.808319362004597863e-01
2.500000000000000000e+02,6.869419304529825743e-01
5.000000000000000000e+02,6.997129583358764338e-01
5.000000000000000000e+02,7.011695315440495957e-01
5.000000000000000000e+02,6.991773054997125758e-01
5.000000000000000000e+02,6.977368992567062334e-01
5.000000000000000000e+02,6.999375130732854444e-01
1.000000000000000000e+03,7.051654338836670366e-01
1.000000000000000000e+03,7.153897702693938765e-01
1.000000000000000000e+03,7.178976680835088553e-01
2.500000000000000000e+03,7.303440839052199873e-01
2.500000000000000000e+03,7.305140852928161399e-01
2.500000000000000000e+03,7.301747049887975516e-01
5.000000000000000000e+03,7.431488245725631492e-01
5.000000000000000000e+03,7.379307200511296960e-01
5.000000000000000000e+03,7.414150991042455230e-01
1.000000000000000000e+04,7.514317595958709406e-01
1.000000000000000000e+04,7.513356077671050626e-01
1.000000000000000000e+04,7.483580680688222131e-01
2.500000000000000000e+04,7.627205632130305002e-01
2.500000000000000000e+04,7.620288481314977380e-01
5.000000000000000000e+04,7.699500469366709066e-01
5.000000000000000000e+04,7.698069590330124390e-01
1.000000000000000000e+05,7.781368557612101666e-01
2.500000000000000000e+05,7.874066895246505382e-01
1.000000000000000000e+06,7.973642593622207730e-01


==> txtfiles/N2NimageNet_ssim_selfsup_FixCenter_fixInput_woDots.txt <==
N,SSIM
5.000000000000000000e+01,6.526680161555608040e-01
1.000000000000000000e+02,6.692327113946279216e-01
2.500000000000000000e+02,6.892433661222457930e-01
5.000000000000000000e+02,7.011695315440495957e-01
1.000000000000000000e+03,7.178976680835088553e-01
2.500000000000000000e+03,7.305140852928161399e-01
5.000000000000000000e+03,7.431488245725631492e-01
1.000000000000000000e+04,7.514317595958709406e-01
2.500000000000000000e+04,7.627205632130305002e-01
5.000000000000000000e+04,7.699500469366709066e-01
1.000000000000000000e+05,7.781368557612101666e-01
2.500000000000000000e+05,7.874066895246505382e-01
1.000000000000000000e+06,7.973642593622207730e-01


==> txtfiles/N2NimageNet_ssim_sup_FixCenter_fixInput_allDots.txt <==
N,SSIM
5.000000000000000000e+01,6.637197091182073239e-01
5.000000000000000000e+01,6.740571381648381433e-01
5.000000000000000000e+01,6.681667460997899877e-01
5.000000000000000000e+01,6.737672177950541075e-01
5.000000000000000000e+01,6.618657030661900809e-01
5.000000000000000000e+01,6.649418791135152107e-01
5.000000000000000000e+01,6.680858379602432340e-01
5.000000000000000000e+01,6.658655806382497433e-01
5.000000000000000000e+01,6.746405786275864180e-01
5.000000000000000000e+01,6.693208932876586470e-01
5.000000000000000000e+01,6.694268367687861154e-01
5.000000000000000000e+01,6.711564524968465228e-01
5.000000000000000000e+01,6.642793387174605879e-01
5.000000000000000000e+01,6.723884942134221721e-01
5.000000000000000000e+01,6.684715038537979437e-01
1.000000000000000000e+02,6.903135454654694136e-01
1.000000000000000000e+02,6.899067221085229962e-01
1.000000000000000000e+02,6.884539153178532711e-01
1.000000000000000000e+02,6.837222675482431677e-01
1.000000000000000000e+02,6.937389657894770245e-01
1.000000000000000000e+02,6.903557189305623565e-01
1.000000000000000000e+02,6.864754323164622418e-01
1.000000000000000000e+02,6.894577161471049376e-01
1.000000000000000000e+02,6.864032622178395382e-01
1.000000000000000000e+02,6.879462571938832482e-01
1.000000000000000000e+02,6.923069840669632269e-01
1.000000000000000000e+02,6.871964172522226910e-01
1.000000000000000000e+02,6.831352219978967799e-01
1.000000000000000000e+02,6.950723034143447832e-01
1.000000000000000000e+02,6.931378922859827707e-01
2.500000000000000000e+02,7.089446159203847131e-01
2.500000000000000000e+02,7.064392477273940818e-01
2.500000000000000000e+02,7.066040849685668590e-01
2.500000000000000000e+02,7.070274285475413034e-01
2.500000000000000000e+02,7.152935145298640052e-01
5.000000000000000000e+02,7.259933686256409002e-01
5.000000000000000000e+02,7.195349095265070050e-01
5.000000000000000000e+02,7.240484593311945494e-01
5.000000000000000000e+02,7.205522727966308105e-01
5.000000000000000000e+02,7.232151438792546738e-01
1.000000000000000000e+03,7.354627462228139345e-01
1.000000000000000000e+03,7.359823393821716131e-01
1.000000000000000000e+03,7.349627190828322831e-01
2.500000000000000000e+03,7.484624089797338176e-01
2.500000000000000000e+03,7.451943814754485862e-01
2.500000000000000000e+03,7.493314749002456532e-01
5.000000000000000000e+03,7.570248736937841283e-01
5.000000000000000000e+03,7.546879124641417969e-01
5.000000000000000000e+03,7.553444224596023160e-01
1.000000000000000000e+04,7.658630458513895345e-01
1.000000000000000000e+04,7.666857733329137670e-01
1.000000000000000000e+04,7.655315935611725076e-01
2.500000000000000000e+04,7.750410282611847057e-01
2.500000000000000000e+04,7.747690830628076730e-01
5.000000000000000000e+04,7.834957112868626838e-01
5.000000000000000000e+04,7.837009280920028687e-01
1.000000000000000000e+05,7.895738804340362016e-01
2.500000000000000000e+05,7.960921390851338764e-01
1.000000000000000000e+06,8.018588278690973459e-01


==> txtfiles/N2NimageNet_ssim_sup_FixCenter_fixInput_woDots.txt <==
N,SSIM
5.000000000000000000e+01,6.746405786275864180e-01
1.000000000000000000e+02,6.950723034143447832e-01
2.500000000000000000e+02,7.152935145298640052e-01
5.000000000000000000e+02,7.259933686256409002e-01
1.000000000000000000e+03,7.359823393821716131e-01
2.500000000000000000e+03,7.493314749002456532e-01
5.000000000000000000e+03,7.570248736937841283e-01
1.000000000000000000e+04,7.666857733329137670e-01
2.500000000000000000e+04,7.750410282611847057e-01
5.000000000000000000e+04,7.837009280920028687e-01
1.000000000000000000e+05,7.895738804340362016e-01
2.500000000000000000e+05,7.960921390851338764e-01
1.000000000000000000e+06,8.018588278690973459e-01


==> txtfiles/N2NimageNet_sup_FixCenter_fixInput_allDots.txt <==
N,PSNR
5.000000000000000000e+01,2.338213494936625025e+01
5.000000000000000000e+01,2.370566011746724300e+01
5.000000000000000000e+01,2.351863645235697575e+01
5.000000000000000000e+01,2.362367991129557154e+01
5.000000000000000000e+01,2.331524806340535605e+01
5.000000000000000000e+01,2.347840451240539394e+01
5.000000000000000000e+01,2.349982283910115655e+01
5.000000000000000000e+01,2.353857167561848840e+01
5.000000000000000000e+01,2.351048124949137375e+01
5.000000000000000000e+01,2.355583583196004227e+01
5.000000000000000000e+01,2.353965026219685797e+01
5.000000000000000000e+01,2.357526018142700153e+01
5.000000000000000000e+01,2.337221619923909444e+01
5.000000000000000000e+01,2.356673199335734026e+01
5.000000000000000000e+01,2.345289987881978178e+01
1.000000000000000000e+02,2.405253717104593747e+01
1.000000000000000000e+02,2.406009321530660117e+01
1.000000000000000000e+02,2.391344228108723868e+01
1.000000000000000000e+02,2.395373676617940362e+01
1.000000000000000000e+02,2.407051437060038168e+01
1.000000000000000000e+02,2.399333453178405762e+01
1.000000000000000000e+02,2.392289646148681470e+01
1.000000000000000000e+02,2.394411453882853280e+01
1.000000000000000000e+02,2.386813087463378835e+01
1.000000000000000000e+02,2.391452519734700388e+01
1.000000000000000000e+02,2.408511773427327540e+01
1.000000000000000000e+02,2.404501595179240070e+01
1.000000000000000000e+02,2.401148763974507716e+01
1.000000000000000000e+02,2.406698153495788617e+01
1.000000000000000000e+02,2.400497242609659665e+01
2.500000000000000000e+02,2.452432702700297185e+01
2.500000000000000000e+02,2.447626164754231937e+01
2.500000000000000000e+02,2.453127739270528096e+01
2.500000000000000000e+02,2.449636772791544459e+01
2.500000000000000000e+02,2.470210584004719934e+01
5.000000000000000000e+02,2.498157023747761940e+01
5.000000000000000000e+02,2.489355822245279981e+01
5.000000000000000000e+02,2.495834873835245915e+01
5.000000000000000000e+02,2.484323645909627132e+01
5.000000000000000000e+02,2.490371015866597659e+01
1.000000000000000000e+03,2.526339786529540987e+01
1.000000000000000000e+03,2.525579626083374052e+01
1.000000000000000000e+03,2.525084719022115110e+01
2.500000000000000000e+03,2.568629373550415096e+01
2.500000000000000000e+03,2.565335894584655918e+01
2.500000000000000000e+03,2.570045411427815907e+01
5.000000000000000000e+03,2.592309424082437985e+01
5.000000000000000000e+03,2.582542778650919502e+01
5.000000000000000000e+03,2.588901346842447992e+01
1.000000000000000000e+04,2.622453694661458456e+01
1.000000000000000000e+04,2.619579658190409432e+01
1.000000000000000000e+04,2.617287613232930354e+01
2.500000000000000000e+04,2.650398622512817326e+01
2.500000000000000000e+04,2.650201039632161581e+01
5.000000000000000000e+04,2.671496740659078029e+01
5.000000000000000000e+04,2.672042225519816228e+01
1.000000000000000000e+05,2.698365004221598440e+01
2.500000000000000000e+05,2.725987682978312066e+01


==> txtfiles/N2NimageNet_sup_FixCenter_fixInput_woDots.txt <==
N,PSNR
5.000000000000000000e+01,2.370566011746724300e+01
1.000000000000000000e+02,2.408511773427327540e+01
2.500000000000000000e+02,2.470210584004719934e+01
5.000000000000000000e+02,2.498157023747761940e+01
1.000000000000000000e+03,2.526339786529540987e+01
2.500000000000000000e+03,2.570045411427815907e+01
5.000000000000000000e+03,2.592309424082437985e+01
1.000000000000000000e+04,2.622453694661458456e+01
2.500000000000000000e+04,2.650398622512817326e+01
5.000000000000000000e+04,2.672042225519816228e+01
1.000000000000000000e+05,2.698365004221598440e+01
2.500000000000000000e+05,2.725987682978312066e+01


==> txtfiles/N2NimageNet_sup_RandCenter_fixInput_allDots.txt <==
N,PSNR
5.000000000000000000e+01,1.141601499219735416e+01
5.000000000000000000e+01,1.193648847877979335e+01
5.000000000000000000e+01,1.214479317227999289e+01
5.000000000000000000e+01,1.034695923288663266e+01
5.000000000000000000e+01,1.069973035703723596e+01
1.000000000000000000e+02,1.195788783888022166e+01
1.000000000000000000e+02,1.223908086220423463e+01
1.000000000000000000e+02,1.187568811135987445e+01
1.000000000000000000e+02,1.169232754915952732e+01
1.000000000000000000e+02,1.170648897806803390e+01
2.500000000000000000e+02,1.232412729859352041e+01
2.500000000000000000e+02,1.221102266430854755e+01
2.500000000000000000e+02,1.237767075352370760e+01
2.500000000000000000e+02,1.186511665448546360e+01
2.500000000000000000e+02,1.242618748982747334e+01
5.000000000000000000e+02,1.276297335704167679e+01
5.000000000000000000e+02,1.259761303265889509e+01
5.000000000000000000e+02,1.265173126121362124e+01
5.000000000000000000e+02,1.302954199870427487e+01
5.000000000000000000e+02,1.283379567106564778e+01
1.000000000000000000e+03,1.307146019339561427e+01
1.000000000000000000e+03,1.284979442387819226e+01
1.000000000000000000e+03,1.310441752026478390e+01
2.500000000000000000e+03,1.335615530014038121e+01
2.500000000000000000e+03,1.332211063146591101e+01
2.500000000000000000e+03,1.356526542663574197e+01
5.000000000000000000e+03,1.372330137491226232e+01
5.000000000000000000e+03,1.400049822409947708e+01
5.000000000000000000e+03,1.417194528102874784e+01
1.000000000000000000e+04,1.430564344247182262e+01
1.000000000000000000e+04,1.438850054581959981e+01
1.000000000000000000e+04,1.446754284063974971e+01
2.500000000000000000e+04,1.540945431202650084e+01
2.500000000000000000e+04,1.539621091127395580e+01
5.000000000000000000e+04,1.551772128184636479e+01
5.000000000000000000e+04,1.553488982558250342e+01
1.000000000000000000e+05,1.630684298992157011e+01


==> txtfiles/N2NimageNet_sup_RandCenter_fixInput_woDots.txt <==
N,PSNR
5.000000000000000000e+01,1.214479317227999289e+01
1.000000000000000000e+02,1.223908086220423463e+01
2.500000000000000000e+02,1.242618748982747334e+01
5.000000000000000000e+02,1.302954199870427487e+01
1.000000000000000000e+03,1.310441752026478390e+01
2.500000000000000000e+03,1.356526542663574197e+01
5.000000000000000000e+03,1.417194528102874784e+01
1.000000000000000000e+04,1.446754284063974971e+01
2.500000000000000000e+04,1.540945431202650084e+01
5.000000000000000000e+04,1.553488982558250342e+01
1.000000000000000000e+05,1.630684298992157011e+01


==> txtfiles/N2Nmri_selfsup_RandInput_allDots.txt <==
N,psnr
5.000000000000000000e+01,2.717183706751806582e+01
5.000000000000000000e+01,2.632758291719219201e+01
5.000000000000000000e+01,2.534049850437966356e+01
7.500000000000000000e+01,2.926135365360485707e+01
7.500000000000000000e+01,2.730052127995967481e+01
7.500000000000000000e+01,2.829025151920298242e+01
1.000000000000000000e+02,3.072446574634638594e+01
1.000000000000000000e+02,2.980525100436049613e+01
1.000000000000000000e+02,3.039930845940919824e+01
2.500000000000000000e+02,3.227298519086767215e+01
2.500000000000000000e+02,3.195367904896192712e+01
2.500000000000000000e+02,3.185077201103471012e+01
5.000000000000000000e+02,3.312858413268926228e+01
1.000000000000000000e+03,3.357841579033365775e+01
1.000000000000000000e+03,3.345870631489307812e+01
1.000000000000000000e+03,3.342646458749429428e+01
2.500000000000000000e+03,3.422805629352235002e+01
2.500000000000000000e+03,3.416549842149721172e+01
5.000000000000000000e+03,3.460437413099690929e+01
1.000000000000000000e+04,3.492025155533455205e+01
2.500000000000000000e+04,3.524998765909415965e+01
5.000000000000000000e+04,3.548784779015048940e+01


==> txtfiles/N2Nmri_selfsup_RandInput_woDots.txt <==
N,psnr
5.000000000000000000e+01,2.717183706751806582e+01
7.500000000000000000e+01,2.926135365360485707e+01
1.000000000000000000e+02,3.072446574634638594e+01
2.500000000000000000e+02,3.227298519086767215e+01
5.000000000000000000e+02,3.312858413268926228e+01
1.000000000000000000e+03,3.357841579033365775e+01
2.500000000000000000e+03,3.422805629352235002e+01
5.000000000000000000e+03,3.460437413099690929e+01
1.000000000000000000e+04,3.492025155533455205e+01
2.500000000000000000e+04,3.524998765909415965e+01
5.000000000000000000e+04,3.548784779015048940e+01


==> txtfiles/N2Nmri_selfsup_dc_RandInput_allDots.txt <==
N,psnr
5.000000000000000000e+01,3.039120874580951437e+01
5.000000000000000000e+01,3.020995980515086643e+01
5.000000000000000000e+01,2.905775254409631358e+01
7.500000000000000000e+01,3.149692556525703324e+01
7.500000000000000000e+01,2.997802913980627793e+01
7.500000000000000000e+01,3.101931375559793125e+01
1.000000000000000000e+02,3.208042292328819656e+01
1.000000000000000000e+02,3.174096374301274892e+01
1.000000000000000000e+02,3.213390788955089761e+01
2.500000000000000000e+02,3.339404573446622493e+01
2.500000000000000000e+02,3.328146466312453100e+01
2.500000000000000000e+02,3.320848016073161091e+01
5.000000000000000000e+02,3.423335550455133358e+01
1.000000000000000000e+03,3.466598350562134812e+01
1.000000000000000000e+03,3.454708325106602729e+01
1.000000000000000000e+03,3.453413673350696200e+01
2.500000000000000000e+03,3.523440825739358218e+01
2.500000000000000000e+03,3.518635445361478276e+01
5.000000000000000000e+03,3.556839903150170557e+01
1.000000000000000000e+04,3.584861032173129303e+01
2.500000000000000000e+04,3.613671388470289259e+01
5.000000000000000000e+04,3.633870111421342131e+01


==> txtfiles/N2Nmri_selfsup_dc_RandInput_woDots.txt <==
N,psnr
5.000000000000000000e+01,3.039120874580951437e+01
7.500000000000000000e+01,3.149692556525703324e+01
1.000000000000000000e+02,3.213390788955089761e+01
2.500000000000000000e+02,3.339404573446622493e+01
5.000000000000000000e+02,3.423335550455133358e+01
1.000000000000000000e+03,3.466598350562134812e+01
2.500000000000000000e+03,3.523440825739358218e+01
5.000000000000000000e+03,3.556839903150170557e+01
1.000000000000000000e+04,3.584861032173129303e+01
2.500000000000000000e+04,3.613671388470289259e+01
5.000000000000000000e+04,3.633870111421342131e+01


==> txtfiles/N2Nmri_selfsup_oneminusssim_RandInput_allDots.txt <==
N,ssim
50.0,0.173123722000029
50.0,0.17779575722399166
50.0,0.22056134472271705
75.0,0.1454460542090198
75.0,0.17209016657067844
75.0,0.15484576174187448
100.0,0.12654807687488656
100.0,0.13358875406590232
100.0,0.12467356056208923
250.0,0.11246806765068063
250.0,0.11029265429243629
250.0,0.11230892466557851
500.0,0.09943021088680493
1000.0,0.09814416374493473
1000.0,0.09849385201690708
1000.0,0.09743370437935717
2500.0,0.09196263293716123
2500.0,0.09378912298132502
5000.0,0.08826381279206597
10000.0,0.08556294580338586
25000.0,0.08240517757006216
50000.0,0.08059505444536186

==> txtfiles/N2Nmri_selfsup_oneminusssim_RandInput_woDots.txt <==
N,ssim
50.0,0.173123722000029
75.0,0.1454460542090198
100.0,0.12467356056208923
250.0,0.11029265429243629
500.0,0.09943021088680493
1000.0,0.09743370437935717
2500.0,0.09196263293716123
5000.0,0.08826381279206597
10000.0,0.08556294580338586
25000.0,0.08240517757006216
50000.0,0.08059505444536186

==> txtfiles/N2Nmri_selfsup_ssim_RandInput_allDots.txt <==
N,ssim
5.000000000000000000e+01,8.268762779999709878e-01
5.000000000000000000e+01,8.222042427760083427e-01
5.000000000000000000e+01,7.794386552772829546e-01
7.500000000000000000e+01,8.545539457909802072e-01
7.500000000000000000e+01,8.279098334293215622e-01
7.500000000000000000e+01,8.451542382581255231e-01
1.000000000000000000e+02,8.734519231251134386e-01
1.000000000000000000e+02,8.664112459340976846e-01
1.000000000000000000e+02,8.753264394379107749e-01
2.500000000000000000e+02,8.875319323493193746e-01
2.500000000000000000e+02,8.897073457075637126e-01
2.500000000000000000e+02,8.876910753344214866e-01
5.000000000000000000e+02,9.005697891131950739e-01
1.000000000000000000e+03,9.018558362550652685e-01
1.000000000000000000e+03,9.015061479830929203e-01
1.000000000000000000e+03,9.025662956206428333e-01
2.500000000000000000e+03,9.080373670628387739e-01
2.500000000000000000e+03,9.062108770186749762e-01
5.000000000000000000e+03,9.117361872079340346e-01
1.000000000000000000e+04,9.144370541966141408e-01
2.500000000000000000e+04,9.175948224299378397e-01
5.000000000000000000e+04,9.194049455546381422e-01


==> txtfiles/N2Nmri_selfsup_ssim_RandInput_woDots.txt <==
N,ssim
5.000000000000000000e+01,8.268762779999709878e-01
7.500000000000000000e+01,8.545539457909802072e-01
1.000000000000000000e+02,8.753264394379107749e-01
2.500000000000000000e+02,8.897073457075637126e-01
5.000000000000000000e+02,9.005697891131950739e-01
1.000000000000000000e+03,9.025662956206428333e-01
2.500000000000000000e+03,9.080373670628387739e-01
5.000000000000000000e+03,9.117361872079340346e-01
1.000000000000000000e+04,9.144370541966141408e-01
2.500000000000000000e+04,9.175948224299378397e-01
5.000000000000000000e+04,9.194049455546381422e-01


==> txtfiles/N2Nmri_selfsup_ssim_dc_RandInput_allDots.txt <==
N,ssim
5.000000000000000000e+01,8.730512874510393262e-01
5.000000000000000000e+01,8.720472070433747946e-01
5.000000000000000000e+01,8.422462310149566589e-01
7.500000000000000000e+01,8.957041911504184384e-01
7.500000000000000000e+01,8.658763326304544927e-01
7.500000000000000000e+01,8.868888423570826518e-01
1.000000000000000000e+02,9.060271434183968520e-01
1.000000000000000000e+02,8.997660642112361717e-01
1.000000000000000000e+02,9.061846061165662602e-01
2.500000000000000000e+02,9.210592618343710347e-01
2.500000000000000000e+02,9.202299175585199054e-01
2.500000000000000000e+02,9.197205164845825287e-01
5.000000000000000000e+02,9.289616723615046201e-01
1.000000000000000000e+03,9.318700694946784324e-01
1.000000000000000000e+03,9.311592951717332367e-01
1.000000000000000000e+03,9.310079720807939996e-01
2.500000000000000000e+03,9.356505013235607571e-01
2.500000000000000000e+03,9.352120438908002598e-01
5.000000000000000000e+03,9.377532964194881249e-01
1.000000000000000000e+04,9.393261301019200094e-01
2.500000000000000000e+04,9.409361212288476217e-01
5.000000000000000000e+04,9.419687688034505957e-01


==> txtfiles/N2Nmri_selfsup_ssim_dc_RandInput_woDots.txt <==
N,ssim
5.000000000000000000e+01,8.730512874510393262e-01
7.500000000000000000e+01,8.957041911504184384e-01
1.000000000000000000e+02,9.061846061165662602e-01
2.500000000000000000e+02,9.210592618343710347e-01
5.000000000000000000e+02,9.289616723615046201e-01
1.000000000000000000e+03,9.318700694946784324e-01
2.500000000000000000e+03,9.356505013235607571e-01
5.000000000000000000e+03,9.377532964194881249e-01
1.000000000000000000e+04,9.393261301019200094e-01
2.500000000000000000e+04,9.409361212288476217e-01
5.000000000000000000e+04,9.419687688034505957e-01


==> txtfiles/N2Nmri_supRss_RandInput_allDots.txt <==
N,psnr
5.000000000000000000e+01,3.242167590809253142e+01
7.500000000000000000e+01,3.256041141803821404e+01
7.500000000000000000e+01,3.259191786152729975e+01
1.000000000000000000e+02,3.286138060885630807e+01
2.500000000000000000e+02,3.337154618863615951e+01
5.000000000000000000e+02,3.398270627917592179e+01
1.000000000000000000e+03,3.440488498670746509e+01
2.500000000000000000e+03,3.494859959136748984e+01
1.000000000000000000e+04,3.550871657839555695e+01


==> txtfiles/N2Nmri_supRss_RandInput_woDots.txt <==
N,psnr
5.000000000000000000e+01,3.242167590809253142e+01
7.500000000000000000e+01,3.259191786152729975e+01
1.000000000000000000e+02,3.286138060885630807e+01
2.500000000000000000e+02,3.337154618863615951e+01
5.000000000000000000e+02,3.398270627917592179e+01
1.000000000000000000e+03,3.440488498670746509e+01
2.500000000000000000e+03,3.494859959136748984e+01
1.000000000000000000e+04,3.550871657839555695e+01


==> txtfiles/N2Nmri_supRss_ssim_RandInput_allDots.txt <==
N,ssim
5.000000000000000000e+01,9.183874882484175384e-01
7.500000000000000000e+01,9.206018459384618380e-01
7.500000000000000000e+01,9.203708817846021351e-01
1.000000000000000000e+02,9.223786161984451892e-01
2.500000000000000000e+02,9.277232348248630744e-01
5.000000000000000000e+02,9.335820574733120214e-01
1.000000000000000000e+03,9.369300220666760826e-01
2.500000000000000000e+03,9.408136440795519251e-01
1.000000000000000000e+04,9.447305490326634025e-01


==> txtfiles/N2Nmri_supRss_ssim_RandInput_woDots.txt <==
N,ssim
5.000000000000000000e+01,9.183874882484175384e-01
7.500000000000000000e+01,9.206018459384618380e-01
1.000000000000000000e+02,9.223786161984451892e-01
2.500000000000000000e+02,9.277232348248630744e-01
5.000000000000000000e+02,9.335820574733120214e-01
1.000000000000000000e+03,9.369300220666760826e-01
2.500000000000000000e+03,9.408136440795519251e-01
1.000000000000000000e+04,9.447305490326634025e-01


==> txtfiles/N2Nmri_sup_RandInput_allDots.txt <==
N,psnr
5.000000000000000000e+01,2.844361930780797110e+01
5.000000000000000000e+01,2.849794482517060246e+01
5.000000000000000000e+01,2.830642699790612937e+01
7.500000000000000000e+01,2.981034969651165412e+01
7.500000000000000000e+01,2.998782507032187539e+01
7.500000000000000000e+01,2.996881652692814768e+01
1.000000000000000000e+02,3.119672053770327835e+01
1.000000000000000000e+02,3.112539288629879408e+01
1.000000000000000000e+02,3.072476225022725416e+01
2.500000000000000000e+02,3.238130851776362817e+01
2.500000000000000000e+02,3.237341482209825472e+01
2.500000000000000000e+02,3.239075750751199934e+01
5.000000000000000000e+02,3.319554245105195633e+01
5.000000000000000000e+02,3.315665235464774696e+01
5.000000000000000000e+02,3.321169983968849948e+01
5.000000000000000000e+02,3.321823953879049185e+01
5.000000000000000000e+02,3.319138692559999981e+01
1.000000000000000000e+03,3.372993086635396054e+01
1.000000000000000000e+03,3.372638050583601199e+01
2.500000000000000000e+03,3.431716949945292328e+01
2.500000000000000000e+03,3.437114318080345754e+01
5.000000000000000000e+03,3.474443494269429777e+01
1.000000000000000000e+04,3.503770110472078869e+01
1.000000000000000000e+04,3.509184751180789874e+01
2.500000000000000000e+04,3.543041953902929464e+01
5.000000000000000000e+04,3.567150011311512259e+01


==> txtfiles/N2Nmri_sup_RandInput_woDots.txt <==
N,psnr
5.000000000000000000e+01,2.849794482517060246e+01
7.500000000000000000e+01,2.998782507032187539e+01
1.000000000000000000e+02,3.119672053770327835e+01
2.500000000000000000e+02,3.239075750751199934e+01
5.000000000000000000e+02,3.321823953879049185e+01
1.000000000000000000e+03,3.372993086635396054e+01
2.500000000000000000e+03,3.437114318080345754e+01
5.000000000000000000e+03,3.474443494269429777e+01
1.000000000000000000e+04,3.509184751180789874e+01
2.500000000000000000e+04,3.543041953902929464e+01
5.000000000000000000e+04,3.567150011311512259e+01


==> txtfiles/N2Nmri_sup_dc_RandInput_allDots.txt <==
N,psnr
5.000000000000000000e+01,3.021405832301576311e+01
5.000000000000000000e+01,3.070833541753563622e+01
5.000000000000000000e+01,3.024275113548312888e+01
7.500000000000000000e+01,3.129490750412158917e+01
7.500000000000000000e+01,3.146542056249808184e+01
7.500000000000000000e+01,3.145495060986074165e+01
1.000000000000000000e+02,3.249741620347678150e+01
1.000000000000000000e+02,3.255535451515500256e+01
1.000000000000000000e+02,3.222537413155377806e+01
2.500000000000000000e+02,3.355354551982657085e+01
2.500000000000000000e+02,3.352935284736580002e+01
2.500000000000000000e+02,3.356208653230462602e+01
5.000000000000000000e+02,3.431348881760954583e+01
5.000000000000000000e+02,3.428330817122431995e+01
5.000000000000000000e+02,3.430945528638658715e+01
5.000000000000000000e+02,3.434065299435783203e+01
5.000000000000000000e+02,3.432564793244152668e+01
1.000000000000000000e+03,3.476945425592459316e+01
1.000000000000000000e+03,3.479069864413501989e+01
2.500000000000000000e+03,3.529370357821808568e+01
2.500000000000000000e+03,3.535138416270048367e+01
5.000000000000000000e+03,3.568514790363987288e+01
1.000000000000000000e+04,3.594184552133399535e+01
1.000000000000000000e+04,3.599065675903423767e+01
2.500000000000000000e+04,3.627959529310938791e+01
5.000000000000000000e+04,3.649078083179974641e+01


==> txtfiles/N2Nmri_sup_dc_RandInput_woDots.txt <==
N,psnr
5.000000000000000000e+01,3.070833541753563622e+01
7.500000000000000000e+01,3.146542056249808184e+01
1.000000000000000000e+02,3.255535451515500256e+01
2.500000000000000000e+02,3.356208653230462602e+01
5.000000000000000000e+02,3.434065299435783203e+01
1.000000000000000000e+03,3.479069864413501989e+01
2.500000000000000000e+03,3.535138416270048367e+01
5.000000000000000000e+03,3.568514790363987288e+01
1.000000000000000000e+04,3.599065675903423767e+01
2.500000000000000000e+04,3.627959529310938791e+01
5.000000000000000000e+04,3.649078083179974641e+01


==> txtfiles/N2Nmri_sup_oneminusssim_RandInput_allDots.txt <==
N,ssim
50.0,0.1573098872513774
50.0,0.15409544376514528
50.0,0.15699706230855615
75.0,0.13605164295292038
75.0,0.1347824697557235
75.0,0.13513425645771593
100.0,0.11843986000803253
100.0,0.11736650080430944
100.0,0.12282665865248787
250.0,0.11057860887204918
250.0,0.10748200112534456
250.0,0.10971947498390333
500.0,0.10081474339155139
500.0,0.10176026751578748
500.0,0.0998585541714232
500.0,0.10073086872946657
500.0,0.09939646817002357
1000.0,0.09443780490857845
1000.0,0.09529002297589817
2500.0,0.09141767253902033
2500.0,0.09036042969519742
5000.0,0.08650033168673343
10000.0,0.08403905431303071
10000.0,0.08346234613888437
25000.0,0.08024702913412596
50000.0,0.0783784699849761

==> txtfiles/N2Nmri_sup_oneminusssim_RandInput_woDots.txt <==
N,ssim
50.0,0.15409544376514528
75.0,0.1347824697557235
100.0,0.11736650080430944
250.0,0.10748200112534456
500.0,0.09939646817002357
1000.0,0.09443780490857845
2500.0,0.09036042969519742
5000.0,0.08650033168673343
10000.0,0.08346234613888437
25000.0,0.08024702913412596
50000.0,0.0783784699849761

==> txtfiles/N2Nmri_sup_ssim_RandInput_allDots.txt <==
N,ssim
5.000000000000000000e+01,8.426901127486225995e-01
5.000000000000000000e+01,8.459045562348547209e-01
5.000000000000000000e+01,8.430029376914438544e-01
7.500000000000000000e+01,8.639483570470796181e-01
7.500000000000000000e+01,8.652175302442765004e-01
7.500000000000000000e+01,8.648657435422840711e-01
1.000000000000000000e+02,8.815601399919674730e-01
1.000000000000000000e+02,8.826334991956905629e-01
1.000000000000000000e+02,8.771733413475121255e-01
2.500000000000000000e+02,8.894213911279508222e-01
2.500000000000000000e+02,8.925179988746554383e-01
2.500000000000000000e+02,8.902805250160966688e-01
5.000000000000000000e+02,8.991852566084486131e-01
5.000000000000000000e+02,8.982397324842125164e-01
5.000000000000000000e+02,9.001414458285768028e-01
5.000000000000000000e+02,8.992691312705334283e-01
5.000000000000000000e+02,9.006035318299764336e-01
1.000000000000000000e+03,9.055621950914215512e-01
1.000000000000000000e+03,9.047099770241018302e-01
2.500000000000000000e+03,9.085823274609796663e-01
2.500000000000000000e+03,9.096395703048025805e-01
5.000000000000000000e+03,9.134996683132665662e-01
1.000000000000000000e+04,9.159609456869692856e-01
1.000000000000000000e+04,9.165376538611156310e-01
2.500000000000000000e+04,9.197529708658740422e-01
5.000000000000000000e+04,9.216215300150238932e-01


==> txtfiles/N2Nmri_sup_ssim_RandInput_woDots.txt <==
N,ssim
5.000000000000000000e+01,8.459045562348547209e-01
7.500000000000000000e+01,8.652175302442765004e-01
1.000000000000000000e+02,8.826334991956905629e-01
2.500000000000000000e+02,8.925179988746554383e-01
5.000000000000000000e+02,9.006035318299764336e-01
1.000000000000000000e+03,9.055621950914215512e-01
2.500000000000000000e+03,9.096395703048025805e-01
5.000000000000000000e+03,9.134996683132665662e-01
1.000000000000000000e+04,9.165376538611156310e-01
2.500000000000000000e+04,9.197529708658740422e-01
5.000000000000000000e+04,9.216215300150238932e-01


==> txtfiles/N2Nmri_sup_ssim_dc_RandInput_allDots.txt <==
N,ssim
5.000000000000000000e+01,8.696533884436569162e-01
5.000000000000000000e+01,8.803231270480706971e-01
5.000000000000000000e+01,8.729039099017652514e-01
7.500000000000000000e+01,8.919540020328353691e-01
7.500000000000000000e+01,8.941126465165081250e-01
7.500000000000000000e+01,8.951717413283699631e-01
1.000000000000000000e+02,9.115187571657303867e-01
1.000000000000000000e+02,9.125293606460258555e-01
1.000000000000000000e+02,9.071496982825376643e-01
2.500000000000000000e+02,9.227764317495109614e-01
2.500000000000000000e+02,9.233313598831115465e-01
2.500000000000000000e+02,9.231643310757723375e-01
5.000000000000000000e+02,9.295355931553597184e-01
5.000000000000000000e+02,9.291077876531114166e-01
5.000000000000000000e+02,9.294009163276977237e-01
5.000000000000000000e+02,9.296939422212637805e-01
5.000000000000000000e+02,9.297138072238867457e-01
1.000000000000000000e+03,9.330127928860496578e-01
1.000000000000000000e+03,9.329985758187334666e-01
2.500000000000000000e+03,9.360641845466982636e-01
2.500000000000000000e+03,9.364657344748305023e-01
5.000000000000000000e+03,9.385269573608477911e-01
1.000000000000000000e+04,9.399553847849153598e-01
1.000000000000000000e+04,9.401988256971673952e-01
2.500000000000000000e+04,9.418297347409341214e-01
5.000000000000000000e+04,9.429697520333745198e-01


==> txtfiles/N2Nmri_sup_ssim_dc_RandInput_woDots.txt <==
N,ssim
5.000000000000000000e+01,8.803231270480706971e-01
7.500000000000000000e+01,8.951717413283699631e-01
1.000000000000000000e+02,9.125293606460258555e-01
2.500000000000000000e+02,9.233313598831115465e-01
5.000000000000000000e+02,9.297138072238867457e-01
1.000000000000000000e+03,9.330127928860496578e-01
2.500000000000000000e+03,9.364657344748305023e-01
5.000000000000000000e+03,9.385269573608477911e-01
1.000000000000000000e+04,9.401988256971673952e-01
2.500000000000000000e+04,9.418297347409341214e-01
5.000000000000000000e+04,9.429697520333745198e-01


==> txtfiles/RiskMinusOpt_ESGD_d10_n100_sige1_sigeprime0.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,8.992565121922222460e-01,1.633720121644291392e-04
2.000000000000000000e+00,7.996352043423381462e-01,3.137249379325031829e-04
4.000000000000000000e+00,6.004894461903300673e-01,7.889608243098276529e-04
8.000000000000000000e+00,2.046616670164790597e-01,1.767415614727756157e-03
1.000000000000000000e+01,6.090032872292664573e-02,4.089545000106219186e-02
1.200000000000000000e+01,2.382328439983990437e-02,2.045348483554035313e-02
1.400000000000000000e+01,3.838701588245895056e-03,2.493028609067397209e-03
1.600000000000000000e+01,2.578014596509602997e-03,1.277747937645029195e-03
1.800000000000000000e+01,1.768774860682752800e-03,6.927322556509725535e-04
2.200000000000000000e+01,1.203272510464159029e-03,3.934067593320525924e-04
2.400000000000000000e+01,9.938627436336549582e-04,8.586403672713794927e-05
3.000000000000000000e+01,5.867588055830867243e-04,1.188351373097822609e-04
3.600000000000000000e+01,3.699487961408169981e-04,4.878658994677165413e-05
4.400000000000000000e+01,2.853099910121830438e-04,4.056784682311799582e-05
6.400000000000000000e+01,1.714810218241484931e-04,2.363601930069954298e-05
1.000000000000000000e+02,1.108759736221702973e-04,2.285526889057256205e-05
1.640000000000000000e+02,6.802521660443862264e-05,7.910502827259681765e-06
2.560000000000000000e+02,3.923037569489797076e-05,7.465549212402672830e-06
5.120000000000000000e+02,1.955534811582883522e-05,3.283220669447144119e-06
1.024000000000000000e+03,1.037143650915940790e-05,1.192476048161128277e-06
2.048000000000000000e+03,4.725223551359974259e-06,4.623973475097335446e-07
4.096000000000000000e+03,2.548955525127254414e-06,1.897435413454574220e-07
8.192000000000000000e+03,1.099910731283031518e-06,1.366676332164771455e-07
1.638400000000000000e+04,5.930384200485573361e-07,1.230195380870810129e-07


==> txtfiles/RiskMinusOpt_ESGD_d10_n100_sige1_sigeprime05.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,8.997054186138836451e-01,6.215448009258961589e-04
2.000000000000000000e+00,8.005000677380291751e-01,7.633011424394322945e-04
4.000000000000000000e+00,6.024021830830302848e-01,1.717519029284311988e-03
8.000000000000000000e+00,2.113594916138377688e-01,3.210779994629611288e-03
1.000000000000000000e+01,7.156105977031854137e-02,4.081894388162077975e-02
1.200000000000000000e+01,3.285181377563145544e-02,2.038667782782687884e-02
1.400000000000000000e+01,8.661868744673993994e-03,4.096297877973254474e-03
1.600000000000000000e+01,6.965527166756656230e-03,2.235849154665471225e-03
1.800000000000000000e+01,4.943386973026063502e-03,8.467629225494364021e-04
2.200000000000000000e+01,3.386237793746259966e-03,8.014131636398440315e-04
2.400000000000000000e+01,2.968102782177594635e-03,3.442904672779350129e-04
3.000000000000000000e+01,1.940893470453885442e-03,1.829912189513688595e-04
3.600000000000000000e+01,1.319935261416104637e-03,9.525497359485774872e-05
4.400000000000000000e+01,9.887806793254288931e-04,1.460492604746327589e-04
6.400000000000000000e+01,6.418590155940921476e-04,3.477893599349643207e-05
1.000000000000000000e+02,3.969129129823715857e-04,5.652977142474904489e-05
1.640000000000000000e+02,2.360637021761806777e-04,1.623023487902115893e-05
2.560000000000000000e+02,1.379006962802680251e-04,7.893258021283913124e-06
5.120000000000000000e+02,6.905872854855378995e-05,2.224247272641359986e-06
1.024000000000000000e+03,3.584336503860076253e-05,1.181330287747753578e-06
2.048000000000000000e+03,1.704373411354144670e-05,6.992218709918280854e-07
4.096000000000000000e+03,8.863648543921314929e-06,2.909440264142057579e-07
8.192000000000000000e+03,4.201773698297344389e-06,2.925693707367518744e-07
1.638400000000000000e+04,2.177567365434966884e-06,1.741380309261007170e-07


==> txtfiles/RiskMinusOpt_ESGD_d10_n100_sige1_sigeprime1.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.008176174435345018e-01,1.339612366703442792e-03
2.000000000000000000e+00,8.027529921803203683e-01,1.948467176653848618e-03
4.000000000000000000e+00,6.076184716496195737e-01,3.592097775565918603e-03
8.000000000000000000e+00,2.326119956049647608e-01,1.029434751204337355e-02
1.000000000000000000e+01,1.054189984175887551e-01,4.066722036709143756e-02
1.200000000000000000e+01,5.540895615253117745e-02,2.410988947836114477e-02
1.400000000000000000e+01,2.419548485908177421e-02,9.831544991934660499e-03
1.600000000000000000e+01,1.961344838622477299e-02,6.459007109712455383e-03
1.800000000000000000e+01,1.428859089049961881e-02,3.737160478604307449e-03
2.200000000000000000e+01,9.971363698276546408e-03,1.637746977584962670e-03
2.400000000000000000e+01,9.184029740425612987e-03,1.040892604758303407e-03
3.000000000000000000e+01,5.920145237031247849e-03,5.182570186128168492e-04
3.600000000000000000e+01,4.260188383194473370e-03,3.546473901694521206e-04
4.400000000000000000e+01,3.267105617704656705e-03,3.212127600905061880e-04
6.400000000000000000e+01,2.018249216633704636e-03,1.201787608763988876e-04
1.000000000000000000e+02,1.222473890664843056e-03,6.725487304939997614e-05
1.640000000000000000e+02,7.260644297626288107e-04,1.847021898474291061e-05
2.560000000000000000e+02,4.465519871142180569e-04,2.546636731268555018e-05
5.120000000000000000e+02,2.166301665407093283e-04,8.298159932385217394e-06
1.024000000000000000e+03,1.066981304016383542e-04,3.796494861961834163e-06
2.048000000000000000e+03,5.313446294036229707e-05,8.860352795884984134e-07
4.096000000000000000e+03,2.708457890417894119e-05,6.410848001541189306e-07
8.192000000000000000e+03,1.340482398387511827e-05,4.463140039721561709e-07
1.638400000000000000e+04,6.789406905737720502e-06,2.547166645664122181e-07


==> txtfiles/RiskMinusOpt_ESGD_d10_n100_sige1_sigeprime2.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.044649925503460697e-01,3.682603221746511783e-03
2.000000000000000000e+00,8.124564852986064789e-01,8.629920895741761272e-03
4.000000000000000000e+00,6.270132508549418615e-01,8.791859834066171123e-03
8.000000000000000000e+00,2.878723409447397907e-01,1.502829566185578426e-02
1.000000000000000000e+01,1.884635415348735188e-01,3.790138872292534572e-02
1.200000000000000000e+01,1.336563807401385806e-01,2.864414378131279262e-02
1.400000000000000000e+01,7.555809285971788747e-02,2.018729478241464842e-02
1.600000000000000000e+01,6.771007594201233770e-02,1.700589696837851231e-02
1.800000000000000000e+01,5.355788510772850619e-02,1.056616384609460058e-02
2.200000000000000000e+01,3.591303233537342793e-02,6.154599847227659737e-03
2.400000000000000000e+01,3.159316298100617315e-02,2.964301461765169420e-03
3.000000000000000000e+01,2.140723545584347770e-02,1.059357463444945751e-03
3.600000000000000000e+01,1.602233354482319669e-02,1.260529703122397361e-03
4.400000000000000000e+01,1.153212789926197704e-02,7.562116126758701212e-04
6.400000000000000000e+01,7.591547300251987040e-03,7.937034483246267584e-04
1.000000000000000000e+02,4.526466918322113488e-03,2.999777806860659687e-04
1.640000000000000000e+02,2.716992185595300952e-03,1.211202134076177686e-04
2.560000000000000000e+02,1.660516481059459096e-03,7.578634771822660363e-05
5.120000000000000000e+02,8.193557804029854164e-04,4.173246173830525769e-05
1.024000000000000000e+03,4.035881908189924150e-04,1.939817708098003990e-05
2.048000000000000000e+03,2.072708403271110770e-04,6.231037741656021658e-06
4.096000000000000000e+03,1.033079066824587185e-04,3.100458776905968406e-06
8.192000000000000000e+03,5.059458329793532674e-05,3.375110098094664491e-06
1.638400000000000000e+04,2.535979277905543833e-05,1.117689242710267885e-06


==> txtfiles/Risk_CONVGD_d10_n100_sige1_sigeprime0.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.002560685831040299e-01,1.631116003251156181e-04
2.000000000000000000e+00,8.006342508465772445e-01,3.136144053345400035e-04
4.000000000000000000e+00,6.014889395526324956e-01,7.863062303546220584e-04
8.000000000000000000e+00,2.056497505674909632e-01,1.759974963949331901e-03
1.000000000000000000e+01,6.180862801310769289e-02,4.089107900368846304e-02
1.200000000000000000e+01,2.479337308510730017e-02,2.023974149127433578e-02
1.400000000000000000e+01,4.926434877344983490e-03,2.473290639033458912e-03
1.600000000000000000e+01,3.670662096088713692e-03,1.234625617247797624e-03
1.800000000000000000e+01,2.994008328617307237e-03,7.589250563478219455e-04
2.200000000000000000e+01,2.544883072818746213e-03,3.837990643931546973e-04
2.400000000000000000e+01,2.233978812845675496e-03,1.224867884307155369e-04
3.000000000000000000e+01,2.083185455306583219e-03,1.559814057065545022e-04
3.600000000000000000e+01,1.923982520453762198e-03,8.278356635439068233e-05
4.400000000000000000e+01,2.029095077932184001e-03,1.313049248832968497e-04
6.400000000000000000e+01,3.031106437571255263e-03,1.128337330881037394e-04
1.000000000000000000e+02,2.643097303203739701e-01,1.770864113014890551e-01
1.640000000000000000e+02,2.521120421024751479e-03,1.985897076821745990e-04
2.560000000000000000e+02,1.657197028309942725e-03,3.835804690153449639e-05
5.120000000000000000e+02,1.247135963840914760e-03,1.150200577048744345e-05
1.024000000000000000e+03,1.108724206981704079e-03,3.008192186692504155e-06
2.048000000000000000e+03,1.052119652527823456e-03,1.231191675584128469e-06
4.096000000000000000e+03,1.023835930449801691e-03,1.508012227632732758e-06
8.192000000000000000e+03,1.011416689670821111e-03,7.433783254575955626e-07
1.638400000000000000e+04,1.005138174473142135e-03,3.006360368583141997e-07


==> txtfiles/Risk_CONVGD_d10_n100_sige1_sigeprime05.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.007047016720817201e-01,6.214251060492045680e-04
2.000000000000000000e+00,8.014994938392836499e-01,7.628074532785609563e-04
4.000000000000000000e+00,6.034305558747451448e-01,1.692236428729990702e-03
8.000000000000000000e+00,2.123474414246305508e-01,3.202625674632929992e-03
1.000000000000000000e+01,7.252676140906870461e-02,4.085139327291306688e-02
1.200000000000000000e+01,3.405675866887054870e-02,2.006191712695628432e-02
1.400000000000000000e+01,1.011882652996409435e-02,4.264853634757185923e-03
1.600000000000000000e+01,8.554256696704412577e-03,2.222468215110570428e-03
1.800000000000000000e+01,6.803704010427603921e-03,8.488322424267175830e-04
2.200000000000000000e+01,5.532987892667713681e-03,1.031999830663507187e-03
2.400000000000000000e+01,5.081164040510172467e-03,4.990372151968366140e-04
3.000000000000000000e+01,4.483070059787515674e-03,1.590571881040085168e-04
3.600000000000000000e+01,4.265324932116358950e-03,6.735419169358946114e-05
4.400000000000000000e+01,4.785289350016640533e-03,3.361543226715016808e-04
6.400000000000000000e+01,8.126677275900561631e-03,2.481395943491059865e-04
1.000000000000000000e+02,1.062978187594559643e+00,8.982380400114352570e-01
1.640000000000000000e+02,6.510617605584546712e-03,2.398763094201702365e-04
2.560000000000000000e+02,3.285216111663278541e-03,5.799278249701490709e-05
5.120000000000000000e+02,1.844328659389821504e-03,2.627199497065918683e-05
1.024000000000000000e+03,1.380544312621912340e-03,5.688634178286970680e-06
2.048000000000000000e+03,1.183463447950594636e-03,2.909904996574911538e-06
4.096000000000000000e+03,1.086841070565374139e-03,1.807361580118031308e-06
8.192000000000000000e+03,1.042058272247278110e-03,7.002261103271658819e-07
1.638400000000000000e+04,1.020436790127196309e-03,5.105775070168809094e-07


==> txtfiles/Risk_CONVGD_d10_n100_sige1_sigeprime1.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.018219152765365454e-01,1.337033459441562327e-03
2.000000000000000000e+00,8.037776319115896850e-01,1.979173243410362916e-03
4.000000000000000000e+00,6.087333053837105101e-01,3.626318312181439456e-03
8.000000000000000000e+00,2.342009742707143460e-01,1.087282392485676256e-02
1.000000000000000000e+01,1.085154565016447081e-01,4.239582527742392221e-02
1.200000000000000000e+01,5.846225204896524780e-02,2.333617747102837911e-02
1.400000000000000000e+01,2.672180309428440204e-02,1.055755668223813323e-02
1.600000000000000000e+01,2.265157370482455065e-02,6.493794559710368113e-03
1.800000000000000000e+01,1.772664014620082065e-02,3.744060678292644717e-03
2.200000000000000000e+01,1.468008060124906256e-02,2.116476626290210179e-03
2.400000000000000000e+01,1.384916814152382589e-02,1.464858886994570546e-03
3.000000000000000000e+01,1.200549604308489941e-02,5.941683496354898926e-04
3.600000000000000000e+01,1.175906548118830011e-02,7.251461365447161526e-04
4.400000000000000000e+01,1.307044180485369966e-02,7.786175780244762677e-04
6.400000000000000000e+01,2.290857891119176329e-02,1.193305662938333109e-03
1.000000000000000000e+02,3.077432053019433233e+00,2.161556613908321545e+00
1.640000000000000000e+02,1.825222299584765631e-02,5.832283134909457475e-04
2.560000000000000000e+02,8.082438207217417653e-03,1.563283640927835220e-04
5.120000000000000000e+02,3.615034141453225044e-03,6.092367844327826792e-05
1.024000000000000000e+03,2.193936280992007069e-03,1.994749459170754905e-05
2.048000000000000000e+03,1.560189539712606441e-03,7.316016619058124419e-06
4.096000000000000000e+03,1.278472780444738031e-03,3.943088660139837876e-06
8.192000000000000000e+03,1.135186767669411814e-03,1.852451096151221321e-06
1.638400000000000000e+04,1.066735780540950746e-03,4.890832937638298176e-07


==> txtfiles/Risk_CONVGD_d10_n100_sige1_sigeprime2.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.058099121022877842e-01,3.960683942795078551e-03
2.000000000000000000e+00,8.146070238769261840e-01,9.827931387308563513e-03
4.000000000000000000e+00,6.308085165414639706e-01,1.136987219185560220e-02
8.000000000000000000e+00,3.050613607710995212e-01,2.415170214913908014e-02
1.000000000000000000e+01,2.401585296978672734e-01,5.103857585495345101e-02
1.200000000000000000e+01,1.745040116796268692e-01,4.132790202667586260e-02
1.400000000000000000e+01,9.073210565063995203e-02,2.733195650682081895e-02
1.600000000000000000e+01,8.303417553579246768e-02,2.114642543606312999e-02
1.800000000000000000e+01,6.641412883785897947e-02,1.135556440564376712e-02
2.200000000000000000e+01,5.165192047808515874e-02,1.045251937603431172e-02
2.400000000000000000e+01,4.667337982300086979e-02,3.380877999490595771e-03
3.000000000000000000e+01,4.239717393035452586e-02,3.030006925595196861e-03
3.600000000000000000e+01,4.085415415138810014e-02,1.116451818874062167e-03
4.400000000000000000e+01,4.656935814986075395e-02,3.066991124049880859e-03
6.400000000000000000e+01,8.307183461678994962e-02,3.081282949876437780e-03
1.000000000000000000e+02,1.222652714972088361e+01,8.123387724173444013e+00
1.640000000000000000e+02,6.590908283949989399e-02,1.707538502183962798e-03
2.560000000000000000e+02,2.775611787028783861e-02,6.749936234802338380e-04
5.120000000000000000e+02,1.100681119181686797e-02,1.276343279198606496e-04
1.024000000000000000e+03,5.450322174157233406e-03,6.765967772177469328e-05
2.048000000000000000e+03,3.107784574527922786e-03,3.436134861501890391e-05
4.096000000000000000e+03,2.022941826890640483e-03,6.346605764256976757e-06
8.192000000000000000e+03,1.503790929922504526e-03,4.069218427207812727e-06
1.638400000000000000e+04,1.251671577246867267e-03,2.384522003023448923e-06


==> txtfiles/Risk_ESGD_d10_n100_sige1_sigeprime0.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.002555131912231001e-01,1.633720121644291392e-04
2.000000000000000000e+00,8.006342053413391113e-01,3.137249379325031829e-04
4.000000000000000000e+00,6.014884471893310325e-01,7.889608243098276529e-04
8.000000000000000000e+00,2.056606680154800526e-01,1.767415614727756157e-03
1.000000000000000000e+01,6.189932972192764560e-02,4.089545000106218492e-02
1.200000000000000000e+01,2.482228539884090424e-02,2.045348483554035313e-02
1.400000000000000000e+01,4.837702587246894489e-03,2.493028609067397209e-03
1.600000000000000000e+01,3.577015595510601997e-03,1.277747937645029195e-03
1.800000000000000000e+01,2.767775859683752233e-03,6.927322556509726620e-04
2.200000000000000000e+01,2.202273509465157812e-03,3.934067593320525382e-04
2.400000000000000000e+01,1.992863742634653958e-03,8.586403672713807124e-05
3.000000000000000000e+01,1.585759804584085941e-03,1.188351373097821254e-04
3.600000000000000000e+01,1.368949795141816052e-03,4.878658994677157959e-05
4.400000000000000000e+01,1.284310990013182207e-03,4.056784682311805003e-05
6.400000000000000000e+01,1.170482020825147629e-03,2.363601930069942779e-05
1.000000000000000000e+02,1.109876972623169379e-03,2.285526889057259593e-05
1.640000000000000000e+02,1.067026215605437799e-03,7.910502827259761386e-06
2.560000000000000000e+02,1.038231374695897059e-03,7.465549212402694853e-06
5.120000000000000000e+02,1.018556347116828008e-03,3.283220669447139461e-06
1.024000000000000000e+03,1.009372435510158452e-03,1.192476048161281802e-06
2.048000000000000000e+03,1.003726222552359061e-03,4.623973475097403209e-07
4.096000000000000000e+03,1.001549954526126341e-03,1.897435413455334961e-07
8.192000000000000000e+03,1.000100909732282205e-03,1.366676332164712692e-07
1.638400000000000000e+04,9.995940374210477309e-04,1.230195380871683102e-07


==> txtfiles/Risk_ESGD_d10_n100_sige1_sigeprime05.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.007044196128844993e-01,6.215448009258961589e-04
2.000000000000000000e+00,8.014990687370300293e-01,7.633011424394322945e-04
4.000000000000000000e+00,6.034011840820312500e-01,1.717519029284311988e-03
8.000000000000000000e+00,2.123584926128387340e-01,3.210779994629611288e-03
1.000000000000000000e+01,7.256006076931953430e-02,4.081894388162077975e-02
1.200000000000000000e+01,3.385081477463245531e-02,2.038667782782687884e-02
1.400000000000000000e+01,9.660869743674993862e-03,4.096297877973254474e-03
1.600000000000000000e+01,7.964528165757656097e-03,2.235849154665471225e-03
1.800000000000000000e+01,5.942387972027063370e-03,8.467629225494367274e-04
2.200000000000000000e+01,4.385238792747258967e-03,8.014131636398440315e-04
2.400000000000000000e+01,3.967103781178593636e-03,3.442904672779349587e-04
3.000000000000000000e+01,2.939894469454884442e-03,1.829912189513686969e-04
3.600000000000000000e+01,2.318936260417103854e-03,9.525497359485785714e-05
4.400000000000000000e+01,1.987781678326428110e-03,1.460492604746327589e-04
6.400000000000000000e+01,1.640860014595091256e-03,3.477893599349643884e-05
1.000000000000000000e+02,1.395913911983370694e-03,5.652977142474911265e-05
1.640000000000000000e+02,1.235064701177179813e-03,1.623023487902129446e-05
2.560000000000000000e+02,1.136901695281267079e-03,7.893258021283924982e-06
5.120000000000000000e+02,1.068059727549552831e-03,2.224247272641201167e-06
1.024000000000000000e+03,1.034844364039599939e-03,1.181330287747758025e-06
2.048000000000000000e+03,1.016044733114540664e-03,6.992218709917560876e-07
4.096000000000000000e+03,1.007864647544920488e-03,2.909440264141662121e-07
8.192000000000000000e+03,1.003202772699296388e-03,2.925693707367150814e-07
1.638400000000000000e+04,1.001178566366434141e-03,1.741380309261982846e-07


==> txtfiles/Risk_ESGD_d10_n100_sige1_sigeprime1.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.018166184425353560e-01,1.339612366703442576e-03
2.000000000000000000e+00,8.037519931793213335e-01,1.948467176653848618e-03
4.000000000000000000e+00,6.086174726486206499e-01,3.592097775565918603e-03
8.000000000000000000e+00,2.336109966039657537e-01,1.029434751204337355e-02
1.000000000000000000e+01,1.064179994165897342e-01,4.066722036709144450e-02
1.200000000000000000e+01,5.640795715153217038e-02,2.410988947836114477e-02
1.400000000000000000e+01,2.519448585808277061e-02,9.831544991934660499e-03
1.600000000000000000e+01,2.061244938522577286e-02,6.459007109712455383e-03
1.800000000000000000e+01,1.528759188950061867e-02,3.737160478604307449e-03
2.200000000000000000e+01,1.097036469727754628e-02,1.637746977584962670e-03
2.400000000000000000e+01,1.018303073942661285e-02,1.040892604758303624e-03
3.000000000000000000e+01,6.919146236032247717e-03,5.182570186128167408e-04
3.600000000000000000e+01,5.259189382195472370e-03,3.546473901694521206e-04
4.400000000000000000e+01,4.266106616705655705e-03,3.212127600905061880e-04
6.400000000000000000e+01,3.017250215634703636e-03,1.201787608763988876e-04
1.000000000000000000e+02,2.221474889665842056e-03,6.725487304939997614e-05
1.640000000000000000e+02,1.725065428763627919e-03,1.847021898474286657e-05
2.560000000000000000e+02,1.445552986115217165e-03,2.546636731268556373e-05
5.120000000000000000e+02,1.215631165541708383e-03,8.298159932385134384e-06
1.024000000000000000e+03,1.105699129402637395e-03,3.796494861961855339e-06
2.048000000000000000e+03,1.052135461941361514e-03,8.860352795885470119e-07
4.096000000000000000e+03,1.026085577905178070e-03,6.410848001539980166e-07
8.192000000000000000e+03,1.012405822984874335e-03,4.463140039720864495e-07
1.638400000000000000e+04,1.005790405906736937e-03,2.547166645663024215e-07


==> txtfiles/Risk_ESGD_d10_n100_sige1_sigeprime2.txt <==
train_size,GD_M,GD_S
1.000000000000000000e+00,9.054639935493469238e-01,3.682603221746511783e-03
2.000000000000000000e+00,8.134554862976074441e-01,8.629920895741761272e-03
4.000000000000000000e+00,6.280122518539428267e-01,8.791859834066171123e-03
8.000000000000000000e+00,2.888713419437408669e-01,1.502829566185578426e-02
1.000000000000000000e+01,1.894625425338745117e-01,3.790138872292534572e-02
1.200000000000000000e+01,1.346553817391395458e-01,2.864414378131279262e-02
1.400000000000000000e+01,7.655709385871886652e-02,2.018729478241464842e-02
1.600000000000000000e+01,6.870907694101333063e-02,1.700589696837850884e-02
1.800000000000000000e+01,5.455688610672950606e-02,1.056616384609459884e-02
2.200000000000000000e+01,3.691203333437442780e-02,6.154599847227659737e-03
2.400000000000000000e+01,3.259216398000717302e-02,2.964301461765169420e-03
3.000000000000000000e+01,2.240623645484447410e-02,1.059357463444945751e-03
3.600000000000000000e+01,1.702133454382419656e-02,1.260529703122397361e-03
4.400000000000000000e+01,1.253112889826297691e-02,7.562116126758701212e-04
6.400000000000000000e+01,8.590548299252986908e-03,7.937034483246269752e-04
1.000000000000000000e+02,5.525467917323112488e-03,2.999777806860661313e-04
1.640000000000000000e+02,3.715993184596299952e-03,1.211202134076176738e-04
2.560000000000000000e+02,2.659517480060458097e-03,7.578634771822653586e-05
5.120000000000000000e+02,1.818356779403984633e-03,4.173246173830527124e-05
1.024000000000000000e+03,1.402589189819991632e-03,1.939817708097989760e-05
2.048000000000000000e+03,1.206271839328110131e-03,6.231037741655917473e-06
4.096000000000000000e+03,1.102308905683457895e-03,3.100458776905859138e-06
8.192000000000000000e+03,1.049595582298934503e-03,3.375110098094786041e-06
1.638400000000000000e+04,1.024360791780054483e-03,1.117689242710263227e-06


==> txtfiles/SIDD/N2Nsidd_selfsup_withBayer_valTestSubset_allDots.txt <==
N,PSNR
1.000000000000000000e+02,4.201203073461850579e+01
1.000000000000000000e+02,4.235247762401898797e+01
1.000000000000000000e+02,4.292659969925880148e+01
1.000000000000000000e+02,4.287481122016906454e+01
1.000000000000000000e+02,4.282303437789281020e+01
1.000000000000000000e+03,4.680325492223104078e+01
1.000000000000000000e+03,4.639865881601969733e+01
1.000000000000000000e+03,4.675650846560795770e+01
1.000000000000000000e+03,4.697567801276842658e+01
1.000000000000000000e+03,4.685487185120582865e+01
1.000000000000000000e+04,4.947973679502805311e+01
1.000000000000000000e+04,4.944905821084976338e+01
1.000000000000000000e+04,4.938323280811309957e+01
1.000000000000000000e+04,4.927193769613901964e+01
1.000000000000000000e+04,4.954387204249700005e+01
1.000000000000000000e+05,5.084973046183586121e+01


==> txtfiles/SIDD/N2Nsidd_selfsup_withBayer_valTestSubset_woDots.txt <==
N,PSNR
1.000000000000000000e+02,4.292659969925880148e+01
1.000000000000000000e+03,4.697567801276842658e+01
1.000000000000000000e+04,4.954387204249700005e+01
1.000000000000000000e+05,5.084973046183586121e+01


==> txtfiles/SIDD/N2Nsidd_sup_withBayer_valTestSubset_allDots.txt <==
N,PSNR
1.000000000000000000e+02,4.501007892688115675e+01
1.000000000000000000e+02,4.533097095290819567e+01
1.000000000000000000e+02,4.594357679088910373e+01
1.000000000000000000e+02,4.434472573399543904e+01
1.000000000000000000e+02,4.564180307984351970e+01
1.000000000000000000e+03,4.867419285774231241e+01
1.000000000000000000e+03,4.864387443065643168e+01
1.000000000000000000e+03,4.829631296992302225e+01
1.000000000000000000e+03,4.851928092241287516e+01
1.000000000000000000e+03,4.847791755398114333e+01
1.000000000000000000e+04,5.011370057066281447e+01
1.000000000000000000e+04,4.998771276672680841e+01
1.000000000000000000e+04,4.985728729168574347e+01
1.000000000000000000e+04,5.008942035635312351e+01
1.000000000000000000e+04,4.991039253671964104e+01
1.000000000000000000e+05,5.100380998651186815e+01


==> txtfiles/SIDD/N2Nsidd_sup_withBayer_valTestSubset_woDots.txt <==
N,PSNR
1.000000000000000000e+02,4.594357679088910373e+01
1.000000000000000000e+03,4.867419285774231241e+01
1.000000000000000000e+04,5.011370057066281447e+01
1.000000000000000000e+05,5.100380998651186815e+01


==> txtfiles/SwinIR/N2NswinIR_selfsup25_test_allDots.txt <==
N,psnr
1.000000000000000000e+02,3.064586630507170995e+01
1.000000000000000000e+03,3.158579789705954255e+01
1.000000000000000000e+04,3.215474657149544413e+01
1.000000000000000000e+05,3.254811977772813236e+01


==> txtfiles/SwinIR/N2NswinIR_selfsup25_test_woDots.txt <==
N,psnr
1.000000000000000000e+02,3.064586630507170995e+01
1.000000000000000000e+03,3.158579789705954255e+01
1.000000000000000000e+04,3.215474657149544413e+01
1.000000000000000000e+05,3.254811977772813236e+01


==> txtfiles/SwinIR/N2NswinIR_sup_test_allDots.txt <==
N,psnr
1.000000000000000000e+02,3.115654108772210051e+01
1.000000000000000000e+03,3.194446133981583458e+01
1.000000000000000000e+04,3.234001299984180378e+01
1.000000000000000000e+05,3.264660430356698129e+01


==> txtfiles/SwinIR/N2NswinIR_sup_test_woDots.txt <==
N,psnr
1.000000000000000000e+02,3.115654108772210051e+01
1.000000000000000000e+03,3.194446133981583458e+01
1.000000000000000000e+04,3.234001299984180378e+01
1.000000000000000000e+05,3.264660430356698129e+01


==> txtfiles/mri/N2Nmri_selfsup_ssim_varnet_allDots.txt <==
N,SSIM
5.000000000000000000e+01,9.226822630503667133e-01
5.000000000000000000e+01,9.237104025510322058e-01
5.000000000000000000e+01,9.246697550666780341e-01
1.000000000000000000e+02,9.283051783811405722e-01
1.000000000000000000e+02,9.274461061337837542e-01
1.000000000000000000e+02,9.264368022446821671e-01
5.000000000000000000e+02,9.309887096503978166e-01
5.000000000000000000e+02,9.330898187050716830e-01
5.000000000000000000e+02,9.326540179093779637e-01
1.000000000000000000e+03,9.347681979350974668e-01
1.000000000000000000e+03,9.351080903424190405e-01
1.000000000000000000e+03,9.326885341586212963e-01
1.000000000000000000e+03,9.344493722349069831e-01
1.000000000000000000e+03,9.319441045719222272e-01
5.000000000000000000e+03,9.355584737755249236e-01
5.000000000000000000e+03,9.368847221066535225e-01
1.000000000000000000e+04,9.380664942549363783e-01
5.000000000000000000e+04,9.385502653316204480e-01


==> txtfiles/mri/N2Nmri_selfsup_ssim_varnet_woDots.txt <==
N,SSIM
5.000000000000000000e+01,9.246697550666780341e-01
1.000000000000000000e+02,9.283051783811405722e-01
5.000000000000000000e+02,9.330898187050716830e-01
1.000000000000000000e+03,9.351080903424190405e-01
5.000000000000000000e+03,9.368847221066535225e-01
1.000000000000000000e+04,9.380664942549363783e-01
5.000000000000000000e+04,9.385502653316204480e-01


==> txtfiles/mri/N2Nmri_sup_ssim_varnet_allDots.txt <==
N,SSIM
5.000000000000000000e+01,9.239749863930323270e-01
5.000000000000000000e+01,9.256747552803714640e-01
5.000000000000000000e+01,9.275288188783777921e-01
1.000000000000000000e+02,9.296254591276102985e-01
1.000000000000000000e+02,9.290746194451775519e-01
1.000000000000000000e+02,9.264739796965081320e-01
5.000000000000000000e+02,9.338429753956914992e-01
5.000000000000000000e+02,9.343850819795925799e-01
5.000000000000000000e+02,9.336581607419367490e-01
1.000000000000000000e+03,9.353241804120091540e-01
1.000000000000000000e+03,9.355725451383827274e-01
1.000000000000000000e+03,9.330410341055004331e-01
1.000000000000000000e+03,9.355451029601078439e-01
1.000000000000000000e+03,9.352798642637673021e-01
5.000000000000000000e+03,9.360707584091135791e-01
5.000000000000000000e+03,9.383170436881996812e-01
5.000000000000000000e+03,9.382740273714419432e-01
1.000000000000000000e+04,9.388709030990106674e-01
5.000000000000000000e+04,9.394682830441866139e-01


==> txtfiles/mri/N2Nmri_sup_ssim_varnet_woDots.txt <==
N,SSIM
5.000000000000000000e+01,9.275288188783777921e-01
1.000000000000000000e+02,9.296254591276102985e-01
5.000000000000000000e+02,9.343850819795925799e-01
1.000000000000000000e+03,9.355725451383827274e-01
5.000000000000000000e+03,9.383170436881996812e-01
1.000000000000000000e+04,9.388709030990106674e-01
5.000000000000000000e+04,9.394682830441866139e-01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_anneal_t100_l2c32.txt <==
LR,psnr
1.638400000000000134e-01,2.956327441384238597e+01
1.638400000000000134e-01,2.963846614018519432e+01
8.192000000000000670e-02,2.986852561906973236e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_anneal_t100_l2c320.txt <==
LR,psnr
2.560000000000000209e-03,2.887903891201077755e+01
2.560000000000000209e-03,2.885597485885795166e+01
2.560000000000000209e-03,2.874409564148438179e+01
2.560000000000000209e-03,2.846279203825480408e+01
5.120000000000000419e-03,2.927384857018023467e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_anneal_t6000_l2c32.txt <==
LR,psnr
2.048000000000000168e-02,3.118899520270084480e+01
2.048000000000000168e-02,3.119361927712724381e+01
2.048000000000000168e-02,3.125428289090563183e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_anneal_t6000_l2c320.txt <==
LR,psnr
3.200000000000000262e-04,3.139090647053262728e+01
1.280000000000000105e-03,3.134696485536310817e+01
1.280000000000000105e-03,3.141106355316471621e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t100_l2c32.txt <==
LR,psnr
2.560000000000000209e-03,2.970808434305046219e+01
2.560000000000000209e-03,2.970308859006512492e+01
2.560000000000000209e-03,2.960550524309559250e+01
9.051000000000000018e-03,2.972449824435932442e+01
9.051000000000000018e-03,2.980401709128704368e+01
9.051000000000000018e-03,2.983213123728714322e+01
1.280000000000000061e-02,2.983372978237256490e+01
1.280000000000000061e-02,2.980304303615293904e+01
1.280000000000000061e-02,2.979927826033135574e+01
1.810190000000000063e-02,2.973701455946003236e+01
1.810190000000000063e-02,2.977704347608947799e+01
1.810190000000000063e-02,2.983902988113167254e+01
2.560000000000000123e-02,2.970768013119713302e+01
2.560000000000000123e-02,2.968024089265505694e+01
2.560000000000000123e-02,2.983695118024206749e+01
3.620389999999999719e-02,2.969539441729873630e+01
3.620389999999999719e-02,2.966333940603681185e+01
3.620389999999999719e-02,2.974497512624382267e+01
5.120000000000000245e-02,2.959790060918351884e+01
5.120000000000000245e-02,2.964867565829996465e+01
5.120000000000000245e-02,2.957573804394879602e+01
7.240770000000000539e-02,2.865809397263674185e+01
7.240770000000000539e-02,2.951329431004691628e+01
7.240770000000000539e-02,2.948692770217625281e+01
2.560000000000000053e-01,2.363443909529692633e+01
2.560000000000000053e-01,2.608346823421277350e+01
2.560000000000000053e-01,2.274713467337317852e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t100_l2c320.txt <==
LR,psnr
1.279999999999999942e-04,2.873661649013175179e+01
1.279999999999999942e-04,2.860387834703167442e+01
1.279999999999999942e-04,2.864644127788092121e+01
4.524999999999999942e-04,2.944896664720358714e+01
4.524999999999999942e-04,2.930821942090431165e+01
4.524999999999999942e-04,2.946057051351338174e+01
6.400000000000000524e-04,2.945293420717630539e+01
6.400000000000000524e-04,2.929269359674766449e+01
6.400000000000000524e-04,2.944438625064948312e+01
9.051000000000000451e-04,2.950215278701455190e+01
9.051000000000000451e-04,2.942526948210376148e+01
9.051000000000000451e-04,2.944142504469298416e+01
1.280000000000000105e-03,2.954432570957027337e+01
1.280000000000000105e-03,2.948005011024973854e+01
1.280000000000000105e-03,2.952425117910149055e+01
1.810200000000000090e-03,2.936173768264436745e+01
1.810200000000000090e-03,2.963839676090891473e+01
1.810200000000000090e-03,2.942927282973418102e+01
2.560000000000000209e-03,2.964853855161289431e+01
2.560000000000000209e-03,2.955841166472408688e+01
2.560000000000000209e-03,2.953056093217468359e+01
3.620400000000000180e-03,2.939464821735210620e+01
3.620400000000000180e-03,2.958521102181985540e+01
3.620400000000000180e-03,2.957785825635249921e+01
1.280000000000000061e-02,2.948811593213351401e+01
1.280000000000000061e-02,2.906972733397189046e+01
1.280000000000000061e-02,2.954853004746602352e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t100_l2c320_best.txt <==
LR,psnr
1.279999999999999942e-04,2.873661649013175179e+01
4.524999999999999942e-04,2.946057051351338174e+01
6.400000000000000524e-04,2.945293420717630539e+01
9.051000000000000451e-04,2.950215278701455190e+01
1.280000000000000105e-03,2.954432570957027337e+01
1.810200000000000090e-03,2.963839676090891473e+01
2.560000000000000209e-03,2.964853855161289431e+01
3.620400000000000180e-03,2.958521102181985540e+01
1.280000000000000061e-02,2.954853004746602352e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t100_l2c32_best.txt <==
LR,psnr
2.560000000000000209e-03,2.970808434305046219e+01
9.051000000000000018e-03,2.983213123728714322e+01
1.280000000000000061e-02,2.983372978237256490e+01
1.810190000000000063e-02,2.983902988113167254e+01
2.560000000000000123e-02,2.983695118024206749e+01
3.620389999999999719e-02,2.974497512624382267e+01
5.120000000000000245e-02,2.964867565829996465e+01
7.240770000000000539e-02,2.951329431004691628e+01
2.560000000000000053e-01,2.608346823421277350e+01

==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t6000_l2c32.txt <==
LR,psnr
5.119999999999999768e-04,3.121537619307575895e+01
5.119999999999999768e-04,3.126129148044375938e+01
5.119999999999999768e-04,3.128087375803177039e+01
1.810200000000000090e-03,3.124469390076519559e+01
1.810200000000000090e-03,3.125522200830550901e+01
1.810200000000000090e-03,3.122392014042934605e+01
2.560000000000000209e-03,3.115251613617140691e+01
2.560000000000000209e-03,3.123913773050810505e+01
2.560000000000000209e-03,3.116344221804474657e+01
3.620400000000000180e-03,3.122088004000275419e+01
3.620400000000000180e-03,3.125692503593261407e+01
3.620400000000000180e-03,3.116929605413310966e+01
5.120000000000000419e-03,3.105465820369293439e+01
5.120000000000000419e-03,3.108813608422410724e+01
5.120000000000000419e-03,3.118600151128804399e+01
7.240800000000000361e-03,3.115041986823823095e+01
7.240800000000000361e-03,3.119218360707203530e+01
7.240800000000000361e-03,3.119827393835767992e+01
1.024000000000000084e-02,3.114947980785855108e+01
1.024000000000000084e-02,3.114655219439735134e+01
1.024000000000000084e-02,3.105072586569490767e+01
1.448149999999999958e-02,3.116330635260190007e+01
1.448149999999999958e-02,3.106042470113430909e+01
1.448149999999999958e-02,3.110292713772761175e+01
5.120000000000000245e-02,3.102849661294872163e+01
5.120000000000000245e-02,3.109013963919501222e+01
5.120000000000000245e-02,3.096864058013796850e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t6000_l2c320.txt <==
LR,psnr
3.199999999999999855e-05,3.127191542796919066e+01
3.199999999999999855e-05,3.126514195776021054e+01
3.199999999999999855e-05,3.119294800040072602e+01
1.130999999999999980e-04,3.130383705164119945e+01
1.130999999999999980e-04,3.134879958675705325e+01
1.130999999999999980e-04,3.136088179611631332e+01
1.600000000000000131e-04,3.136387141638328302e+01
1.600000000000000131e-04,3.132394594159518419e+01
1.600000000000000131e-04,3.135548332851352527e+01
2.262999999999999983e-04,3.130451183423830841e+01
2.262999999999999983e-04,3.129821168150567701e+01
2.262999999999999983e-04,3.137914113115367698e+01
3.200000000000000262e-04,3.136052859035304863e+01
3.200000000000000262e-04,3.125965037027877003e+01
3.200000000000000262e-04,3.131877018482335373e+01
4.524999999999999942e-04,3.124662950744132672e+01
4.524999999999999942e-04,3.127672512150872919e+01
4.524999999999999942e-04,3.129902014588121872e+01
6.400000000000000524e-04,3.127931436262223386e+01
6.400000000000000524e-04,3.131015535932096938e+01
6.400000000000000524e-04,3.123729852577134736e+01
9.051000000000000451e-04,3.132685409946081379e+01
9.051000000000000451e-04,3.128433350820527536e+01
9.051000000000000451e-04,3.126602126361640899e+01
3.200000000000000153e-03,3.120047380314725771e+01
3.200000000000000153e-03,3.120071846037760110e+01
3.200000000000000153e-03,3.122353684853666067e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t6000_l2c320_best.txt <==
LR,psnr
3.199999999999999855e-05,3.127191542796919066e+01
1.130999999999999980e-04,3.136088179611631332e+01
1.600000000000000131e-04,3.136387141638328302e+01
2.262999999999999983e-04,3.137914113115367698e+01
3.200000000000000262e-04,3.136052859035304863e+01
4.524999999999999942e-04,3.129902014588121872e+01
6.400000000000000524e-04,3.131015535932096938e+01
9.051000000000000451e-04,3.132685409946081379e+01
3.200000000000000153e-03,3.122353684853666067e+01


==> txtfiles/txtfiles_selfsup_LRAblation/DenFixNoiseLRAblation_SelfSupervised_woDots_t6000_l2c32_best.txt <==
LR,psnr
5.119999999999999768e-04,3.128087375803177039e+01
1.810200000000000090e-03,3.125522200830550901e+01
2.560000000000000209e-03,3.123913773050810505e+01
3.620400000000000180e-03,3.125692503593261407e+01
5.120000000000000419e-03,3.118600151128804399e+01
7.240800000000000361e-03,3.119827393835767992e+01
1.024000000000000084e-02,3.114947980785855108e+01
1.448149999999999958e-02,3.116330635260190007e+01
5.120000000000000245e-02,3.109013963919501222e+01


==> txtfiles/txtfiles_selfsup_LayerNum/DenFixNoiseLayerStudy_1Layer_TargetNoise25_woDots.txt <==
N,psnr
1.013150000000000000e+05,3.077995602348100945e+01
1.013150000000000000e+05,3.076650905740599384e+01
1.013150000000000000e+05,3.066818785793768853e+01
4.033310000000000000e+05,3.072735715644822818e+01
4.033310000000000000e+05,3.071400757695200312e+01
4.033310000000000000e+05,3.070463514167569841e+01
1.609475000000000000e+06,3.071646452804026950e+01
1.609475000000000000e+06,3.071165733183381974e+01
1.609475000000000000e+06,3.070151760233710903e+01
6.430211000000000000e+06,3.069447604674533636e+01
6.430211000000000000e+06,3.069515603595276332e+01
6.430211000000000000e+06,3.068319996783244719e+01

==> txtfiles/txtfiles_selfsup_LayerNum/DenFixNoiseLayerStudy_1Layer_TargetNoise25_woDots_best.txt <==
N,psnr
1.013150000000000000e+05,3.077995602348100945e+01
4.033310000000000000e+05,3.072735715644822818e+01
1.609475000000000000e+06,3.071646452804026950e+01
6.430211000000000000e+06,3.069515603595276332e+01


==> txtfiles/txtfiles_selfsup_LayerNum/DenFixNoiseLayerStudy_2Layer_TargetNoise25_woDots.txt <==
N,psnr

1.167070000000000000e+05,3.066024711898970523e+01
1.167070000000000000e+05,3.063191226202954098e+01
1.167070000000000000e+05,3.068027299173016686e+01
4.658590000000000000e+05,3.086963483420962362e+01
4.658590000000000000e+05,3.083927803651873489e+01
4.658590000000000000e+05,3.080422780155313944e+01
1.861507000000000000e+06,3.076164602121826874e+01
1.861507000000000000e+06,3.081608597936090987e+01
1.861507000000000000e+06,3.082722563904685842e+01
7.442179000000000000e+06,3.079441194078930621e+01
7.442179000000000000e+06,3.085193940722863815e+01
7.442179000000000000e+06,3.078917710713524514e+01
1.674201900000000000e+07,3.079522451203764533e+01
1.674201900000000000e+07,3.087354226818758818e+01
1.674201900000000000e+07,3.082740333467951288e+01
2.976102700000000000e+07,3.087502671904568530e+01
2.976102700000000000e+07,3.085143620345606763e+01
4.649920300000000000e+07,3.082010235556815303e+01
4.649920300000000000e+07,3.077142984607710474e+01
4.649920300000000000e+07,3.086049545116553361e+01
6.695654700000000000e+07,3.085916886602310072e+01
6.695654700000000000e+07,3.084660411061957319e+01
6.695654700000000000e+07,3.077437444248793241e+01


==> txtfiles/txtfiles_selfsup_LayerNum/DenFixNoiseLayerStudy_2Layer_TargetNoise25_woDots_best.txt <==
N,psnr

1.167070000000000000e+05,3.068027299173016686e+01
4.658590000000000000e+05,3.086963483420962362e+01
1.861507000000000000e+06,3.082722563904685842e+01
7.442179000000000000e+06,3.085193940722863815e+01
1.674201900000000000e+07,3.087354226818758818e+01
2.976102700000000000e+07,3.087502671904568530e+01
4.649920300000000000e+07,3.086049545116553361e+01
6.695654700000000000e+07,3.085916886602310072e+01


==> txtfiles/txtfiles_selfsup_LayerNum/DenFixNoiseLayerStudy_3Layer_TargetNoise25_woDots.txt <==
N,psnr

4.812510000000000000e+05,3.059945132723205319e+01
4.812510000000000000e+05,3.067532826456254824e+01
4.812510000000000000e+05,3.036140622474028916e+01
1.924035000000000000e+06,3.076164167229838142e+01
1.924035000000000000e+06,3.074879941779244419e+01
1.924035000000000000e+06,3.079172588003288169e+01
7.694211000000000000e+06,3.086526214794769984e+01
7.694211000000000000e+06,3.079546849606271408e+01
7.694211000000000000e+06,3.080853817641097336e+01
3.077299500000000000e+07,3.080689006668719188e+01
3.077299500000000000e+07,3.080851434322273974e+01
3.077299500000000000e+07,3.083064550664188630e+01
6.923635500000000000e+07,3.083460749341569240e+01
6.923635500000000000e+07,3.074172657857593904e+01
6.923635500000000000e+07,3.081503657699954246e+01


==> txtfiles/txtfiles_selfsup_LayerNum/DenFixNoiseLayerStudy_3Layer_TargetNoise25_woDots_best.txt <==
N,psnr

4.812510000000000000e+05,3.067532826456254824e+01
1.924035000000000000e+06,3.079172588003288169e+01
7.694211000000000000e+06,3.086526214794769984e+01
3.077299500000000000e+07,3.083064550664188630e+01
6.923635500000000000e+07,3.083460749341569240e+01


==> txtfiles/txtfiles_sup_BatchSize/DenFixNoiseBatchSize_Supervised_woDots_t10000.txt <==
B,psnr
1.000000000000000000e+00,3.179228590054991699e+01
1.000000000000000000e+00,3.180283788504847919e+01
1.000000000000000000e+00,3.176949434421189977e+01
1.000000000000000000e+01,3.176575634953236005e+01
1.000000000000000000e+01,3.176103964747628794e+01
1.000000000000000000e+01,3.175737646939901282e+01
5.000000000000000000e+01,3.156203663701263551e+01
5.000000000000000000e+01,3.171036455524142639e+01
5.000000000000000000e+01,3.163382872432078585e+01


==> txtfiles/txtfiles_sup_BatchSize/DenFixNoiseBatchSize_Supervised_woDots_t10000_best.txt <==
B,psnr
1.000000000000000000e+00,3.180283788504847919e+01
1.000000000000000000e+01,3.176575634953236005e+01
5.000000000000000000e+01,3.171036455524142639e+01



==> txtfiles/txtfiles_sup_BatchSize/DenFixNoiseBatchSize_Supervised_woDots_t600.txt <==
B,psnr
1.000000000000000000e+00,3.110329950145265698e+01
1.000000000000000000e+00,3.109977107837532628e+01
1.000000000000000000e+00,3.110687210958957749e+01
1.000000000000000000e+01,3.078451164476825852e+01
1.000000000000000000e+01,3.049518459354474587e+01
1.000000000000000000e+01,3.099584691290781180e+01


==> txtfiles/txtfiles_sup_BatchSize/DenFixNoiseBatchSize_Supervised_woDots_t6000.txt <==
B,psnr
1.000000000000000000e+00,3.166628675804069815e+01
1.000000000000000000e+00,3.164840039654491832e+01
1.000000000000000000e+00,3.162078718062721805e+01
1.000000000000000000e+01,3.168638158274084304e+01
1.000000000000000000e+01,3.165776572516637799e+01
1.000000000000000000e+01,3.165776572516637799e+01


==> txtfiles/txtfiles_sup_BatchSize/DenFixNoiseBatchSize_Supervised_woDots_t6000_best.txt <==
B,psnr

1.000000000000000000e+00,3.166628675804069815e+01
1.000000000000000000e+01,3.168638158274084304e+01



==> txtfiles/txtfiles_sup_BatchSize/DenFixNoiseBatchSize_Supervised_woDots_t600_best.txt <==
B,psnr

1.000000000000000000e+00,3.110687210958957749e+01
1.000000000000000000e+01,3.099584691290781180e+01

